HETAL: Efficient Privacy-preserving Transfer Learning with Homomorphic Encryption

Transfer learning is a de facto standard method for efficiently training machine learning models for data-scarce problems by adding and fine-tuning new classification layers to a model pre-trained on large datasets. Although numerous previous studies proposed to use homomorphic encryption to resolve the data privacy issue in transfer learning in the machine learning as a service setting, most of them only focused on encrypted inference. In this study, we present HETAL, an efficient Homomorphic Encryption based Transfer Learning algorithm, that protects the client's privacy in training tasks by encrypting the client data using the CKKS homomorphic encryption scheme. HETAL is the first practical scheme that strictly provides encrypted training, adopting validation-based early stopping and achieving the accuracy of nonencrypted training. We propose an efficient encrypted matrix multiplication algorithm, which is 1.8 to 323 times faster than prior methods, and a highly precise softmax approximation algorithm with increased coverage. The experimental results for five well-known benchmark datasets show total training times of 567-3442 seconds, which is less than an hour.

==> plots/cifar10.csv <==
step,min,max
1,-0.46482995702776264,0.4096620925600828
2,-0.5820815696072454,1.1932524065467265
3,-0.5461307206505811,1.3751684877850296
4,-0.7313790043775292,2.0562151421333352
5,-0.9816267311378382,2.5628646412706653
6,-1.2708355553592903,3.386265508445929
7,-1.500082062951537,4.098964120175467
8,-1.6809779871343296,4.859823905617715
9,-1.812778479944773,5.324098679214337
10,-1.933020444520574,5.718038827927815
11,-1.993074298686814,6.145444479084501
12,-2.3242403437262116,6.397875745894876
13,-2.1388098873411923,6.766948592987688
14,-2.3752651594585013,7.332586683693074
15,-2.248389913669701,7.626631354498303
16,-2.3598238522110435,7.896599282840386
17,-2.6147287650337847,8.077276862452017
18,-2.708977253568894,8.504828651469484
19,-2.5110710147327544,8.940354933784603
20,-2.6308261752187727,8.686500548298522
21,-2.6672434829866316,9.413871459780658
22,-3.0391580505012272,9.136040703167804
23,-2.7444132330221773,9.853155762886313
24,-2.9127120180423427,9.712933264324516
25,-2.800808402033668,9.850475595214252
26,-3.2009690928169614,10.111222886391197
27,-3.6730909789451456,10.47426967946122
28,-3.2797623875694466,10.45956623373185
29,-3.5031246661401574,10.489070081524993
30,-3.24451425070519,11.08424334989147
31,-3.389224705197168,10.841114074680995
32,-3.3852334675985283,11.134740341382178
33,-3.4382433191446884,11.232101494534714
34,-3.3543138111955377,11.10333134168036
35,-3.654954436279545,11.188453885505833
36,-3.6130197479276753,11.543051999306275
37,-3.7715436088576357,11.608126413235347
38,-3.7054804179341927,11.888482195741222
39,-3.812929220444052,12.262144157743979
40,-3.6088765361150004,12.41553195650311
41,-3.5331272574463535,12.043232344308036
42,-3.6983418550513942,12.628990155592566
43,-3.800241810257785,11.999742632714032
44,-3.861828498218896,12.088277677671183
45,-3.787544429160571,12.680385584254012
46,-3.9365021103778663,12.492929119567874
47,-4.053862228888998,12.948851587225747
48,-4.719250408651809,13.164781236598383
49,-4.008313980644748,13.488814740239567
50,-4.1631183748485645,13.335770398358378
51,-4.184356318737412,13.14925698419229
52,-3.9998877496585905,14.014382377836656
53,-4.020700324902241,13.399818116695018
54,-4.172868747887305,13.366944070321349
55,-4.299652644645068,13.273308583524674
56,-4.678555452796793,13.698597913573865
57,-4.243362039764886,14.397070959432789
58,-4.09612464502657,13.921927598138694
59,-4.4917605082697625,14.539341733208424
60,-4.824487007559464,14.37160744562039
61,-4.442999778397483,13.636480582358647
62,-4.611101138698703,14.288545596357576
63,-4.750158278588054,14.619741239427135
64,-4.4111446942459445,14.871794719728701
65,-4.562667722916405,15.324817862056356
66,-4.515480820094332,14.575916186017489
67,-4.621982318715459,15.24377625685944
68,-4.677307309536826,14.58649537781861
69,-4.57259432349576,14.861806454721702
70,-4.663846275681755,15.307313449237572
71,-4.627074501360179,15.712067430090116
72,-4.730224701941099,14.676951103405543
73,-4.484803646018349,15.375518999254668
74,-5.173282654234491,15.685983547745334
75,-5.381672635419382,15.67700710074665
76,-5.002203636117098,14.927710199260327
77,-4.905502404355334,15.673320083748933
78,-5.242318297887421,15.782368115647458
79,-4.955593634133361,16.5261464677834
80,-4.973958293654204,16.4696996957505
81,-5.016730494303224,17.01011973473771
82,-4.842368448119318,16.04351011322118
83,-5.257837202324048,16.520851124186738
84,-5.252205302826154,17.16213862787083
85,-5.596354071282587,17.071673440341883
86,-5.464032170574496,16.6156261840475
87,-5.199172966699783,16.73278078319605
88,-5.547119595343581,16.84978635431415
89,-5.600475739750615,16.963404534631223
90,-5.667620653089326,17.05221457345214
91,-5.917741569372078,17.24116088360176
92,-5.378678200272037,17.599111175892357
93,-5.414457967493638,18.163917630972637
94,-5.527372842189315,18.121502781434813
95,-5.16370588109013,18.137984903899003
96,-5.493402253265778,17.677104608613327
97,-5.643492339469585,17.79102512407119
98,-5.742519216021675,17.574695674454585
99,-5.608329802229454,17.982514448122707
100,-5.771519914256033,18.131592233500683
101,-5.922180814200181,18.79020035735621
102,-6.006125420731896,18.35846964201729
103,-5.8170535139481245,19.019670988498397
104,-5.682541802153574,18.98191678927374
105,-6.196457906127595,18.898282996665678
106,-6.09998909309777,19.53900687797932
107,-5.860544839577756,20.02369405267883
108,-5.3961168941323985,19.518952995034503
109,-5.879417622229555,18.64740137623094
110,-6.635485699842576,19.471289716878836
111,-6.05074072842052,19.071881122151368
112,-6.248261788374991,20.334539615475148
113,-6.047206626129583,20.853444294968988
114,-6.37516572713543,20.459073345181437
115,-6.313612943792426,20.57189065697804
116,-6.115798808093841,20.531136185875198
117,-6.04345816948959,20.284767683553618
118,-6.621792801123128,20.409990242577003
119,-5.888950301355695,21.226432133974917
120,-6.7417344048397965,20.511408390809287
121,-6.651575051198255,20.755663470357952
122,-6.613595750573499,20.955008586761565
123,-6.204765781201288,20.729140858837262
124,-7.51624554580729,21.4438806622411
125,-6.924431591580484,21.588050551767616
126,-6.340898261164782,22.354189347264715
127,-5.949887744468351,22.27057023373523
128,-7.025633158247401,22.319145135497564
129,-6.6247388004099985,22.923999218764273
130,-6.695281510420329,22.361214623262512
131,-7.246341251216014,22.83827594858746
132,-6.529426426665771,22.83507678998521
133,-6.740765158332151,24.02545215118116
134,-6.377853750549101,23.214825731261385
135,-6.881106250162987,23.896010661113728
136,-6.512121833263218,24.216660932487173
137,-6.9836082058182685,24.152116912197112
138,-7.06423112448511,23.93160980448638
139,-6.753365239432583,24.12307994548496
140,-7.229076748494474,24.196724220007955
141,-7.746047271389001,24.91672579361418
142,-7.647170900402694,25.460435825288208
143,-7.609466358459921,24.77620419977137
144,-6.932120889157256,24.938426292310528
145,-7.527600891810526,25.275097050695187
146,-7.410317354200157,26.28291538302334
147,-7.785244412016735,25.9288409822543
148,-8.55477871390299,26.21059224057413
149,-7.432783893290155,26.034335533564075
150,-7.996569223832806,27.29839621439764
151,-7.63527513390779,27.148187896369432
152,-7.3912945151731115,27.941474066486148
153,-6.825519737252427,28.03555989062125
154,-7.169696910277078,28.346125315957256
155,-8.46852302558994,28.663895988005827
156,-7.5829682483555025,28.072536248932494
157,-7.902030254438204,29.191259395161993
158,-7.964084064560734,29.040932328447877
159,-7.995916804963432,29.923408090118663
160,-8.041443133869016,28.977292667069754
161,-7.903936346027974,30.06336059408907
162,-8.36209814711913,30.705354432774023
163,-8.145062679478253,29.766859362761068
164,-7.93355279813871,31.143023181893064
165,-7.9930028806497635,31.512572278376418
166,-7.656996631620856,31.663219452199147
167,-8.21628053824182,31.264159486618105
168,-8.401875202902339,31.792625103147312
169,-7.371643442508619,32.67121008921366
170,-8.046807861365465,32.75914394962685
171,-8.111134516025318,32.97173716011757
172,-9.425223996993212,32.79509665601782
173,-8.708970293637428,33.22052017815053
174,-8.560044892582766,33.50203233284533
175,-9.441214087017583,34.73408721606741
176,-9.40953789743299,34.300148668754005
177,-9.470905298128013,34.677533749390264
178,-10.287990172663177,35.849875253522136
179,-8.829915935404198,36.05500490777903
180,-9.130904044793835,36.129053946474045
181,-9.187970907059661,35.82844104471168
182,-9.372393562417969,37.54919278188078
183,-8.848649886502574,37.38686215570219
184,-9.304522156304998,37.84670593049238
185,-10.206559036716003,37.43330047280247
186,-9.300053590892176,37.380739443734406
187,-9.223197797875896,38.130555396649626
188,-9.766578591472673,40.0584414227791
189,-9.324995005109598,39.01662000333005
190,-9.711509571233133,39.23419672914048
191,-10.452489029582871,40.596618043460744
192,-8.91740955228672,40.6890762780702
193,-10.04855718029112,41.17072211429995
194,-8.953367855517666,41.56640579421162
195,-9.381899014055687,41.591292762189525
196,-9.991446700262266,42.00890845110375
197,-10.56739012455138,42.16832037166668
198,-10.67627470989973,42.545625976974605


==> plots/cifar10_sgd.csv <==
step,min,max
1,-0.4648299803917262,0.40966223239859834
2,-0.5820875260478717,1.1932431850398082
3,-0.7528980678724826,1.9448835971753264
4,-0.8816735127650945,2.5470125586464594
5,-1.0732845490344571,2.8590253779549766
6,-1.27694452258446,3.3631735205423605
7,-1.4064970456542754,3.699543967676548
8,-1.4773043317807497,4.120321580561725
9,-1.4810961661621795,4.36390369539432
10,-1.5330311073666372,4.49671361818888
11,-1.5635978480698192,4.696250149714093
12,-1.7256683967439947,4.800228534192806
13,-1.6670011322118143,4.934991926519242
14,-1.765009079626785,5.300374340281818
15,-1.7208356102251527,5.456816280149084
16,-1.706098756169844,5.55499132015118
17,-1.8404838621815878,5.590055291580187
18,-1.8447011458285656,5.729813815469857
19,-1.8379269212413862,5.969635412663035
20,-1.9600400192760588,5.751302893159332
21,-2.0437210572157456,6.035349991912966
22,-2.097746558533165,5.897958443243299
23,-2.081106142246192,6.218259175075545
24,-1.8820692104216548,6.301552244174964
25,-1.9483655640248332,6.217299578525672
26,-2.131783413555273,6.390603085856664
27,-2.3202728040393676,6.61573081577733
28,-2.2103300802311674,6.477347074139971
29,-2.316790736398122,6.4874107356990995
30,-2.025481998341638,6.879981604295925
31,-2.052436622272146,6.800814257264647
32,-2.2285379706918222,6.799349660078915
33,-2.2396354003135945,6.926585720751508
34,-2.182864381965338,6.8333054254223455
35,-2.370542003017716,6.776343959797751
36,-2.2519441987796798,7.098470015824929
37,-2.248293371653641,6.971245239477116
38,-2.303445773870877,7.146888524408478
39,-2.394101345348195,7.188429468867068
40,-2.247138767788776,7.501272003549228
41,-2.126770394141651,7.335676031861127
42,-2.3468276481619887,7.407051246976316
43,-2.322439361278545,7.281537380222217
44,-2.3406495631508184,7.38779108114831
45,-2.416279555481051,7.470549456004759
46,-2.5386668278973246,7.327750820469497
47,-2.4058806511046975,7.612668362290299
48,-2.7162530514504137,7.7462334361822585
49,-2.32356745446702,7.931286227463404
50,-2.4627708778271002,7.710598324619255
51,-2.63187368546917,7.559807522510855
52,-2.4226393029678825,7.956554207159714
53,-2.3878383145258866,7.668314772977577
54,-2.3341375908573925,7.7930251330032725
55,-2.4723344101564244,7.882795586944324
56,-2.389512759757014,7.881999381706525
57,-2.6108457216099046,7.984359658493487
58,-2.3174561328050025,7.971011609681955
59,-2.5886844293006885,7.875990748322208
60,-2.584316372947612,7.897383650012817
61,-2.491424737346075,7.975671576324794
62,-2.597287459727666,8.190002102578797
63,-2.6427402705909904,8.08955527788861
64,-2.3562821384776504,8.38245665128691
65,-2.6043792129509207,8.232676452851887
66,-2.419048547355669,8.10360236686466
67,-2.461260587344982,8.549572719874275
68,-2.7601882922001213,8.111714180589505
69,-2.4379650878164503,8.199307261365284
70,-2.6664546104655007,8.36429086142433
71,-2.568925853888566,8.60994773558607
72,-2.626961800920903,8.370182358789448
73,-2.4517533457897027,8.398486573879495
74,-2.7299548624258954,8.410366096276693
75,-3.042184811633276,8.639311175192715
76,-2.601788774400559,8.387068171344296
77,-2.7046858117306654,8.560354147322077
78,-2.5918779459449492,8.519270263519857
79,-2.8166125212567517,8.707121102676348
80,-2.4853060527099013,8.834750708355951
81,-2.722880562701657,8.671189194850914
82,-2.5771575208012223,8.588767099545736
83,-2.7503504976211675,8.703358801536567
84,-2.790377666755257,8.66494650939418
85,-2.8377467750463388,8.617957909417257
86,-2.9391258978352583,8.559005807279124
87,-2.645674114064353,8.596895672534169
88,-2.819714795017492,8.910122141331067
89,-2.8266670541691927,8.924017901782396
90,-2.966899013677061,8.636959719708866
91,-2.7192661743524646,8.791560537887403
92,-2.5811638212526797,8.83835892452
93,-2.6766822341248173,9.229405335032729
94,-2.5888970686992643,9.153392742829507
95,-2.825517236508039,8.978883950240407
96,-2.682302185566717,8.885089814568888
97,-2.678830176768244,8.81210060722422
98,-2.7896101937468125,8.967448806069271
99,-2.9365904485729297,8.828226251802377
100,-2.82904822278365,9.057768549760427
101,-2.9472024569062594,8.951496314781238
102,-2.6042261641861444,8.944649450028344
103,-2.92499792489063,9.052458481203
104,-2.7513082357442924,9.424294479143162
105,-2.877675856386575,9.149075813996127
106,-2.909764831307438,9.166098649397323
107,-2.882766482614664,9.273225818960928
108,-2.988354796831625,9.37257994458082
109,-2.7938994091953204,9.100036440609845
110,-3.3213342995528556,9.402178818944032
111,-2.8821194782595163,9.239740210857402
112,-2.9367657362876196,9.286569619998088
113,-2.917018265348468,9.388415861823223
114,-2.7166544424492733,9.515490157627873
115,-3.049266324497715,9.209250335639414
116,-2.728150673315893,9.250483515895102
117,-2.816759678273663,9.23534633343967
118,-3.1098004412092584,9.161492504372855
119,-2.9515983592177393,9.432489132505768
120,-2.92490069609923,9.303582831122128
121,-2.9254962930211104,9.443116410294792
122,-2.6800320096321717,9.313583750595125
123,-2.8700283292529765,9.326486334399242
124,-3.4027316686446176,9.635401706171386
125,-2.8146388577981645,9.274690367887526
126,-3.0586189902600873,9.459780995103143
127,-3.0699125259934332,9.734593363375382
128,-3.086080178901627,9.702126532763744
129,-2.898698273405019,9.881553636349812
130,-3.1024536647312075,9.410929993280966
131,-3.0142249733527615,9.641816021118188
132,-2.868392639411317,9.978857297011729
133,-2.988747888528991,9.779617632671965
134,-2.904495178234008,9.514243301514647
135,-3.1884964283347594,9.59364402051245
136,-3.020389434145254,9.722252925249354
137,-2.831609231175042,9.600448638980664
138,-3.1013268847959568,9.546200789437469
139,-2.888001251746207,10.088340694923486
140,-2.975859475896727,9.761079622213177
141,-3.055484588387565,9.801276065798469
142,-2.89896497829266,9.9989843323695
143,-3.083043805336205,9.649288360719368
144,-2.949547975059134,9.602512697523306
145,-2.7982101607417205,9.696757361343437
146,-3.0354552580609955,9.91422487147569
147,-3.2118322988141,9.608052143786455
148,-3.5275888158952773,10.015146372343754
149,-3.050275965968057,9.81342177026847
150,-3.1833628113500043,9.999978973426662
151,-2.896059311986953,9.684202570765187
152,-3.0253172968508375,10.201223213962468
153,-3.1657946005368522,10.156352437551226
154,-3.2107998267167543,9.894527240084624
155,-2.9565256005955565,10.170926642575036
156,-3.0169820140002295,9.773682559043209
157,-3.0827871700115557,10.079931556657934
158,-2.9186091316111717,9.774987994939963
159,-3.092882075472822,10.16755746618836
160,-2.8663917852563707,9.861701162898687
161,-3.306126978474346,9.933029789651876
162,-3.243476185495598,10.219563373850733
163,-3.0993132378508803,10.017801903331323
164,-3.1550950513279012,10.077862629749948
165,-3.076233401359949,10.351632326190085
166,-3.2625098292053467,10.032413624723905
167,-3.1127170541411173,10.10275107561051
168,-3.0473653863933867,10.482175895735566
169,-3.241249031058129,10.368580992488987
170,-2.967614740003236,10.02063941355705
171,-3.0856766411177485,9.968551259790555
172,-3.653363613787099,10.329232082525749
173,-3.2562088912840688,10.053827142555573
174,-3.3064950130713306,9.95603952147972
175,-3.197322651803718,10.27622567815173
176,-3.2533980797793323,10.099459547846074
177,-3.263716691915686,10.1080354697492
178,-3.0482576537161448,10.4695237768182
179,-2.955836607397198,10.05633991282772
180,-3.0754572601057695,10.642256147133109
181,-3.169934226766702,10.242996457727315
182,-3.1361082323291534,10.406996933142592
183,-3.1144896781686904,10.080533891822173
184,-3.1784463202613065,10.343339390247397
185,-3.6945532927071785,10.450621485553784
186,-3.0284650130653024,10.175838211889017
187,-3.3390814759435155,10.084952764593927
188,-3.346983417083779,10.464412510156947
189,-3.151730950131817,10.36950511714064
190,-3.2934102092851045,10.223816685753194
191,-3.2288032077111968,10.44943994131006
192,-3.034956598070087,10.296435224766757
193,-3.204917232079284,10.724478085340376
194,-3.288141227396632,10.728878617591775
195,-3.4096382653209387,10.426579351487186
196,-3.4798452487786764,10.432498644261859
197,-3.2107235333180664,10.719475187247758
198,-3.205255734001367,10.25462942708069
199,-3.1943280168601706,10.303880574301061
200,-3.068615151749036,10.382421288639918
201,-3.324211036668057,10.382067443071197
202,-3.2103179821161785,10.712992077898926
203,-3.782707854961184,10.702171681946119
204,-3.147740602501517,10.777153739709762
205,-3.0631092452270687,10.368338669590052
206,-3.282045073591818,10.63196590974323
207,-3.2369642553327385,10.831167047315065
208,-3.3242486444269996,10.89073421154654
209,-3.392699123708338,10.359464930093644
210,-3.240386518021683,10.675230253174032
211,-3.2716039895749853,10.917745429027136
212,-3.43790399704169,10.748576084570038
213,-3.4391781911321755,10.510037292784403
214,-3.256280327405232,10.372105276843715
215,-3.5357786013226855,10.645203290955413
216,-3.0993633102624014,10.57984148378204
217,-3.210144902881707,10.696178021536682
218,-3.189619135460609,11.112736303843349
219,-3.31719655013015,10.601139628844017
220,-3.490738546762098,10.683822603043332
221,-3.2455467479628854,10.915886800950034
222,-3.296270013588476,10.784459532077976
223,-3.194978111743488,10.943257223638032
224,-3.477714584109192,10.885993315980349
225,-3.2348890915299773,11.17023617104477
226,-3.1834983167423454,10.61501929734882
227,-3.3319687731026404,11.055966860214951
228,-3.255505491037457,10.780560477491548
229,-3.3173198711150254,11.063279606540386
230,-3.840665663806403,10.945871955603266
231,-3.3058057514423904,10.582996182408143
232,-3.56012136009349,10.807483713259186
233,-3.426162341216557,10.727970861913892
234,-3.3636682146039414,10.750439626282237
235,-3.184016997885368,10.759400337750279
236,-3.157149525721751,10.67530630933714
237,-3.3510422370966064,10.942159228201085
238,-3.3511830507379017,10.618483018874052
239,-3.5247673676033746,10.760470078475063
240,-3.4072347806901995,11.233689105498911
241,-3.4742422905736268,10.676667446751994
242,-3.6377014933520178,10.91967121533149
243,-3.6368125838972656,10.923246166895852
244,-3.538756439838077,11.095231210244476
245,-3.878228019337917,11.105001947171708
246,-3.272470805235329,11.39795233248683
247,-3.2623264216004726,11.174184332455527
248,-3.3757071601219573,11.27310828090267
249,-3.5743900435335347,10.835852671105748
250,-3.211971166358092,10.89503781703816
251,-3.31155946818943,11.22564111717536
252,-3.193051293094868,10.817859434598208
253,-3.4210523643576227,11.328818926706319
254,-3.380004330726713,11.091688249625035
255,-3.441270489612819,10.780647863359317
256,-3.419211050502451,10.964859010228652
257,-3.5146026450557004,10.802988243202233
258,-3.2903761294222633,10.896952094584618
259,-3.3172752387247373,11.051625700518436
260,-3.3748656501149883,11.136254025246835
261,-3.422797639807627,10.824275743389524
262,-3.4012492761522912,10.846599656438004
263,-3.439079252508583,11.381226073246319
264,-3.6683297435018694,11.111343001261293
265,-3.6232432153234653,10.992328548954323
266,-3.67302488186289,11.131386446593158
267,-3.546086860330653,10.914889325335286
268,-3.746091241790668,11.163387423783583
269,-3.3807358854468186,11.419640334771845
270,-3.631045468699315,11.320033203258925
271,-3.445105237441007,11.09963726374349
272,-3.3382890431708736,11.024675485652832
273,-3.4261959148170598,11.25671010236809
274,-3.4820954309785375,11.533277984658937
275,-3.4189935137477323,10.95500368543259
276,-3.2807878501328043,11.040417789471816
277,-3.3755395531926378,11.205824238912811
278,-3.289635776813528,11.138115125412604
279,-3.3842179048962797,11.666594887514918
280,-3.4633820052882998,11.322639445386475
281,-3.3624855255776276,11.451185239442646
282,-4.000546715105627,11.394571138196394
283,-3.5099945276874776,11.539051786068836
284,-3.5027315535429415,11.631055454268068
285,-3.5036916516438423,10.955519422954293
286,-3.5166727156814237,11.082342945154952
287,-3.707012031282632,11.173165648250578
288,-3.5021752243039574,11.084266603481609
289,-4.024465243877768,11.475124533432663
290,-3.500546196813782,11.432660414900578
291,-3.3051725670749885,11.187265459588108
292,-3.4823472570612988,11.097140767460877
293,-3.414119426225875,11.569630496220615
294,-3.462772251819686,11.647240558874909
295,-3.498352809944622,11.737850284062116
296,-3.553646011538487,11.05687382797651
297,-3.850269727646718,11.428754847099576
298,-3.427146423148339,11.249716410492029
299,-3.4175404278750587,11.857097736989925
300,-3.713187212585018,11.53854139170541
301,-3.5562029507898885,11.682992782945838
302,-3.475834526374682,11.52304556154511
303,-3.336732400215061,11.367774944089856
304,-3.5546744176830254,11.29604963186383
305,-3.7786355011254384,11.457445373210472
306,-3.4657840017596744,11.451273929967076
307,-3.6838934907902012,11.228346570993377
308,-3.5682319529781363,11.847625089522314
309,-3.5017513953844617,11.764939405853612
310,-3.5733698169858825,11.853010296707122
311,-3.69956147056765,11.242500275207929
312,-3.5546936756919494,11.23175933871044
313,-4.076206788734369,11.64513537188921
314,-3.7458799387885398,11.628346439690429
315,-3.5200771573971026,11.262923565809192
316,-3.612609764474621,11.181552410303901
317,-3.383921172335496,11.385376644249694
318,-3.3754140181127603,11.488125711773181
319,-3.5818368807557306,11.658773409783471
320,-3.60125884010056,11.438046919809686
321,-3.490738102732828,12.02385958271855
322,-3.89146409132516,11.619897825721443
323,-3.484582546447116,11.777275476631505
324,-3.6095679365377205,11.83904361472724
325,-3.500596036538392,11.57709275305388
326,-3.514253511804779,11.695315660939297
327,-3.850058660721937,11.46224311287843
328,-3.822531686344286,11.62838375235683
329,-3.568329262434328,11.997415383496758
330,-3.545982528069179,11.480201493623682
331,-3.7858057440129973,11.74327578581411
332,-3.8604613694270298,11.51105081278302
333,-3.528783112141534,12.104431100586927
334,-3.6656423353043612,11.916761126157425
335,-3.4241958461514543,11.609454339629105
336,-3.6405900015735098,11.285133463350451
337,-3.665950702582148,12.093989940996604
338,-3.414158813518643,11.524389750915711
339,-3.602888181316329,12.001476814024375
340,-3.574307708397953,11.537021026227775
341,-3.651629220598867,11.795549686263588
342,-3.799163788760125,11.476530509495532
343,-3.5342687356851687,11.822755025810205
344,-3.5845899080658024,12.111122730155808
345,-3.94437914950704,11.789539802842755
346,-3.5441374063397455,11.720016940624078
347,-3.8788514846927127,11.773262696648654
348,-3.6688621455720583,11.601011088040712
349,-4.147025190066323,11.895433268712598
350,-3.6492189145749245,11.499363490983107
351,-3.6287894150947944,11.501844601531275
352,-3.568794230447855,11.989341665910862
353,-3.608770101167158,11.89806688656314
354,-3.844462100517119,11.891734378577766
355,-3.7167075056783654,12.223017516645616
356,-3.633605968237026,11.652111096043464
357,-3.592122819737847,12.010793442522257
358,-3.7064427506184905,11.436404085675221
359,-3.940691686699129,11.695293825539828
360,-3.6438358020303907,12.222882784142302
361,-3.641891508748092,11.581391232856266
362,-3.675452980046571,11.703225798831665
363,-3.6736409662648755,12.177827092110473
364,-3.942495202513222,11.884616772172322
365,-3.5870784928486037,11.841414033856557
366,-3.6253629135067515,12.326819687349833
367,-3.8650271809229095,11.63615676882166
368,-4.0292743417676,11.944672610162044
369,-3.497273779277216,11.713040362012967
370,-3.491102975978108,11.840756426696839
371,-3.7215540324485143,11.989654035969622
372,-3.671298915233586,11.629166356987042
373,-3.728369035129329,12.198367943237233
374,-4.2074786865409655,12.068755688898147
375,-3.6183391071837625,11.92247470307483
376,-3.7583625013026616,11.550276933221
377,-3.511960243682836,11.917339363417344
378,-3.6175053637374073,12.436753728941584
379,-3.7004545823576667,12.373500340228027
380,-3.76551255114654,12.096737452705073
381,-3.987553909330332,12.046992435349711
382,-3.786385360108037,11.80955303562935
383,-3.7599419552487987,12.293856419722031
384,-3.782670210550865,12.473273016863839
385,-3.9102145969650897,12.068316610601002
386,-3.6478676325917814,12.14383576621968
387,-4.060750222622612,12.11040108218831
388,-3.6672863968809675,12.231606217757559
389,-3.5494543246857155,11.869311131729715
390,-4.025821642921583,11.890472032858854
391,-4.2063386914114025,12.167492852846149
392,-3.7597471793234702,12.401651318978818
393,-3.7059982644006055,11.758873382505653
394,-3.708963559146614,11.785010379564902
395,-3.736792938237733,11.909978233630923
396,-3.947589692982274,11.841812334955387
397,-3.7645186259944743,11.887434848332058
398,-3.8202926633176704,12.535761599969193
399,-3.7135706838094036,11.799123019316887
400,-3.805724190897627,11.681872637334742
401,-4.05357754306055,11.968932745379263
402,-3.7313250560059825,12.512529484744388
403,-3.683245996667614,12.084889593546123
404,-3.9527338107036663,12.19566538512868
405,-4.032120827413197,12.174541377680406
406,-3.5720305538925023,12.111677063409957
407,-4.122495128966282,12.240021231165876
408,-3.74890202333305,11.995245738494795
409,-3.6963628152102213,12.618160641377335
410,-3.701502454602781,12.359855031506928
411,-3.7556852463614243,11.872692474793784
412,-3.9789511704592924,11.94177965564343
413,-3.826524178004271,12.470660218323431
414,-3.816683054139351,12.566493752738134
415,-4.288812324425402,12.324953650315306
416,-3.87141054819309,12.310830173514136
417,-3.600684981646214,12.064307666303922
418,-3.711575191044363,12.344435315486038
419,-3.8451674148898114,11.763704053100444
420,-3.7181412597423487,12.358696145325291
421,-3.758272306214427,11.958120777951523
422,-3.7456671137101574,12.446701225902247
423,-3.624117411647732,12.075106557871273
424,-4.289098255980785,12.365859152935341
425,-3.7771549896210095,12.666150291249945
426,-3.900403228169968,12.364567934810783
427,-3.891046541345706,12.758971247987503
428,-3.8594337688114435,12.657843978961353
429,-3.8298919092627832,12.11517166274375
430,-3.7434696587006124,12.244923092094128
431,-4.004445432137084,12.35465421211102
432,-3.850583511338603,12.071419949575862
433,-4.057663084302305,12.050083350354916
434,-4.150829644696713,12.164195265984365
435,-3.6197242313106064,12.277248402590061
436,-3.7883073301009667,12.012822571039148
437,-4.18609373691421,12.424794796409628
438,-3.8940510844249223,12.617853327538903
439,-4.101014334498282,12.396383513525429
440,-3.769178418478705,12.811314344747245
441,-3.812772642010141,12.763782989745373
442,-4.210135677873653,12.466135874782832
443,-3.9053803889187755,11.904914519399206
444,-3.8586671377316764,12.212282808025765
445,-3.766451951122465,12.847599572353733
446,-3.785372733274238,12.346342519585306
447,-3.9121249086602146,12.680291193384445
448,-4.34429887092886,12.524464428677227
449,-3.8446868998631585,12.105374694273703
450,-3.85148130471555,12.154646051028337
451,-3.9719915768813134,12.534275774327725
452,-3.92816496165782,12.848931878218444
453,-3.662877511290033,12.416855773289855
454,-3.803848388644602,12.595697420700198
455,-3.677940844653925,12.301941095940375
456,-3.9169699563903433,12.165916690908713
457,-4.14475643746921,12.512468358855342
458,-4.100994935508343,12.221740770052808
459,-3.957406615854377,12.973431972083088
460,-4.21556442119104,12.318827678222195
461,-4.054525020948361,12.488384377334414
462,-3.847182163854306,12.671818411999306
463,-3.9533263783313632,12.875900803367074
464,-4.353132027482609,12.591516682921448
465,-4.155116582937737,12.552083241156527
466,-3.698790432115463,12.480915651525617
467,-3.8375755893729266,12.46164479146233
468,-4.259068254464486,12.624238644417357
469,-3.8595133324019724,12.928689967214726
470,-3.817036061723306,12.663686854508674
471,-3.8639386437748904,12.217232939977714
472,-3.887233295133475,12.24757080622567
473,-3.8475435616557054,12.756340370066496
474,-3.930471657158037,12.269491181114486
475,-4.242488412327805,12.397645587017271
476,-3.9451953607587384,12.364946003318986
477,-3.9909986252207643,13.06704342739101
478,-4.152437302295974,12.31032803752192
479,-3.9739834861328642,12.05833293088261
480,-3.977962713901129,12.8701613612538
481,-3.7534971887855937,12.410979867911228
482,-3.871535761963881,13.027072859657247
483,-4.096666540359833,12.60143662448434
484,-4.0533435362691606,12.676082769979352
485,-4.271530405513694,12.715399642393448
486,-3.864908345858659,12.30339564137537
487,-3.888986621709067,12.812771018884696
488,-4.0194227684889565,13.131488057168603
489,-3.97874774948685,12.092944670917081
490,-3.884804920617344,13.043781330169221
491,-3.7125521808656745,12.620415223897034
492,-4.174623329018018,12.407283087348391
493,-3.8126330273067692,12.485048965779066
494,-3.9919767280043468,12.944228861517018
495,-3.987612082617116,12.47329115792822
496,-4.017968606341474,13.075410862874596
497,-4.289409878789838,12.515568151991372
498,-4.126585692515806,12.697862832470843
499,-4.2083340068229855,12.740817041763968
500,-4.412264506563281,12.793835834040447
501,-3.901398645628641,13.147747417660057
502,-4.00187560722037,12.452270213402727
503,-3.848588875241885,12.833783706829497
504,-3.935228282279261,12.630572771365662
505,-4.1015981473231875,12.782379820526264
506,-3.9203660502973463,12.389385149298718
507,-4.342830570319209,12.848392511106779
508,-3.9284342003204413,12.665759014718866
509,-4.249367848768854,12.806220721940356
510,-4.0172334754562895,12.447661279840244
511,-4.234032643985889,12.492361881240038
512,-3.8758968088309143,12.885667383036571
513,-3.9356430032823075,12.434325733299978
514,-4.081934279649754,13.291690092735141
515,-4.35128311440543,12.60151160371015
516,-4.056835621191471,12.566841093623495
517,-3.830410293893741,12.584186224796937
518,-3.9243168203636736,13.170303453115476
519,-4.160366520218059,12.781943116860212
520,-3.784974276764747,12.763646196661067
521,-3.9744526192951044,12.453353890211877
522,-4.456427751415873,12.887817621765763
523,-4.0737397342029285,12.232689159004742
524,-4.094461573494035,13.2497094008663
525,-4.070187173749575,13.124481905857667
526,-4.1491333808493005,12.915518902906292
527,-3.985378387164787,13.045838556092253
528,-3.9450057328392782,13.294093530391551
529,-4.290433409770747,12.602863022366774
530,-4.121865110001123,13.287321970949996
531,-3.9953199387392018,13.051867407739788
532,-3.9783144917751208,12.78555571918454
533,-4.173244377130109,12.942900645622236
534,-4.081607581157494,12.58178621055116
535,-4.075322870278761,12.249971167714431
536,-4.4629821170366295,12.978717186508113
537,-4.4106861443776335,12.744895317553482
538,-3.827402494875327,12.882796716989949
539,-3.8773335257055876,12.735011400550224
540,-4.132118083220723,13.454286369473568
541,-3.9824678531344535,13.341370647767754
542,-4.121533116227644,13.201365606674797
543,-4.131630407641042,12.713731982839285
544,-3.9765275667247195,12.594514054996749
545,-3.9050794035521026,13.07469659522755
546,-4.228449284341814,12.859719518590381
547,-3.96529187986658,13.355344449215522
548,-4.0040444692132215,12.608974527765684
549,-4.42334521786411,13.092016736602345
550,-4.323042262347828,13.037411076057616
551,-4.106543149839221,12.647529541002529
552,-4.426524976862909,13.0940328794096
553,-3.8497612890972945,12.949919293411181
554,-4.031766365409918,12.636236710280471
555,-4.346842215665405,13.071002270683664
556,-4.1506347903477,13.439619647841313
557,-4.2000718452547545,13.070717709399375
558,-4.433709067632327,12.84512419809259
559,-4.13359696847915,13.315707499558886
560,-4.236034502111052,12.94103532556853
561,-3.9431837004708905,13.17978298212013
562,-4.042746039945241,12.948291724652105
563,-4.162618481311389,12.828109953572
564,-4.500801721751794,13.117255031803197
565,-3.910449737337104,12.869591710766716
566,-4.184229347494333,13.603309676226509
567,-4.369825649517651,12.781132794886823
568,-4.06829638881975,13.226290721470281
569,-4.036196126355485,13.478213018550464
570,-4.134833817782973,12.378458427641311
571,-4.027101825607037,12.72851190372894
572,-4.01939082410068,13.485921851681747
573,-4.032339621759129,13.49587254833914
574,-4.181028339822567,12.881868870040877
575,-4.060290114709547,12.766116127409852
576,-4.252337405544511,13.171659000883508
577,-4.170474510152535,12.465081240700147
578,-4.019765094881466,13.564521013537252
579,-4.201354518871715,13.697142578498031
580,-4.497252106249331,12.965971892453002
581,-3.9136399774649497,13.121794275921928
582,-4.086536623090886,13.334149954595137
583,-4.476828269305695,13.280182978022443
584,-3.9950241644289797,12.958638060702864
585,-4.540111214831182,13.21290600114152
586,-4.179395353163336,13.44471536283353
587,-4.37725252565886,13.231674488169855
588,-4.3954627742463845,12.907806520518417
589,-4.2948627621637785,13.079533637520264
590,-4.175962327019947,12.794669058381432
591,-4.118441631633861,12.814851056287292
592,-3.988627885143167,13.336255948475621
593,-4.2555571630976035,13.6281425831048
594,-4.125978201847014,13.087536966965075
595,-3.9366946348829677,13.176147522897402
596,-4.129622855669314,13.096557679907479
597,-4.22495843003135,12.98044610469358
598,-4.202237393988154,13.503323351366191
599,-4.32879252441062,13.118273264025603
600,-4.4371991577500065,12.94921344118761
601,-4.1325995316489,13.396952201769817
602,-4.105507208428733,12.868303304307869
603,-4.016057779025404,13.391147920670651
604,-4.223640224415217,12.829186025692515
605,-4.517291521800633,13.367989415914657
606,-4.413073059480329,13.320395867102203
607,-4.011095813836184,13.043935363720223
608,-4.092447653913254,12.882721331029671
609,-4.2537042174123,13.821659709336023
610,-4.212372871013495,12.578979218138429
611,-4.082597174125963,13.662981184343828
612,-4.551810010722797,13.088552870245913
613,-4.110370431915388,13.680816326054293
614,-4.295039982978242,13.722441840106615
615,-4.342231493221771,13.328162949180461
616,-4.590187196525987,13.348779810195028
617,-4.5800078605996415,13.122745584068797
618,-4.144646905901678,12.942693812475913
619,-4.319575863676125,13.773590726722649
620,-4.38364301304198,13.210695397020118
621,-4.050607968633114,13.131242693387698
622,-3.998568447009251,13.307827501391877
623,-4.120292765533726,12.973246016449195
624,-4.616621262025475,13.383901257791717
625,-4.188524280304086,13.233010573521204
626,-4.257890323156792,13.64575575496979
627,-4.565652903827438,13.505467176807834
628,-4.484469113860893,13.088202965647366
629,-4.105500083879075,13.771327186914796
630,-4.464085587051508,13.456158248267688
631,-4.17686236308028,13.562433837958064
632,-4.249463764913543,12.950300139633043
633,-4.301008346532813,13.137319844842022
634,-4.143210886358103,13.787629989280376
635,-4.0537109775756575,13.536375906592493
636,-4.393077265606463,13.426751770518852
637,-4.263116107710632,12.67824074234494
638,-4.312484257811906,13.999604677525603
639,-4.2901810874765385,13.708567041569335
640,-4.635309447941182,13.234460786801343
641,-4.532390702949304,13.14780085799612
642,-4.103187962449804,13.227514124810476
643,-4.023847262631495,13.57127751407181
644,-4.422162246154874,13.463147104918026
645,-4.346326984571998,14.025423312993375
646,-4.235736118891829,13.60171492167777
647,-4.5607152722147575,13.578872069386382
648,-4.125589357165762,13.073676865096978
649,-4.298171569709139,13.009796208212865
650,-4.225639184055101,13.066134224794315
651,-4.1268316201445785,13.853872509900825
652,-4.4927481526619,13.545062056255968
653,-4.291918101922288,12.73682111244019
654,-4.0616426368485286,13.47175804755193
655,-4.25650849679214,13.366186137695848
656,-4.167270337742531,13.888177697441423
657,-4.448499422200655,13.370215202875269
658,-4.360336484833564,13.261217896630246
659,-4.685589819338956,13.546656817311396
660,-4.386340853598032,13.97528708513805
661,-4.36387870209702,13.274909607625478
662,-4.092475639300009,13.674806967120325
663,-4.196574653571956,13.920501391835703
664,-4.519269559782344,13.608719230017158
665,-4.1821745279548,13.935441972475186
666,-4.648437853556361,13.691232250576665
667,-4.310040274298328,13.076376822055682
668,-4.326670958033486,13.83205993399494
669,-4.4571665929092426,13.57653154438243
670,-4.480123657322764,13.434969321517208
671,-4.191315584199295,13.196399034042006
672,-4.265485169396586,13.736830622031508
673,-4.685756866522403,13.381140458633045
674,-4.420277698489473,14.034771468646465
675,-4.249676783262114,13.195396540677741
676,-4.27760412785476,13.457323535754005
677,-4.172326181144236,13.380600326138378
678,-4.591876300951511,13.298206106960286
679,-4.329135398933738,12.83436670718117
680,-4.7355717246118285,13.633964786103073
681,-4.3874982414967985,14.214449726018085
682,-4.120913876207727,13.60317662822416
683,-4.104367914375742,13.77435849921624
684,-4.287271949625698,13.781593784380815
685,-4.258504776505368,13.237436976531042
686,-4.129839460089008,13.618334639871467
687,-4.227716433173425,13.428972615539232
688,-4.549109382817858,13.721138805219093
689,-4.75538167617823,13.665949996505791
690,-4.207541761640261,14.052870295097783
691,-4.691503426722048,13.815922860442365
692,-4.595267745076594,13.376967518163928
693,-4.386967931711214,14.274772763594534
694,-4.233837378087552,14.051410275231811
695,-4.364159206696058,13.184209519428533
696,-4.433402859508445,13.403527466541906
697,-4.362294966186115,12.901900774705805
698,-4.35156342046961,13.537515234863907
699,-4.448913226937231,14.150385971817519
700,-4.256560926752596,13.297914358548141
701,-4.716836071539459,13.487075168040526
702,-4.371798641462144,13.987775423576377
703,-4.519711898048001,13.725088495201737
704,-4.545845937948462,13.571972792121622
705,-4.243768555443002,13.340794349274432
706,-4.74619267912413,13.527072499138177
707,-4.479413649226764,14.204747608456017
708,-4.266239771544134,14.113310003692305
709,-4.220668598718216,14.136940503384299
710,-4.406868267555946,14.0421828960889
711,-4.140393876136788,13.908914859873665
712,-4.804111037324698,13.777198241104482
713,-4.388664125645939,12.993923520992691
714,-4.196094613287494,13.770612564062313
715,-4.344205887160475,13.948366235167345
716,-4.408140080191746,13.283263971140887
717,-4.4857572924309395,13.518816940879404
718,-4.314110768614635,13.389229823450888
719,-4.6707385716811665,13.4991361783221
720,-4.727286049372254,13.954747069871505
721,-4.5787229495499915,13.649904580533942
722,-4.387008362073082,13.651372163663167
723,-4.2631584105789395,13.584728790506713
724,-4.451722147060783,14.412920430064515
725,-4.595189339055756,13.885946156051247
726,-4.5660884353744,13.818589438498226
727,-4.496478352026923,13.555253592478774
728,-4.784774125908913,13.615714194887023
729,-4.853795924585102,13.844689344115265
730,-4.151479431182512,13.99517272140691
731,-4.307313943608057,14.212995659776391
732,-4.333230144521174,13.440191812695744
733,-4.547019168931154,14.328183767655187
734,-4.380658790154978,13.696177053929645
735,-4.74890218752527,14.012939728206057
736,-4.596619470047488,13.865622196199542
737,-4.623549448054231,13.710970880811695
738,-4.397802147604441,14.030060159745048
739,-4.484858242872062,14.491325540368631
740,-4.418843095140509,13.08050753394097
741,-4.29237989861311,13.490685574940247
742,-4.299245796029194,13.668604590050702
743,-4.235141321738422,13.879035031557663
744,-4.25253528736102,14.28672234424401
745,-4.707499771012883,13.602170660169442
746,-4.627395901587554,13.995975254129789
747,-4.445277622341281,14.210890021263284
748,-4.4529585556318745,13.367592583100022
749,-4.460577413593836,14.211481943147561
750,-4.622095170450603,13.931204809569055
751,-4.440303796785349,13.778314038098134
752,-4.435973884406366,13.145957208171726
753,-4.411860202079333,14.109814121508798
754,-4.50343233444651,14.576315542661536
755,-4.265462456976934,14.34192212062072
756,-4.3290584682499516,14.324787265235642
757,-4.36804257617194,13.736454991485314
758,-4.74762586848696,13.652307063299745
759,-4.66878501765896,13.789869581090302
760,-4.752536042467421,14.129483743017843
761,-4.564145390126376,13.691149476520959
762,-4.306494037580401,13.569495634651368
763,-4.845200577956033,13.760044360079814
764,-4.176130590908453,14.139708917667988
765,-4.4177097789470245,13.574678366716034
766,-4.660682178819068,14.082399233734947
767,-4.492574215200153,13.430411600369736
768,-4.593611040421776,14.469929121629036
769,-4.937873460996,13.99511920733831
770,-4.287654347184319,14.000384847914734
771,-4.348929686604076,13.614062390854489
772,-4.4153280106766655,13.613538277743856
773,-4.757026893130229,13.72687111403739
774,-4.324911376371903,14.4246983852958
775,-4.52564103765199,14.676256504760845
776,-4.448989198506441,14.196190794791656
777,-4.3959313514328375,13.814774089864692
778,-4.875473416147007,13.811089405306586
779,-4.485755333603747,13.22556081963666
780,-4.593613806820382,13.768387347127735
781,-4.815868411982127,14.218197807196297
782,-4.604265957194883,14.539661455964662
783,-4.984749006901483,14.052451270703578
784,-4.378171142889199,14.41939457342438
785,-4.502003839684278,13.893415732849906
786,-4.702641016673994,14.162558369229
787,-4.245989797455575,14.24329257039373
788,-4.514486960279733,13.497741857381683
789,-4.309271504074156,14.066570781574558
790,-4.677485312003334,14.070003089212673
791,-4.703616286643717,13.906724059511767
792,-4.52210695171666,14.391849373420687
793,-4.394366683332546,14.456809596364492
794,-4.540963778033678,14.40306256692051
795,-4.928666051467957,13.892518842549773
796,-4.356334232076157,14.11450416646495
797,-4.225678423606517,14.28999524096221
798,-4.81852701624236,14.295056215814773
799,-4.5280833145917665,13.947276112186989
800,-4.9976014539558555,14.119674859209564
801,-4.453444261332342,13.90921631583411
802,-4.719858975666434,14.119048660948522
803,-4.497040916324405,13.31368687892459
804,-4.3158375199355925,14.546534924404767
805,-4.3785961808466904,13.772170089312262
806,-4.465103523909203,13.76109682194632
807,-4.649132900854498,13.899136003271655
808,-4.748070716174945,13.997827293581901
809,-4.581474748745779,14.83462351605826
810,-4.563751512303135,13.557348141578906
811,-4.667931168494093,14.673677965267046
812,-4.842013093528957,13.87114249249364
813,-4.726855341336584,14.286594842847073
814,-4.5152601963971,14.342464355163411
815,-4.516978211225144,14.342400071353248
816,-4.945459144095435,13.966806300362173
817,-4.669334019868549,13.904261516488582
818,-4.403636100123695,13.796444831940558
819,-4.485487483938185,13.793347608724236
820,-4.380785333807013,14.606100983672151
821,-4.76697195828595,14.028877065392056
822,-4.5755879636427,14.528790108869874
823,-4.762433076307969,14.33668912054689
824,-4.569972543710964,13.410789786506747
825,-4.602254336664296,14.902121574917803
826,-4.483637125706763,14.015995623452511
827,-4.858628261173245,13.933594777234664
828,-4.759939463342288,14.238159763176702
829,-4.589571007892835,14.084805334766038
830,-5.070843950969619,14.258689041915325
831,-4.706315072842188,14.77256989049381
832,-4.8866681191112376,14.46135845477535
833,-4.39333580407795,14.287635725752935
834,-4.4425252044101855,14.628411177625017
835,-4.282628134864163,14.464025709660588
836,-4.595105645479958,13.643649470124501
837,-4.707013579474916,14.780047556291573
838,-4.799514853783796,14.080458031801133
839,-4.474332703352795,14.625338533859733
840,-4.295709909590384,14.462967981644178
841,-5.09345323079193,14.270465266262356
842,-4.7247458684606025,14.005340734966742
843,-4.425075483895123,14.311731773678595
844,-4.577681980483097,13.453728871021672
845,-4.605958816313638,13.689657661735946
846,-4.895979692255627,13.99723178114916
847,-4.7673490455138765,14.42753568724159
848,-4.618580981438271,14.13634983453904
849,-4.793048792047996,14.30628015242344
850,-4.89785363027903,14.525336896312949
851,-4.566548552931559,14.49296546824608
852,-4.3827536092115515,14.726216679660704
853,-4.519688512320016,14.113392379413831
854,-4.629069041837056,15.007879820714145
855,-4.439247624846011,13.943705220373326
856,-4.606769080719604,14.65238511409725
857,-5.006936887792179,14.127255938552995
858,-4.5527316809860165,13.94137218810781
859,-4.923229787257717,14.558088646864988
860,-4.812675099975996,14.347084021844502
861,-4.74493852173112,14.895569927042462
862,-4.738432012977277,14.089686182512711
863,-4.64361491739214,15.05474001252458
864,-4.4003477514563425,14.772549393598988
865,-4.49503904577171,14.7313272207709
866,-4.639984316816545,13.745413439955685
867,-4.4672571494064925,13.99400316457664
868,-4.452361276511602,14.407532940370254
869,-4.59854406095972,14.557316364202833
870,-5.164390780062077,14.386150299689666
871,-5.029621037113458,14.182337363196181
872,-4.862955370652524,14.202847637315656
873,-4.654089091111073,14.72314636380327
874,-4.660656875664136,14.23445177769445
875,-4.6158879086976174,13.564766476455217
876,-4.345825378129378,14.625200588239425
877,-4.814735907499609,14.555081846393392
878,-4.59157103612779,14.210727806041653
879,-4.5702947514742265,14.022341575920525
880,-4.95688580945572,14.138628005214617
881,-4.7824909410291605,14.15889093159961
882,-4.436662985849843,14.846658171360446
883,-4.506319850672385,14.075914371452441
884,-5.173239417926732,14.457614016265447
885,-4.348718420032403,14.671961831616851
886,-4.969974778285073,14.16921426998494
887,-4.537058556518456,14.820771050797312
888,-4.687396769735196,13.78972030319726
889,-5.080888719389977,14.253431359124953
890,-4.834288362499372,14.600988527654152
891,-4.612532313406109,14.252507006935632
892,-4.910292384782635,14.266860623878664
893,-4.509185945033627,14.511858077637358
894,-4.660423359690057,14.643887743817356
895,-4.710883368076748,14.297684501973105
896,-4.884359953953087,14.465120496903225
897,-4.960102004466044,14.706646984486058
898,-4.636926293738628,13.630156243579558
899,-4.618892190934469,14.102507983733204
900,-4.700565021787571,15.218085073789585
901,-4.68703537344124,14.842599940612095
902,-4.821822016049524,15.060583172863618
903,-4.665867566352702,14.697573803563827
904,-4.822149894451589,14.240974225133886
905,-5.2070093494116465,14.522741765074699
906,-4.5317151813895595,14.575003816114409
907,-4.462350332664209,14.951298300921788
908,-4.818657706528551,15.092563082276104
909,-4.706415992617611,15.255636578856528
910,-5.000245288963832,14.76993725611437
911,-4.717757810460117,14.368614054384786
912,-4.392270260368628,14.766896966545968
913,-4.703758520455507,14.880839539797861
914,-4.71470198007675,13.829159502182407
915,-5.1141481009332495,14.33655065970441
916,-4.52444977424374,14.183032908319522
917,-4.865763505739405,14.706649911752706
918,-4.673119388513758,14.347339938697498
919,-5.0134472713699525,14.263262322228634
920,-4.601397114305156,14.903135729042216
921,-4.92449946325482,14.550817421726109
922,-4.6422312312044856,14.183250521308686
923,-4.68380854441424,13.725484210884368
924,-4.9634356243659585,14.393607653119332
925,-5.035902602339535,14.313970139299588
926,-4.410712093350467,14.829559926952374
927,-4.746182934131332,14.426566209207516
928,-4.543758615844419,14.25020695597329
929,-4.567257859068244,14.666092801757896
930,-4.651486385917881,14.233643272837
931,-4.974724133618432,14.42870421109076
932,-4.868757291327238,15.191282858154016
933,-5.269456201656267,14.628572103734285
934,-4.900628388174582,14.805486617960629
935,-4.75425961146232,15.377885305019618
936,-4.744970197025457,13.959790961552992
937,-4.742510554385951,14.990008630796138
938,-4.738876102970824,14.834536085700135
939,-4.889766280203285,14.375811617466734
940,-4.624102313504242,15.00031188309351
941,-4.500758663643134,15.068043561531823
942,-5.047663923123574,14.904410494503388
943,-4.694413278040473,14.454459618759508
944,-4.966791712242257,14.644319145604884
945,-4.70526750423055,13.799988753559282
946,-5.161445087812955,14.47040079098096
947,-4.765471357677911,13.984984251774389
948,-4.688461469356309,14.284386611824182
949,-4.764483750505601,15.029936702595759
950,-4.728142372128863,14.485797430823462
951,-4.786854670450726,15.417892547673128
952,-4.897481693979279,14.847663642469616
953,-5.083166603834634,14.402052680274998
954,-5.025437102111316,14.475704669917226
955,-5.335659398189025,14.692946348848318
956,-4.915233109598869,15.273749889339658
957,-4.496044601837244,15.12359226367607
958,-4.642769118152695,15.063239459139584
959,-4.930109385229484,14.440470591542804
960,-4.471758506259601,14.962091611234127
961,-4.787803509545376,14.907901982684425
962,-5.20397449707594,14.515393108051459
963,-4.796426563435386,14.546965677853022
964,-5.021712915359547,14.714823013936048
965,-4.647752383681603,14.802285558335985
966,-4.730230958613641,13.871474972566837
967,-5.058425226506602,15.004418435200947
968,-4.587894973698306,14.409213451647101
969,-4.788559691187581,14.034113837239568
970,-5.007561471011599,14.74367683941896
971,-4.59183108852611,14.424016166735115
972,-4.644995018126847,15.119039047115356
973,-4.726206954942359,14.392373540467048
974,-4.5352639727548585,15.208894321323601
975,-5.115005466451121,14.514350742972486
976,-4.7988367903269245,15.153232802331459
977,-5.226904589121105,14.6000172906848
978,-4.663990895963318,14.870329906714854
979,-4.945272628337941,15.397108608948209
980,-4.831735135909604,14.636412713715313
981,-5.3667136139040155,14.808546852056072
982,-4.806432074577998,14.634360552703006
983,-4.486171391336973,15.063143876990779
984,-4.965711780765094,14.536296016126892
985,-4.813274578975462,15.011171427720585
986,-4.758897082160457,13.940089003746706
987,-5.073120838285718,14.61419335195568
988,-5.08452222707731,15.090597824035436
989,-4.818064550685454,15.585816264479579
990,-4.9411383832558045,15.008052103559724
991,-4.616438648579718,14.495893575137364
992,-5.221355478442336,14.638779542325988
993,-4.828228879285142,14.118082535749167
994,-4.79574225381282,14.631620180916107
995,-4.844704625903388,15.019818730080724
996,-4.527905580021432,15.076130772672823
997,-4.757880148820754,13.931688936014663
998,-5.0830332171149575,14.619436669282312
999,-4.533074840543939,15.270967440103524
1000,-5.149254136390534,14.56756877310588
1001,-4.837514227079503,15.611997943950689
1002,-4.983723366012928,14.578365406306915
1003,-4.955857718741074,15.036086246791285
1004,-4.828220460045477,15.227275596262153
1005,-5.41934030769478,14.875457625699159
1006,-5.07056263360351,14.86988459512455
1007,-4.702752160920009,14.982837903768765
1008,-4.759201630367017,14.523407257426094
1009,-4.700167701812641,15.255331447710205
1010,-5.129025031723599,15.18235650224895
1011,-4.885166761603988,14.74053427037309
1012,-4.984894971217331,15.505457408401135
1013,-4.653691779702973,14.582954752159718
1014,-4.855507575495801,15.29101527080027
1015,-5.000640708186492,14.65961246447776
1016,-4.859063629834592,14.209117668906543
1017,-4.987856366020832,15.517024680677142
1018,-5.079975352353951,14.913746481386434
1019,-5.4352895548373885,14.944048748738503
1020,-4.881091987014167,14.77295713491321
1021,-4.719016658779065,15.296675289599971
1022,-4.86733400974866,15.723283695169888
1023,-4.858166605898482,14.75186617253286
1024,-4.8947881167980585,15.142521517927161
1025,-5.1407339306477455,14.714755912667473
1026,-4.561606932077263,15.37444995625435
1027,-4.727434129199322,15.04342765284961
1028,-4.780761906862869,14.58178406491352
1029,-5.0125413082252415,15.16251367493517
1030,-5.285389231571035,14.775675922376564
1031,-5.156455808699042,15.25704155859403
1032,-5.1947235267765635,14.704396719962963
1033,-4.821470127669805,14.094393713367083
1034,-4.558777288452714,15.261828691657097
1035,-5.202135541302531,14.71764582649566
1036,-4.892979701279657,14.275371156891921
1037,-5.039909137488012,14.713341290007907
1038,-5.4820095238659174,14.991671830285467
1039,-5.15200463209521,15.278734630568023
1040,-4.877615414984987,15.37224705093761
1041,-4.823186972017137,14.121966506517708
1042,-4.745520264137685,15.11150657551392
1043,-4.692384513740178,14.697074859513172
1044,-5.1109489357343065,15.019216452749824
1045,-5.018641261525206,15.652217159778747
1046,-5.017061120339289,15.247717628848003
1047,-4.810593606354155,14.680473745313929
1048,-5.301574136948967,14.861592429080991
1049,-4.8823929142424465,15.84605531118114
1050,-4.910948940741556,14.873982399015347
1051,-4.598709472697289,15.489119360311388
1052,-5.160727121169656,14.827121715186934
1053,-4.9539708091841845,14.888039219133478
1054,-4.752601170938412,15.402466059030164
1055,-4.932977103865256,15.277251710330923
1056,-4.587202773864117,15.3401208665268
1057,-5.153051007136254,15.049711187355188
1058,-4.602697560124687,15.511721507017008
1059,-4.915558362247484,15.462844346388593
1060,-5.206761357513618,14.861369866828316
1061,-4.95366723317542,14.91855323511978
1062,-4.945043316394814,15.309395704055259
1063,-5.503603833132551,15.096667587361107
1064,-4.602148509026747,15.383316677215841
1065,-4.777614334197397,15.440971736717024
1066,-4.815896162376259,15.204526863806215
1067,-4.751640812216213,14.795665018005833
1068,-4.818506776200691,14.750908340617634
1069,-4.948561748488765,14.414865459954765
1070,-5.064034128530215,15.329443582998701
1071,-5.365176768832314,14.926000528977028
1072,-4.936199054131119,15.92313375075735
1073,-5.113557365880202,14.855339541289652
1074,-5.281737306551885,14.854147379135664
1075,-4.9326280683000165,14.940873864508205
1076,-5.090611196926618,15.737457667927384
1077,-5.194963766771914,15.419885973934791
1078,-4.86535721537134,14.250190041019113
1079,-4.941909993376202,14.943469632194954
1080,-5.040210753058931,15.340180312952924
1081,-5.570400113019618,15.133329287045008
1082,-5.1805121612306575,15.127529101042086
1083,-4.98435131336462,15.374618837137191
1084,-4.6284090368371675,15.443930247044815
1085,-5.203068232370404,15.453151650070454
1086,-4.939413859016019,15.540643300208597
1087,-5.375681155824792,14.963658593145734
1088,-4.854982483548116,14.799015034963517
1089,-4.832728208183212,15.284937166641763
1090,-4.770021948549655,14.871522289741277
1091,-4.893343668738327,14.316038285196667
1092,-5.095516359958173,15.82611741875003
1093,-4.654442937881173,15.6443126732574
1094,-4.798856187821059,15.541310990125712
1095,-4.938010920254912,16.0156310838063
1096,-5.12200452308636,14.937380855549112
1097,-4.98115465319389,14.496196950011331
1098,-5.24015909356204,14.956040123925655
1099,-5.299096427741158,14.935131314836854
1100,-5.0236321254413605,15.029571213909819
1101,-4.876457463290115,14.844694268933562
1102,-5.39775669724104,15.02024977180789
1103,-5.1272448309315894,15.851561836078522
1104,-5.0028501157469165,15.043095966421799
1105,-5.227126971641667,15.209005894508937
1106,-5.149845021607241,14.963320923722298
1107,-5.0963354367189275,15.46177752624762
1108,-4.993316948367453,15.060060586332582
1109,-4.789780321093518,14.928058033322415
1110,-5.250228112495388,14.995936302532456
1111,-5.3109950039927245,14.977769305591192
1112,-4.9837510218806225,15.643840919038933
1113,-4.841878738697334,15.587035296441917
1114,-5.240613395363069,15.571110629481813
1115,-5.016512805087336,14.547189972771767
1116,-4.911598859893079,14.385804457826449
1117,-5.046903915525889,15.483219810942824
1118,-4.856555572745717,15.384857147222132
1119,-4.658139489605327,15.709333509317778
1120,-4.962644689125802,16.098207713921145
1121,-4.679503221877317,15.573051196437493
1122,-5.635471384509115,15.271791027475249
1123,-4.674071575473249,15.724929728455777
1124,-4.904430793858214,14.930424248683481
1125,-5.023617518920684,15.69756870446539
1126,-4.9515861360527165,14.448734326427088
1127,-5.349058156630503,15.0554803189197
1128,-4.88461282700797,15.442417058080913
1129,-4.989160454182872,16.153629347640525
1130,-5.265772027864213,15.314510232952586
1131,-5.022983532223804,14.631255983616834
1132,-4.685075161110415,15.6353195756611
1133,-5.068463790466996,15.562994815339781
1134,-5.170389516667406,15.963271683213371
1135,-5.200498320510224,15.062009424903605
1136,-5.450990856670865,15.138714889407657
1137,-5.649611915219584,15.334142124462428
1138,-5.126031007496589,15.57798705489593
1139,-5.326935768797141,15.100168027236723
1140,-4.887623908921987,15.683894222640484
1141,-5.042226324869917,15.168765847497228
1142,-5.268915930473927,15.662485600431943
1143,-5.088784797528057,15.16783942558509
1144,-4.8473817578186615,15.04613091788511
1145,-5.124320705591012,15.591076746611598
1146,-4.955871171559666,14.503448837113336
1147,-4.996889248175151,16.20194139944004
1148,-4.699050502829421,15.815790696270115
1149,-5.171166169637485,16.018585429314847
1150,-5.074805273824431,15.193102605243215
1151,-5.095496098846037,15.189084431313368
1152,-5.118906491982699,15.598223383087948
1153,-4.738018190081231,15.679841085400772
1154,-4.93219421760534,15.01276731271553
1155,-5.33056099127146,15.121115292852448
1156,-5.3107416068649655,15.710381397890327
1157,-5.2060059587855,15.115424595098954
1158,-5.087808440864276,14.67876599946213
1159,-5.379135942050399,15.111084639700032
1160,-4.9206808101432635,15.705271319215733
1161,-5.052755072606377,15.788952578358796
1162,-5.691538120353634,15.390940525405354
1163,-5.4867003614307235,15.211725452194656
1164,-4.942075252461193,15.54398757787754
1165,-5.322238922796361,15.391212503100448
1166,-4.882599102898446,15.132079023895606
1167,-5.0976637896312464,14.727255043047876
1168,-5.054004534840486,15.830879749764646
1169,-5.3360990383808895,15.410696665165158
1170,-5.508097551248216,15.253878026085657
1171,-5.718241340010744,15.45017962768322
1172,-5.117047705372418,15.279845153604093
1173,-5.1411216519439265,15.696574309336118
1174,-5.094898486239519,15.273790829381893
1175,-5.268049308703981,15.174254876896498
1176,-4.760533505664661,15.77134581383083
1177,-4.951809395151912,15.096682849965632
1178,-4.716098669051394,15.909173059526136
1179,-4.994807928482562,14.621919252674644
1180,-5.058673587349743,16.327594811860696
1181,-4.934363037364354,15.802798197922044
1182,-4.9825351714316515,15.615714106209083
1183,-5.444070456382024,15.222933452880673
1184,-4.914472700647904,15.200406760735433
1185,-5.403331300926508,15.234381378097716
1186,-5.171535635558996,15.747966088147901
1187,-5.334723372114597,15.84260035792764
1188,-5.233959204262179,16.162334430108174
1189,-4.9403578092650555,15.828648801773213
1190,-5.148949736331732,15.328926981803075
1191,-5.338400978209255,15.847918189676875
1192,-4.905040762772713,15.223963230356468
1193,-4.954757991209302,15.661984248289011
1194,-5.0127087263827015,14.67694947553879
1195,-5.122793467859431,14.834344646944697
1196,-5.1447269666796895,15.345504224050817
1197,-5.377206598960537,15.24803377992271
1198,-5.346166642636232,15.493921981740648
1199,-5.176528709416849,15.771963776487112
1200,-5.437139980480744,15.272714258244394
1201,-5.2375275708125635,16.197560668211512
1202,-5.172378862179501,15.794637476430957
1203,-4.782918993227215,15.869737598291515
1204,-5.099211365952325,15.960477467625225
1205,-5.782664010864947,15.549573200650654
1206,-5.002847319018402,15.210573554858305
1207,-5.074735558623834,16.43233958934927
1208,-5.298081599124766,15.300914934910393
1209,-5.542439181388334,15.37950543604159
1210,-4.755739117465604,16.02628936607064
1211,-5.080690772167166,16.44120086871945
1212,-4.9430347360404605,15.299031657433776
1213,-5.166780617348715,14.890035401239636
1214,-4.808957421765766,15.90664219390639
1215,-5.223928490945472,15.819786671767742
1216,-5.210711670631332,15.838037625987022
1217,-5.044073380867865,14.748393436904816
1218,-5.552048278575599,15.407446373381578
1219,-5.13028611630105,16.01973793996601
1220,-5.458426360255185,15.334048690121207
1221,-5.290358674271506,16.266810502111127
1222,-5.0101436283785965,15.267326699771758
1223,-5.779686309572153,15.62249496657283
1224,-5.169338378596057,15.448112860016078
1225,-5.0326105955642895,15.789453261524336
1226,-5.4152939014189965,15.61361787003982
1227,-4.984810500722951,15.968668514051911
1228,-5.391682178723896,16.00409304433768
1229,-5.33087648277219,15.3870950431466
1230,-4.783173108783453,16.108607947433587
1231,-5.180368456453746,15.487635519107217
1232,-5.494130014258525,15.394903453820614
1233,-4.992658691623916,15.972864862200641
1234,-5.821858409602369,15.658044695750924
1235,-4.780479508582494,16.122133881923432
1236,-5.196180710144148,15.50209658329891
1237,-4.975033132891762,15.38958029348126
1238,-5.46257166207821,15.398912961002813
1239,-5.107875183065141,16.54962456399545
1240,-5.037220678001755,15.840674022677831
1241,-5.257870418528129,15.929466884548612
1242,-5.302600728626819,16.35413542390652
1243,-5.231901140292655,15.497205880991299
1244,-5.071196774231732,14.849324202512731
1245,-4.841970416970245,16.03419835566018
1246,-5.1704639602076,16.121187222650263
1247,-5.598082429022988,15.509890724593244
1248,-5.450836778010656,15.677064092715014
1249,-5.236426010877483,15.982147866807267
1250,-5.361175653723879,15.456771423008593
1251,-5.528295766482567,15.465999445920835
1252,-5.401582863206553,16.08815297476381
1253,-5.056601392990934,15.389129019273856
1254,-5.212474615938337,15.047311220714942
1255,-5.053784680764755,15.39074909670211
1256,-5.005002993145177,15.471168070362541
1257,-5.010850783932807,16.058437225398848
1258,-5.1298535365789375,16.626068179148696
1259,-5.240772891780248,15.574989575472676
1260,-5.502376926044598,15.459748522736668
1261,-5.0675051941313445,15.910668737364286
1262,-4.85788397221177,16.0936105615108
1263,-5.421389380448677,16.109170344377862
1264,-5.288321964617113,15.997654692025401
1265,-5.090999836785602,14.920960575481264
1266,-5.232538715131208,15.068722529892284
1267,-5.273751601120296,15.56217836389482
1268,-4.812210631822696,16.19909199590597
1269,-5.334964785160198,16.437894304268656
1270,-5.274116885728954,16.03889831482614
1271,-5.210998658381755,16.19432133896615
1272,-5.620134474464684,15.577281499070518
1273,-5.87731296786214,15.769298789187904
1274,-5.392631494334125,15.514245305609125
1275,-5.480472038442565,15.754406405813526
1276,-5.562682701814268,15.543199056048518
1277,-5.63785225138764,15.61171161383774
1278,-5.2694896313930375,16.08219735213345
1279,-5.315784542509132,16.066163402369163
1280,-5.883516154799354,15.809738537552672
1281,-4.884053734055531,16.170203017240503
1282,-5.061517361043044,16.126482601042238
1283,-5.420548582832694,15.550321709191188
1284,-5.214865078543328,16.25795387793324
1285,-5.564723219127357,15.54836887097066
1286,-5.059742320746207,15.566261118478174
1287,-5.2777385594690305,15.157381643928787
1288,-5.2759345069085795,15.649073398569193
1289,-5.384503811098357,16.51470000290195
1290,-5.1751567241688665,16.721971771071193
1291,-5.597036506122051,15.572274995901228
1292,-5.084046184291802,15.500311875289304
1293,-5.460533485810051,16.215944923082933
1294,-5.124615692951626,16.024806825654327
1295,-5.279786941707638,15.679383899198568
1296,-5.118164532722261,15.02704621763867
1297,-5.5073176208609365,15.820955478633504
1298,-4.832086373455385,16.326647603873347
1299,-5.929818311120412,15.87669505787698
1300,-5.236490574810901,16.325357874737918
1301,-5.096266734536771,15.561160900755437
1302,-5.682689354247485,15.71193020412655
1303,-5.2838036350423785,15.724071809097133
1304,-5.146143987234284,16.07934049802232
1305,-5.312928492836057,16.19934028033514
1306,-5.574858665150302,15.63511554857963
1307,-5.149563520126453,15.103365209340236
1308,-5.320041885608065,15.763948932409722
1309,-4.844432097387566,16.381645122655367
1310,-4.908494284035959,16.288773702938748
1311,-5.4011865659226395,16.623185492165458
1312,-5.441428569004048,15.660813146188197
1313,-5.531445269646855,15.896834795639279
1314,-5.083039396524658,16.249674722252685
1315,-5.480944881619399,16.32414413800305
1316,-5.359765461153103,16.206922293838797
1317,-5.612564732150831,15.690298851222963
1318,-5.083672172134573,15.69019687657632
1319,-5.305368822299528,15.271630161073388
1320,-5.186740363691598,16.848348912958837
1321,-5.619651036929849,15.687113930657146
1322,-5.143980678951708,15.133314391821623
1323,-5.257052882966647,16.401324678781297
1324,-5.311795161666459,16.256951877145717
1325,-5.334785847033533,15.78445997163829
1326,-5.694996041180412,15.781766097447846
1327,-5.20693347928879,16.87821828729529
1328,-5.560082218619986,15.934727348447868
1329,-5.103023805874608,15.733444580736693
1330,-5.982490730765532,15.99589213108544
1331,-5.32996096169894,15.321523032164412
1332,-5.403282360940715,16.25849151523085
1333,-5.429368441149723,16.686840448239217
1334,-5.126832456576253,16.291833906823523
1335,-5.142675549663579,15.6649850667106
1336,-5.184955957265306,16.190299424239676
1337,-5.509858671251903,16.395604603578157
1338,-5.6129620765661326,15.734502813059175
1339,-4.874445436279117,16.471343566510996
1340,-5.346881489635638,15.856457765260977
1341,-5.477047803388413,15.738818676315868
1342,-4.953575701767032,16.385495760724055
1343,-5.421322115487657,16.278435043560386
1344,-5.357117537979905,15.33630847155402
1345,-5.181015335641177,16.192762631819246
1346,-5.616900733529217,15.735277514131223
1347,-5.1722714371868115,15.208232065857157
1348,-5.6477695446396705,15.7675908206459
1349,-5.214521344093616,16.939486855147386
1350,-5.332778576101232,16.32704882523113
1351,-5.713577124360942,15.842891434517082
1352,-5.121937570492184,15.785060586802942
1353,-4.982841364834701,16.40961325510037
1354,-5.185724508592467,15.717185568916754
1355,-5.307686599308692,16.50417581611178
1356,-5.377401707491838,15.886010422613804
1357,-5.506865033875321,15.78154642851015
1358,-5.520682027389901,16.43850014829273
1359,-5.1600263504338955,16.34343606398088
1360,-5.455797956939582,16.75759632432355
1361,-4.901848302823467,16.513824970864345
1362,-5.595447361173598,16.019241972829114
1363,-6.039734861713512,16.072764193626824
1364,-5.385790241454645,15.898276052762617
1365,-5.367056037948288,16.39217603481699
1366,-5.674173998794393,15.839305862207473
1367,-5.514550917192977,15.824722149588691
1368,-5.142300739245377,15.849942541553727
1369,-5.388283304352437,15.43560381631393
1370,-6.0451664650811505,16.095818716109633
1371,-5.328389217158027,16.562331541734878
1372,-5.667112936521193,15.845563415567359
1373,-5.3641469358233635,15.943917497389007
1374,-5.475392083487879,16.816077765621486
1375,-5.402837718501607,15.921763205093992
1376,-5.016042293292437,16.488785416762724
1377,-5.208827182271387,15.312476933327464
1378,-5.4908266161991035,16.38418749229732
1379,-4.907364702439868,16.581740708831198
1380,-5.5552858027673775,16.52446055378061
1381,-5.248307738598498,17.054719657201694
1382,-5.224691699089597,16.33490329073838
1383,-5.624190694550193,16.084285465386543
1384,-5.757266789602285,15.956768399300246
1385,-5.187296015403959,16.438047700079203
1386,-5.204285577721056,15.82917638195005
1387,-5.176080610899678,15.921344501592447
1388,-5.2354859489095515,15.372792447872298
1389,-5.572148795967669,16.580147874007828
1390,-5.7633794744147115,15.98729669026592
1391,-5.492408648889887,16.898162828318338
1392,-5.213493769259221,15.863779051899291
1393,-5.366003885326083,16.64935194770709
1394,-5.405218179624068,15.526345657861256
1395,-5.270466360022836,17.116411193563398
1396,-5.708511188710812,15.925299019759509
1397,-6.082743173857431,16.189651342432768
1398,-5.505237146961855,16.47847160599331
1399,-5.668746771237293,16.152023166632848
1400,-5.579558527525187,15.943781288840226
1401,-5.414610606446722,16.048404428418735
1402,-5.433425599752438,16.018815734968733
1403,-5.029855479798013,16.59601602976796
1404,-5.208733949528485,16.49333621960681
1405,-5.282823118689889,16.415721571808866
1406,-5.3961009808842375,16.531579224758705
1407,-5.7394089857077235,15.967619313179906
1408,-4.938718975584342,16.68436649647656
1409,-5.037163055765647,16.618881245060173
1410,-5.587144617496973,15.959234859162905
1411,-5.276458941072576,16.44078295557899
1412,-5.673939206061432,16.18764315341633
1413,-5.521215384730851,16.529539563380805
1414,-5.282900175428657,17.184049019872276
1415,-5.372869842814706,16.71162902758828
1416,-5.576065275267252,16.66165948067482
1417,-5.815855764873827,16.061978464138992
1418,-5.462743024026384,16.092646071035922
1419,-5.741277628637215,15.994609636455756
1420,-5.220150702580552,16.018927376613263
1421,-5.4602612949258535,15.597676564099347
1422,-6.143937742287473,16.248515554270075
1423,-4.968577269376937,16.724874557194383
1424,-5.472809455599895,16.07462965533177
1425,-5.23720278922109,16.547132599572183
1426,-5.238561313098703,15.95578928839052
1427,-5.27448982718378,15.496509978503907
1428,-5.549617708832605,17.01536527445765
1429,-5.774925168188576,16.041244539551712
1430,-5.434162173698194,16.61970463333711
1431,-5.608210289297078,16.02976854284349
1432,-5.296332030111341,16.519135321391516
1433,-5.468000810156192,16.11889816786762
1434,-5.2938813131556035,17.25584141791183
1435,-5.769110395912701,16.054590915961334
1436,-5.280635666046731,15.532287782941207
1437,-5.41073472795231,16.79298481844253
1438,-6.127803345294707,16.33323877585022
1439,-5.8417044137514775,16.15178403257548
1440,-5.246386126453193,16.62736941114622
1441,-5.788465079763554,16.094641300010284
1442,-5.577550061090833,16.633681402045596
1443,-5.607508113019412,16.758997643373924
1444,-5.252591505324922,16.11719025684706
1445,-5.25985224198555,16.045341031234145
1446,-5.493500880673777,16.200505921423424
1447,-5.487744116036565,15.693378630191384
1448,-5.728905845618842,16.291894125553714
1449,-5.436549645459489,16.68689391448617
1450,-5.079414461175391,16.766310161259234
1451,-4.984285772990614,16.82655939415908
1452,-5.576465207150472,17.09798585589151
1453,-5.325574584457876,17.320722581147194
1454,-4.98376100872775,16.831021846785035
1455,-5.262727352690458,16.1511826129267
1456,-5.326571032496055,16.606221873548225
1457,-5.7297081701933195,16.33492060639549
1458,-5.85539548085635,16.208361150971484
1459,-5.501464839589933,15.749247214047148
1460,-5.647310652688255,16.122640455269043
1461,-5.790531281025353,16.154569749609724
1462,-5.504334669469879,16.239136729506082
1463,-5.428266954972253,16.861918054354685
1464,-5.531781960156832,16.20571182879725
1465,-5.297512617199423,15.627470064161221
1466,-6.196558159724233,16.41285848051954
1467,-5.285088576540184,16.11204992992979
1468,-5.478681752500073,16.761859872558922
1469,-5.661059115464817,16.86103694335116
1470,-5.609791064167099,16.724524892552992
1471,-5.815603248916348,16.186461313055016
1472,-5.275276331239588,16.71229003365691
1473,-5.106225136778265,16.84914298786815
1474,-5.603825012318099,17.17169709702914
1475,-5.288060825124398,16.218783555502604
1476,-5.352628806453627,16.67553439497089
1477,-5.328116933520327,15.68060556021257
1478,-5.283117020368907,16.735672971162106
1479,-5.877273901633805,16.274049257223705
1480,-5.659087439001231,16.891365746218977
1481,-5.5971927475945265,17.206966637153887
1482,-5.479605700977894,16.80695076443767
1483,-5.017720812009681,16.93953992388245
1484,-5.8147708225451,16.233269330259823
1485,-5.658638395330064,16.209621883785857
1486,-5.472336818472435,16.96388245505898
1487,-5.812493647227793,16.25707245246567
1488,-5.766905963678191,16.43972098300812
1489,-5.639087361106851,16.80058476990319
1490,-5.120454186900641,16.918118164307145
1491,-5.550954149200623,15.858308867096545
1492,-5.3168062487268095,16.194886247744382
1493,-5.365124641565455,17.46867858169807
1494,-5.5453745105121826,16.308200167057656
1495,-6.216446535156342,16.50069542847413
1496,-5.569744610249787,16.355222012713845
1497,-5.3199878043712925,16.774560803647965
1498,-5.147212549970842,16.923948228373764
1499,-5.0202104878943405,16.970137692613513
1500,-5.645008981569695,17.254931826289287
1501,-5.54296149818977,16.315740506782316
1502,-6.217031559469779,16.507194497679667
1503,-5.355444954573933,15.761138188102946
1504,-5.500356806274189,17.020881521624762
1505,-5.87907067309537,16.309944242820663
1506,-5.398487145005907,17.5188615400131
1507,-5.832143136718338,16.49915351850462
1508,-5.951033746796668,16.36960555218002
1509,-5.304123403829463,16.26377678332003
1510,-5.744380858049926,16.306764092015023
1511,-5.353362832315975,16.365435625453415
1512,-5.5827641495051035,16.425407223589332
1513,-5.68862673310011,16.8672466728211
1514,-5.896787637232731,16.323016133216207
1515,-5.594082816825182,15.928195827042263
1516,-5.428168345668206,16.806067230943224
1517,-5.684424255853184,17.008678854815827
1518,-5.501522143829286,16.92241571052029
1519,-5.339459567110095,16.36764047137903
1520,-5.505109685618615,17.071446598340334
1521,-5.170596286094141,17.011391051442242
1522,-5.3534572231931845,16.853376519429368
1523,-5.3627973732726275,15.837147943548723
1524,-5.703226238377394,16.90169797903302
1525,-5.3369454943071695,16.31007678832244
1526,-5.623944324207578,16.450729546725388
1527,-5.710559614172997,17.043971281876185
1528,-5.3963425020595075,17.580447528568506
1529,-5.516681632717689,16.95927541540486
1530,-5.060465801502445,17.073085506135044
1531,-5.836352742444605,16.57098620719794
1532,-5.598042425879651,15.984655592223088
1533,-5.7404296983854595,16.348880263526166
1534,-6.299191849872476,16.620064171585724
1535,-5.604221398514468,16.43854780051349
1536,-5.904646354529186,16.385792241012545
1537,-5.673768540531866,17.385271798003092
1538,-5.953976365298429,16.449021843183296
1539,-5.905037411284729,16.41469385927049
1540,-5.444421434213542,16.891561941941124
1541,-5.078035124228232,17.11431473591804
1542,-5.9118284717998435,16.408395987621397
1543,-6.311691651919714,16.652722543725154
1544,-5.61522044963836,16.47127529410642
1545,-5.86464596515591,16.627706768362735
1546,-5.971352244193891,16.49204850242457
1547,-5.460176781610123,16.929694801105413
1548,-5.9204067572271635,16.470936364457554
1549,-5.7101973483301105,17.140257706719034
1550,-5.530304789972087,17.183553331914236
1551,-5.385054974513771,16.502259712508813
1552,-5.623086175762701,16.06655620696165
1553,-5.419339644326204,17.685362825396954
1554,-5.693833218656764,17.45051165028309
1555,-5.771738742548056,16.424186907858
1556,-5.388775243067001,15.951683960761233
1557,-5.20848844313353,17.14066321728425
1558,-5.543445037094218,17.070190071722035
1559,-5.374987911707992,16.42479491647986
1560,-5.755923210145562,17.02928150026854
1561,-5.3914178592353865,16.982265294136234
1562,-5.660593604084999,16.569305399514583
1563,-5.22422342491475,17.150506082735184
1564,-5.399139946236625,16.516913842632043
1565,-5.559638622123366,17.086394699944215
1566,-5.700933214750391,17.48041140313037
1567,-5.6296051243353915,16.52759411526603
1568,-5.458916790285975,17.721385485634507
1569,-5.676560810218867,16.09623512992884
1570,-5.751793212948712,17.17291768266251
1571,-5.423899178217358,15.979050231108973
1572,-5.1007979890352395,17.19637463625103
1573,-6.346209848848476,16.73737211945894
1574,-5.778631642360771,16.479488668487797
1575,-5.935596489507117,16.504791580804557
1576,-5.577476102852568,17.25591444993617
1577,-5.946232633665758,16.550140211442702
1578,-5.6540590531290205,16.605341670001287
1579,-5.400625024545833,16.4666313354988
1580,-5.423050099540783,17.023436658539556
1581,-5.484564117225652,17.03234290276774
1582,-5.799373716455639,17.080256710986195
1583,-6.000703473977685,16.586608488796095
1584,-5.911679301714596,16.74343088484636
1585,-5.731568133239925,17.55142166176843
1586,-5.969500255887759,16.547206409984803
1587,-5.917838246354732,16.76188499791646
1588,-5.504671201713626,17.06913707131087
1589,-5.4621139558472676,17.814507034310992
1590,-5.972518977441437,16.6069258676541
1591,-5.252390751813664,17.258330188449165
1592,-5.434218583134347,16.079937496643343
1593,-5.811843109011499,17.13639622276788
1594,-5.6980222336937185,16.670374832807447
1595,-5.578487536581644,17.31984625033742
1596,-6.034211308366264,16.63284852665995
1597,-6.391441024251141,16.823370364191362
1598,-5.676681873590836,16.637382643231987
1599,-5.711596543383479,16.20837619634755
1600,-5.752669547654167,17.28655820760583
1601,-5.452311397593435,17.077869704292077
1602,-5.450345571821281,16.64327211632462
1603,-5.57297078270757,17.21187635499438
1604,-5.831344524097641,16.573383580629148
1605,-5.13223299288143,17.317291545577966
1606,-5.413572494470794,16.57141450164077
1607,-5.752499086705862,17.6288625675101
1608,-5.4038014343707435,16.58448499936421
1609,-5.834602197539952,16.605246824870243
1610,-5.7138866328039235,16.724757102913145
1611,-6.02921801846627,16.67954007872018
1612,-5.281500915985889,17.321427545379166
1613,-5.458658421834038,16.681637462701545
1614,-5.6805480236647785,16.677740646001418
1615,-6.00142962509224,16.63070269295102
1616,-5.73248266784441,16.25374670749465
1617,-5.798399199211401,17.334915094795335
1618,-5.94910401359253,16.844216407611825
1619,-5.463597058071949,16.156605211809246
1620,-5.60436278956033,17.27785796163181
1621,-5.459155559096076,17.1469471609036
1622,-5.627993747603077,17.410555020436618
1623,-5.5209378448739095,17.92232636283508
1624,-6.41750164876083,16.906637525718757
1625,-5.141868704884469,17.389077674380403
1626,-6.0261321113700035,16.727447525532614
1627,-5.552615483928607,17.203181151140072
1628,-5.861116118163469,17.250450025108698
1629,-5.477481051095596,16.208027191155757
1630,-5.625193057814188,17.326241483432213
1631,-5.765996371662002,16.794769961890808
1632,-5.770850258604509,17.710438708965967
1633,-6.009871206624991,16.69856260466356
1634,-5.166968107711581,17.415570349214057
1635,-5.879437535465439,17.265463188141744
1636,-5.856282414802262,16.680718012522455
1637,-6.008912963873291,16.75980709420206
1638,-5.542347868517185,17.241748559814532
1639,-5.552719288059528,17.98032746713732
1640,-5.475758252986382,16.780804904082814
1641,-5.763352322698802,16.348054236674514
1642,-6.461739895611686,16.960497041329663
1643,-5.654839757694475,17.48581524430704
1644,-5.324578737725537,17.435557168180363
1645,-5.991894309597941,16.956992493219516
1646,-5.502224723149011,17.23516706785523
1647,-6.08666594477277,16.80742417454845
1648,-5.739859042768535,16.79642370907231
1649,-5.449914889895816,16.722593490048613
1650,-5.837700963265348,17.48083929367911
1651,-5.553502101362586,18.02450849726757
1652,-6.452750723581852,17.005193029626735
1653,-6.062493264037611,16.772584610001687
1654,-5.640933743023291,17.40578201409224
1655,-5.451755034635813,16.75169084932542
1656,-5.791776414409808,16.8861029865605
1657,-5.911330257092944,17.34617744743744
1658,-6.017486648398429,17.005818226614984
1659,-5.507866265558229,16.318821270081052
1660,-5.4928424892742616,17.291170546419927
1661,-5.676725249817072,17.567497301914102
1662,-5.744711996333827,16.86338431265385
1663,-5.775196684266941,16.43890057729962
1664,-5.844243499089865,17.527194387239934
1665,-5.917100683096193,16.7803670519557
1666,-6.107512108925004,16.86366460969863
1667,-5.1845214213918664,17.52325303178067
1668,-5.331891177693486,17.528208728189405
1669,-5.613951654432243,17.341013878388722
1670,-5.531609389092786,16.89276671023508
1671,-5.825670672702762,17.850956223920083
1672,-6.076558628385513,16.88960592712117
1673,-6.109731396770411,16.88663495965913
1674,-6.035060129148265,17.064007362783336
1675,-5.516056535230197,17.32711532470986
1676,-5.79507044191463,16.479742820356726
1677,-5.348967222491284,17.549132481589986
1678,-5.677683426640984,17.601252595465397
1679,-5.597329570843803,18.115956426250566
1680,-5.82682550770623,16.938955845884884
1681,-5.64033086913473,17.367984366716872
1682,-5.50195266916848,16.82326362974289
1683,-5.555684832631751,16.93200841139945
1684,-5.850131223498487,17.885872971835482
1685,-5.957495591310137,17.430836168280432
1686,-5.859284679819664,17.586350220813543
1687,-5.2128642185987815,17.573337561534423
1688,-6.517684044569062,17.103580359552822
1689,-5.553627873256085,16.41150833174286
1690,-5.682168303757519,17.53057025846347
1691,-5.931036420287498,16.868484302164696
1692,-6.087204104142046,16.898844719003982
1693,-6.095410679950539,16.96562421103431
1694,-5.794070590670066,16.945916698985318
1695,-5.8292328901649615,16.996315712197514
1696,-6.124152690519161,16.947614631538258
1697,-6.108283613638324,16.963050315833367
1698,-5.514924803278032,16.877676960895048
1699,-5.552169726832714,17.381726168014882
1700,-6.114622739909025,16.913177600749975
1701,-5.567708912011004,16.9945353797032
1702,-5.953450676310203,16.893943337030613
1703,-5.687484929738243,17.568165932592056
1704,-5.626156070843956,17.474331354411966
1705,-5.729401486213693,17.706892646339753
1706,-5.228041468306989,17.66082707773971
1707,-5.864441246687737,17.978963681482803
1708,-5.990693203493119,17.521294048972486
1709,-6.0676062527935475,17.18671054205885
1710,-6.536825895949317,17.20197719421234
1711,-5.83979631336907,16.60772642818398
1712,-5.895238216937297,17.69613895568392
1713,-5.384743629916858,17.686620417859327
1714,-5.639408437946468,18.24503904453507
1715,-5.817191445774608,17.003983796050893
1716,-5.597192538354003,16.50661486383739
1717,-6.085150597376458,17.21271746949941
1718,-5.891434036166022,17.72243360138492
1719,-5.733219742745928,17.75816074461006
1720,-6.135740694635913,16.999789172061625
1721,-5.56626199916561,17.469408106756255
1722,-5.98594820779041,16.97364638988921
1723,-5.850704484947922,17.100112073705652
1724,-5.25722533213993,17.705979276338354
1725,-5.664338352943932,17.54197311341909
1726,-6.57712241433922,17.245589234027438
1727,-5.590234305883377,16.557335297536774
1728,-5.706639583912859,17.67689540462962
1729,-6.000140227712643,17.61033799151788
1730,-5.391436194247449,17.756927195261476
1731,-5.8622961491165695,16.667726010335734
1732,-6.1692923699498206,17.073383097868952
1733,-5.602346942875069,17.104787135935673
1734,-5.670868408271838,18.3152219960832
1735,-5.893136225240484,18.056801833943233
1736,-5.540402939554964,17.01653475393268
1737,-6.159855810663286,17.117654349039213
1738,-5.840131106131238,17.0828519920584
1739,-5.833788464761065,17.0829896909674
1740,-6.156333249462623,17.043951513381387
1741,-5.427764992145962,17.772482057019246
1742,-5.613659594223773,17.508999601731162
1743,-5.9208772977489605,17.789912496284977
1744,-6.007765964216045,17.0223147377819
1745,-6.579112090936141,17.29105011517528
1746,-5.912766228638157,18.095235961699984
1747,-5.616962877900759,17.147496311297367
1748,-5.253831273347598,17.782330088598584
1749,-6.046393995093873,17.654239389788444
1750,-5.884059091073334,17.168713942070276
1751,-5.730402457734137,17.72608685006812
1752,-5.909949621189638,16.713199594029824
1753,-6.180719952605213,17.12056574004768
1754,-5.718490792909542,18.362799553709557
1755,-5.775641739059036,17.84295297264225
1756,-5.673012647401343,16.63033970011058
1757,-5.5482017012132365,17.07468067496701
1758,-5.70537648906519,17.649038834867483
1759,-6.137593605040356,17.348261587488608
1760,-6.193455926302212,17.201055399353173
1761,-5.9258496026339955,18.15288030528154
1762,-5.93980067444307,17.86462179536227
1763,-6.1744288643428735,17.122780275180187
1764,-5.7020079244495205,17.67697964753195
1765,-5.579110700128776,17.123530816279146
1766,-5.753711403757258,17.80506555047345
1767,-6.065680968272124,17.726551149713252
1768,-6.139330160565471,17.390981545459496
1769,-5.437769394753506,17.891623034797878
1770,-6.0253391336417295,17.128700278617814
1771,-5.870399435137639,17.19643136390735
1772,-6.207912432239551,17.206193702449074
1773,-5.631839377544618,17.61751875907133
1774,-6.209832366454429,17.25552457082304
1775,-5.6614972096207445,16.726503089741318
1776,-6.622764479544077,17.414522021957797
1777,-5.806160473844392,17.971223004516656
1778,-5.664614307351192,17.290043860678143
1779,-5.278857779536537,17.914224242553885
1780,-5.710528725287623,18.504152887081464
1781,-5.92404358885402,16.85258837253855
1782,-5.943967589541875,17.292132525466783
1783,-5.897510141742783,17.224535650104436
1784,-6.229772773370593,17.28017772223104
1785,-6.216788477424348,17.18981900527762
1786,-5.690513789279457,16.759688945994085
1787,-5.9508849391261505,17.956641589996085
1788,-5.650202546348661,17.66087274834667
1789,-5.31051109105679,17.915970356211126
1790,-6.659137528865882,17.453838357460228
1791,-5.470019459480941,17.963027464877896
1792,-5.821404871997682,18.01071479517151
1793,-5.6843732917308385,17.330067585062743
1794,-5.7566932537741415,17.799541047683206
1795,-5.964514900912008,18.28198236437066
1796,-5.739210819792527,18.54912922863512
1797,-6.250911870486544,17.29179612809378
1798,-5.958561991257223,16.895535866080635
1799,-5.768730719445281,17.906539088509007
1800,-6.1965841674496485,17.49980707054587
1801,-5.6007328874553615,17.255205738369526
1802,-6.081977287857509,17.241427021159996
1803,-5.9667332027889515,17.369128245223166
1804,-6.129234426475017,17.846931752468123
1805,-6.253438976808832,17.357929014099085
1806,-6.1383747800578945,17.849225267863734
1807,-5.684954416394758,17.71104743707729
1808,-5.31421075644808,17.974151907632017
1809,-5.984131076486417,18.02465224677838
1810,-5.613105890225151,17.27164845202931
1811,-5.96285632209393,16.9311846810753
1812,-5.700505780075089,17.37378240828092
1813,-6.259307199290355,17.329399256863404
1814,-6.2470312199018725,17.28276149291718
1815,-5.5086638604093885,18.029756387438685
1816,-5.846823456176031,18.07302782566459
1817,-5.792171851230144,17.9662125814971
1818,-5.787101286514623,17.864049747846384
1819,-6.695380520095135,17.535465897610074
1820,-5.728786834667947,16.88623413676399
1821,-5.994054127395335,18.364226857342288
1822,-5.934513800911386,17.3589690555584
1823,-6.015882599390668,17.421473785337128
1824,-5.788581182950269,18.63048221375282
1825,-6.097998266900277,17.289366982515837
1826,-6.223830597072984,17.580617068385852
1827,-6.258375386410201,17.33268980940406
1828,-5.629065453817098,17.34120478052893
1829,-6.007674020671787,18.107198614775022
1830,-5.780029898124683,17.914095788182916
1831,-5.772370333086508,18.665749859687054
1832,-5.730773127156586,16.929173920506834
1833,-6.723064962035981,17.60224870222487
1834,-5.511243217593014,18.12184026341353
1835,-6.018612914352037,17.47178408411262
1836,-6.104543355898817,17.337952579087673
1837,-5.7144382072287545,17.471130801422156
1838,-6.170969950757867,17.96624328520618
1839,-6.275047224891821,17.48107064605609
1840,-6.236037414303565,17.63918569966212
1841,-5.707072065328408,17.832342903515173
1842,-6.0035599089130205,17.048901540780005
1843,-5.868742552139847,18.176756237553672
1844,-5.980951380106671,17.423829571182168
1845,-6.305375443986732,17.43680465659102
1846,-5.35475729199339,18.102656100876075
1847,-6.02596670977195,18.44175203738259
1848,-5.813288262746748,18.07987952138412
1849,-5.809572750622484,17.980211773731206
1850,-6.296147790336745,17.45791626854197
1851,-5.816649933532156,18.09263890655956
1852,-5.73723083564608,17.531895756937246
1853,-6.276113872139688,17.4244366552526
1854,-6.746233518422055,17.667439957152006
1855,-5.3615882878986145,18.15413073392744
1856,-5.9754801502778445,17.478305432052682
1857,-5.770508855581096,17.028368344039535
1858,-6.30845518765433,17.57188748086817
1859,-6.039495668880621,18.229184779306983
1860,-5.653119499326215,17.46822904052891
1861,-6.018823471031216,17.12675570015255
1862,-6.021926157780184,18.508758456737397
1863,-5.5553528022101295,18.213607390300965
1864,-5.742536280078925,17.8952745849342
1865,-5.8295798676763475,18.78476097832856
1866,-5.910528140422359,18.26312118336316
1867,-6.064351145372247,17.568302619101182
1868,-6.284805587008012,17.73256323064323
1869,-6.226857452955315,18.071676761914556
1870,-6.159434466260564,17.446423292211914
1871,-5.904569294202277,18.27927772675965
1872,-5.7759756331350465,17.60160786230073
1873,-6.16161035921074,17.466726398647502
1874,-6.317190983931498,17.493155525671273
1875,-5.842250957534587,18.08250743167372
1876,-6.237433955211768,18.10378790723443
1877,-5.66501393560605,17.52250523397938
1878,-6.049227383600888,18.560655488663077
1879,-6.294253883117128,17.78724315967109
1880,-6.0555404441815455,17.628644822996463
1881,-6.006951120235957,17.553774190610653
1882,-5.8549037596419975,18.85055560575079
1883,-6.337759451915947,17.56699968852235
1884,-5.585046267659292,18.282639284337385
1885,-5.777444395307615,17.948710759231595
1886,-6.778052834435094,17.760471366509435
1887,-5.37675973321469,18.245585616071192
1888,-5.815770566496157,17.13653286361807
1889,-6.072911150198633,17.216786207639156
1890,-6.0585441312853066,18.317503682955497
1891,-5.849306994047144,18.234024935710707
1892,-6.361768208759204,17.671260123944073
1893,-5.859665838893162,18.13774391991768
1894,-5.853450476919405,18.248213973247182
1895,-6.351367270844005,17.688897730681138
1896,-6.341029967881468,17.610076454410148
1897,-5.600984167389036,18.326406689489627
1898,-6.343966323464659,17.561771690239553
1899,-6.09591113279369,17.24121693240678
1900,-6.191767650463236,17.53239998257941
1901,-6.810155375955165,17.802185257901662
1902,-6.060889504700886,17.66598878914516
1903,-5.862327728256586,17.165236865705765
1904,-6.322744488770082,17.855387060022263
1905,-6.047689892643158,17.62404890055409
1906,-6.286755416902808,18.191357191246276
1907,-5.685558169857356,17.60789927680008
1908,-6.081338747433495,18.647471975359117
1909,-5.806750117839247,17.726707956544296
1910,-6.078757652345617,18.38605383902226
1911,-5.797620244239418,18.036491108874507
1912,-5.950288525245199,18.422558166812458
1913,-5.899183663060523,18.955189649461737
1914,-5.405367624984897,18.327266736073394
1915,-5.853228686989061,17.228763710310847
1916,-5.4029478460174785,18.345386727101122
1917,-6.102822249620462,17.312186547978193
1918,-5.621960837987384,18.400671843214806
1919,-5.966623131998339,18.445457239546005
1920,-6.4143246448493665,17.773134876644637
1921,-6.04696188849651,17.672367494360213
1922,-6.31173431857858,18.249341752932914
1923,-6.106506786221912,18.68967921991696
1924,-6.3895369524456385,17.697836044038798
1925,-6.119808940271061,17.738794283203298
1926,-5.940368391287814,18.98103096913946
1927,-6.0782650889302134,18.42082030088491
1928,-5.871226277555673,18.341943587345078
1929,-6.835483115854521,17.885905812716366
1930,-6.222883583858666,17.630772601559293
1931,-5.899995239150575,18.263000458292353
1932,-5.827864245516425,17.7951882101704
1933,-6.367140817601683,17.669841364599044
1934,-5.710045268689559,17.702529264274617
1935,-6.359420186045297,17.974228833817072
1936,-5.82474736390985,18.12159648886445
1937,-6.38600233069162,17.701038431121646
1938,-5.926506053045811,19.048170995796553
1939,-5.433137627493586,18.412170140961862
1940,-5.913122998113126,18.31243113859175
1941,-6.371641692524926,18.008698619457665
1942,-6.151867807413374,17.838061026873916
1943,-5.829164306848275,18.138794074484537
1944,-6.138577145190058,17.402927218538153
1945,-6.432308802498565,17.857628463611242
1946,-6.245176935274632,17.691563042665575
1947,-5.899373056646631,17.336887493524543
1948,-6.884934664432266,17.977547411587853
1949,-5.852171180856521,17.87795291579785
1950,-5.9924710407634745,18.570772108126047
1951,-5.734112359282248,17.788070948159792
1952,-6.1276481341136595,18.82369998217007
1953,-5.650052349700637,18.548390262042666
1954,-6.42112590734925,17.81479529167615
1955,-6.08421262744613,17.800164501548572
1956,-5.91956273765653,18.476909339228484
1957,-6.132271223815698,18.568567180184708
1958,-6.3549020044276485,18.389824044425367


==> plots/dermamnist.csv <==
step,min,max
1,-0.31644745104561656,0.35647074205936113
2,-0.8065421399517343,2.957783519335808
3,-0.845133763069932,2.9969268112839327
4,-0.9795687147257488,3.2592161724708437
5,-1.1005331478227953,3.280716041297723
6,-1.3457770981726018,3.6347547483679286
7,-1.5036500667256094,3.7715465839015745
8,-1.6385281439031416,4.091781919913836
9,-1.7876305646238988,4.066066643890081
10,-1.9109861997758228,4.625777704310785
11,-1.992156093833222,4.857722630814804
12,-2.050347663671923,4.744749751777944
13,-2.1530863730587484,5.094927492825636
14,-2.134582947206213,5.232661263465236
15,-2.153285305827199,5.271033328978744
16,-2.233296420467686,5.587418825460821
17,-2.195190759661255,5.812687993111352
18,-2.308621271488169,5.709246576593278
19,-2.224492050786355,5.9456877193468305
20,-2.2830002767691786,5.815668460851375
21,-2.3247087524745025,5.782899448594276
22,-2.280197652814959,6.054853050840244
23,-2.4281351751747144,6.245378698100837
24,-2.3313158809807497,6.472134142227999
25,-2.2758413773119495,6.410590426793801
26,-2.4949173448137443,6.21464115914005
27,-2.5619951343590976,6.1789229122956275
28,-2.5846261994209048,6.570371945640135
29,-2.86379110609618,6.588008706762842
30,-2.7906271425589013,6.612301960085474
31,-2.818496971097112,6.458520102675676
32,-3.1832076665580935,6.319415476633306
33,-3.146226956639212,6.937122291450422
34,-3.071713799833342,6.543222252159376
35,-3.2904417417683542,6.788670525424232
36,-3.171675940490445,6.675821706759967
37,-3.626309003860909,6.713613387990172
38,-3.4965444724287664,6.999690129919836
39,-3.516861304454963,7.321557211910759
40,-3.8313131252332795,7.32579852849368
41,-3.699780978231379,7.5892481524940525
42,-3.5110142543749223,6.794344023307
43,-3.5648543403733863,6.773200384112748
44,-3.577710076862338,6.969055708891673
45,-3.949061173809546,7.782434323423649
46,-4.0437630401886455,7.385445223838157
47,-4.253879759388686,7.131832095140223
48,-3.9839984098070707,7.860626080393543
49,-4.39193600818088,7.809687568616697
50,-4.082823911374586,7.95667636664677
51,-4.530934912385852,7.31886510052503
52,-4.148279136467344,7.431728229324257
53,-4.658613061525781,7.6261071234385795
54,-4.526690233122748,8.346697832353332
55,-4.659961684851494,7.856766445289157
56,-4.447005846268295,7.456903169097883
57,-4.570234234166572,8.382252771160708
58,-4.689239188398275,7.908421680111578
59,-4.3006243692052415,8.30441980544254
60,-4.6825929237075705,7.9409903947805205
61,-4.837306548477863,7.672688612140563
62,-4.784831383085116,7.65158228382428
63,-5.318417772363002,7.8608788256717705
64,-4.603515041596523,8.533424564253579
65,-4.98776159484693,8.034610069906746
66,-5.14949718241335,7.838376558602654
67,-5.155385958621695,8.13678130928618
68,-5.094163587134585,8.209369179681183
69,-5.281838043677252,9.10706749705083
70,-5.6931647225414785,8.329731487458853
71,-5.000161270191296,8.77235450479726
72,-5.81519335048025,8.500587159523835
73,-5.39432744258766,8.483378144652852
74,-5.607190645335759,8.068431869361708
75,-5.626890010027968,9.117457253950793
76,-5.71250505338824,8.333666702964214
77,-5.759024169918211,8.312685181254016
78,-5.904525705563062,8.275478855974427
79,-5.891888957130294,8.303748539517455
80,-5.552567260704985,8.947748646961017
81,-6.343627304403324,8.827333937037123
82,-6.02453692272297,9.738425444561525
83,-6.210642137828945,8.646564341607641
84,-6.0646491023738855,8.832694018655106
85,-6.381290476808422,8.546675844132388
86,-6.204585192693039,9.58824147817316
87,-5.935746105054116,9.075407728834515
88,-6.5041107689059245,8.911357691037518
89,-6.333177429879796,9.122194878436838
90,-6.52114993495514,8.758721235384105
91,-6.817325824038821,8.746578089649725
92,-6.629662087872914,8.844562914579836
93,-6.572524556796216,9.251136184299982
94,-6.583954756372178,10.166592157343118
95,-6.9229310245968945,9.032515090593506
96,-7.084768421196204,9.100339506389629
97,-6.456568814497892,9.406497342254738
98,-7.142766935577974,9.26188702725419
99,-7.062308474549269,8.988850403438502
100,-6.929933825612897,9.103072355969068
101,-6.562633498620542,9.23952714541068
102,-7.221678821695824,9.214319544217847
103,-6.984173009455198,9.685573742771716
104,-7.331402173165192,9.286991324488554
105,-6.912452382691097,10.276850384499141
106,-6.959334841033051,10.349523993481634
107,-7.3952197907603905,9.151991453103035
108,-7.212367264310153,9.574177023545829
109,-7.496120209138361,9.289336213043356
110,-6.972904122771549,9.543276875544656
111,-7.733796229102888,9.662884755100789
112,-7.456137671896714,9.799754964927445
113,-7.438607719202967,9.621040980958313
114,-7.79316047868757,9.303620369536599
115,-7.606277086632722,9.956058498417878
116,-7.977492518829566,9.72909965066478
117,-7.490101973120183,10.788977037559492
118,-7.862668337175849,9.354348339419392
119,-7.357576729873416,9.69656800027543
120,-7.397980661953314,9.869916788372283
121,-8.148517020188521,9.846490113140897
122,-7.69244909095939,11.018392770665212
123,-7.914589626960298,10.014900922181596
124,-8.31330993346764,9.71615722771115
125,-8.102810914240601,9.188651810974424
126,-7.835951118688725,10.046581837498
127,-8.060763019055354,10.271919831563073
128,-7.733361414004017,9.83876198778367
129,-7.952072128910321,10.529224950924803
130,-8.059366814213254,11.402270408701469
131,-8.357904224012842,9.603352774877983
132,-8.689786223111376,10.148638727246674
133,-8.764692441475368,9.891927416640392
134,-8.012770131318698,9.881585520060543
135,-8.458097686073156,9.924813731628426
136,-8.362822933437469,10.744778497809964
137,-8.292550360582364,11.545756390279932
138,-8.317705827952558,10.51688993413303
139,-8.915881193931536,10.20325558125267
140,-9.042338496199214,10.040551685365552
141,-8.964347262762953,10.401221184076583
142,-8.494239898678133,10.74715641345685
143,-9.123694154909685,10.422376772435017
144,-8.649113340179005,10.007341555865832
145,-8.451988131075419,10.947890583729604
146,-8.347552573178747,10.279872822723217
147,-8.595610992517416,11.952102531094463
148,-9.289097222137984,10.525275564816626
149,-9.147615551420293,10.557821238520088
150,-8.589373946379114,10.673128693173682
151,-8.777838916120547,11.611812554239233
152,-8.915997430281418,9.851120631890394
153,-8.627220751418632,10.459742819655723
154,-8.814471782213463,11.296302078675069
155,-8.85907245132138,11.202060441647127
156,-9.698831690499608,10.66247004459401
157,-9.175334723854808,10.038076978220154
158,-8.99846574671305,11.177583851231265
159,-9.252983095237052,12.056471069890197
160,-8.975678282952137,10.555432499330944
161,-9.707783396276511,10.99767020001232


==> plots/dermamnist_sgd.csv <==
step,min,max
1,-0.31644750594298526,0.3564709884951943
2,-0.8065606900001135,2.9577658127211963
3,-1.0254415180577423,3.096842763226056
4,-1.1070266184335658,3.3824903207491754
5,-1.189585994465084,3.396335030778239
6,-1.3483473002606652,3.596046862091156
7,-1.4229929931180088,3.6791071807637032
8,-1.4677595855799461,3.8145464160652662
9,-1.5897608805115033,3.7802364713653374
10,-1.6359652427080995,4.078967023504631
11,-1.6643722770547709,4.1647059480723705
12,-1.6742634617289258,4.122027741084746
13,-1.7484514045382047,4.275276092741967
14,-1.7355091982871211,4.374124239171488
15,-1.7606470944906039,4.345707585024367
16,-1.829620072660354,4.495231531251468
17,-1.8233272359232977,4.566718641170991
18,-1.81080328924165,4.585983924069116
19,-1.8695152964109218,4.716478765635566
20,-1.9182406994851307,4.5891428068357225
21,-1.8687691566106412,4.608995411634832
22,-1.9872664074196842,4.678620469046683
23,-1.9672441515456895,4.782335340148133
24,-2.005147979256345,4.879790094367584
25,-1.9995905950842014,5.0242685118705825
26,-1.9417142337425408,4.749759330085985
27,-2.0368910164556286,4.856469164993181
28,-2.0821601413835573,5.128390083887876
29,-1.9809720588508533,4.942742609510807
30,-2.0948869910319985,5.132631423653114
31,-2.061703398391078,5.208827613051069
32,-2.079220149829826,5.013275834866686
33,-2.098532063511107,5.204104564730086
34,-2.0979527928613297,5.1763452775098395
35,-2.0685911218522053,5.157141409043482
36,-2.120725133077541,5.190126116657858
37,-2.140904177515196,5.210826014582814
38,-2.1077850862215493,5.264780501110396
39,-2.173459184698575,5.440592198375732
40,-2.0644614653943596,5.237012854715678
41,-2.143910719600974,5.412456948505691
42,-2.1062964258037993,5.486249183870173
43,-2.1155962950944174,5.448016801865322
44,-2.1502957188072234,5.343515488590385
45,-2.1686127682316005,5.506273723269888
46,-2.1400177638112323,5.43785079502245
47,-2.1630324377935266,5.346781168025435
48,-2.191013329632143,5.642168964724137
49,-2.104742298074839,5.366688090954608
50,-2.1889643456638557,5.62188971985605
51,-2.1765365438588904,5.464804332423343
52,-2.152976357559099,5.554511687742408
53,-2.216216811403652,5.5618534345125
54,-2.1681554212865843,5.693652259049344
55,-2.142808615744041,5.419010211144526
56,-2.1174009149243167,5.6528833312043165
57,-2.165512188477426,5.7020976547168045
58,-2.139780771513604,5.412154718513756
59,-2.194250253196864,5.750055431379993
60,-2.143782067971946,5.679680977256574
61,-2.2408716125539976,5.539522726496554
62,-2.1258055277372967,5.764300511420249
63,-2.28060340263763,5.6696039581686755
64,-2.2165333281411916,5.835268497560616
65,-2.1278041315952247,5.825680565308683
66,-2.261710294534227,5.5357696103388925
67,-2.1886617481983546,5.5077624759327914
68,-2.200578000579739,5.711933761306366
69,-2.2237529696323195,5.9520322249674145
70,-2.336672881870667,5.814358665658677
71,-2.2193510679352904,5.9335693156289615
72,-2.3502254993537424,5.851815518034232
73,-2.200328870714312,5.790953085457721
74,-2.1807490539484804,5.867511750192474
75,-2.2143005698494855,5.996088849361253
76,-2.203642262270421,5.665387576197569
77,-2.3244611509535655,5.631956894314042
78,-2.2103821123161524,5.888140029730977
79,-2.343253325598637,5.66952539268955
80,-2.2439337749775667,6.039704853534904
81,-2.4274916415528183,5.978200188474414
82,-2.2202451823070084,6.121895023021008
83,-2.27308839369332,5.768594356341747
84,-2.2742842823659233,5.861371875412119
85,-2.2519311055544504,5.944253582845064
86,-2.2395005102610064,6.132091310874346
87,-2.2364795494466208,6.10918406394342
88,-2.3361070156149095,5.861386063082918
89,-2.294091406784979,5.899951378431494
90,-2.411375650685649,5.774457464183971
91,-2.4964149562399673,6.010070176420884
92,-2.434493263395734,5.803343085508895
93,-2.348185104322112,5.990552786349495
94,-2.27391415832469,6.312678413793456
95,-2.4203912227363853,5.951793712433306
96,-2.531934892037758,6.050305839180669
97,-2.3283647389230735,6.174814139271478
98,-2.339158291633023,6.083705049794434
99,-2.463323700270122,5.914157134629323
100,-2.4528468125958227,5.823173762957855
101,-2.3950460577079022,6.1874607719109065
102,-2.5675954113275226,6.147481703818919
103,-2.3835686342868176,6.039361730177703
104,-2.3609918535818677,6.059592055213575
105,-2.3878487979675374,6.345970067413451
106,-2.3910646475415342,6.392784913921626
107,-2.62382033932996,6.15494764498869
108,-2.542899511291105,5.9230675081704405
109,-2.575073435691925,6.043670635795509
110,-2.4524371219942376,6.237351772948623
111,-2.4220976559570073,6.1287923459258415
112,-2.4478489070056555,6.056109919472793
113,-2.5998056380231085,5.963829834866983
114,-2.6460205094057425,6.096657450021947
115,-2.462236464608009,6.093172757223796
116,-2.446942561029635,6.124930351077651
117,-2.513289468896829,6.473779590847268
118,-2.6861995604376316,6.240848212215435
119,-2.5284160566486666,6.320933962782817
120,-2.5472068586658483,6.374931428425619
121,-2.703402661979906,6.204591566425702
122,-2.5510732474144477,6.498582635638373
123,-2.5195684474648665,6.135901349940662
124,-2.4990805937055236,6.122857209579525
125,-2.7282910793692388,6.210570286866034
126,-2.719922897056005,6.022330419458974
127,-2.547644195312898,6.159644756292844
128,-2.6215710445734133,6.380196466529238
129,-2.7726195737299086,6.133537996257189
130,-2.6554679257123093,6.641437336262422
131,-2.8233687999733847,6.343553848798809
132,-2.5795716182086568,6.176471958328206
133,-2.8184410742830965,6.224001514542955
134,-2.6501613497831373,6.373336300134204
135,-2.813970124380038,6.361598101224605
136,-2.595710631868159,6.205142272678221
137,-2.6935314524321243,6.663146050342162
138,-2.830127975638653,6.136177446663873
139,-2.629623038688991,6.200585809900384
140,-2.881677524566102,6.281346803568791
141,-2.629159578404483,6.158865443650763
142,-2.6238740139469576,6.187358098997457
143,-2.901641466610175,6.329601848692321
144,-2.8419068926926867,6.3550413270687685
145,-2.8863645922925887,6.150362085356035
146,-2.7441105929038496,6.507881335712677
147,-2.78360868944937,6.803740594748456
148,-2.9354518243959475,6.394101514027096
149,-2.6747973806948355,6.194231879462054
150,-2.9364407133919808,6.131148609753372
151,-2.8150978279366794,6.736933078723561
152,-2.945674716140336,6.442929625997229
153,-2.7832055098561232,6.552439357356371
154,-2.7260532740056607,6.341634678634804
155,-2.9849218462014564,6.229499006793123
156,-3.0160114228889188,6.429052535880301
157,-2.972999311888435,6.445648334327053
158,-2.739614036860325,6.302689146413611
159,-2.8667394387161576,6.845876088991439
160,-2.8218245133532402,6.641173435876094
161,-2.771626091672932,6.336089141813761
162,-3.037388567129325,6.220658520696766
163,-2.794789905780595,6.32075846740032
164,-2.8816962226274985,6.665467449757627
165,-2.930944821137316,6.947638383956535
166,-3.0751891525939343,6.546615917578451
167,-2.819922575868215,6.287916130705392
168,-3.0917869729321783,6.463521914577067
169,-3.0815402914004144,6.227357552275513
170,-2.8308401070327864,6.336112773334268
171,-3.0838146723491486,6.552657761940488
172,-2.8335764075628633,6.313855780385496
173,-2.9280396475748645,6.680318796511173
174,-2.983729367622058,6.9778811468625666
175,-3.136824438034884,6.570797859661194
176,-3.099177538046523,6.527049968691743
177,-2.9270000209814127,6.7000124481187315
178,-2.8655134930774326,6.344486126426701
179,-3.006229886775696,6.896709068793424
180,-3.1625802342526326,6.547050989284905
181,-2.8702678764617287,6.344430575924158
182,-3.1677975582900864,6.307651437619455
183,-2.9032094612563517,6.402853737532732
184,-3.0492315975564477,7.0065692062439915
185,-2.9902893302770233,6.8111534495044666
186,-2.9384827745885804,6.405357986493076
187,-3.226030580200248,6.591519750286574
188,-3.218197359802459,6.312184570080625
189,-3.20344602178566,6.598264426106722
190,-3.031974755498793,6.796472063426647
191,-2.9557558779550805,6.398601294719851
192,-3.2661605008133834,6.3204514012140445
193,-2.967990963707305,6.444537357361302
194,-3.239479248596673,6.659010184505223
195,-3.283327967006059,6.654230043806539
196,-3.1191579983308997,7.044020843450864
197,-3.0557730290827747,6.854687416800462
198,-3.2884506922639565,6.431940219103887
199,-3.0159188278343967,6.51689216077654
200,-3.0221312330040373,6.398148525600643
201,-3.3228625596495913,6.659546147916302
202,-3.268460615807884,6.650494781548009
203,-3.1565316852145515,7.088943569205821
204,-3.025885718173676,6.53172679450673
205,-3.1652713676628546,7.133151468025362
206,-3.0543880383015707,6.415913250227476
207,-3.33195525124448,6.399512359536467
208,-3.1311056369363164,6.911245267777201
209,-3.3523808403951074,6.776399362055045
210,-3.3597297840010114,6.7472866535451415
211,-3.3361983420221133,6.699483088572048
212,-3.1250589898107153,6.914011140100966
213,-3.3712999892914324,6.472232541661665
214,-3.2314317132699752,7.167293078131555
215,-3.119533073176573,6.581730832616422
216,-3.123274685431808,6.436500566321392
217,-3.400725458589223,6.736752270656813
218,-3.380812764822001,6.717740958547661
219,-3.2375090945928386,7.17125780784159
220,-3.1293787834647944,6.606895885907932
221,-3.1358902347238375,6.463104865437444
222,-3.417221115798767,6.444985347129835
223,-3.204087813524882,6.990078361836391
224,-3.44520944822604,6.8625077361782
225,-3.425407160637145,6.775377171009103
226,-3.1494503830300253,6.460754159984461
227,-3.137730626912045,6.592381643259737
228,-3.2171063179595194,7.018631739429459
229,-3.305116045918812,7.306345288246148
230,-3.4658501368390646,6.518213845992019
231,-3.479846773184849,6.831458745117944
232,-3.470869178159253,6.807597891755662
233,-3.460200607356401,6.773690959974008
234,-3.1775921258238804,6.648452009107824
235,-3.4778481400808747,6.515145340721768
236,-3.2568305328761857,7.062486425654459
237,-3.350602837298658,7.3658700645240724
238,-3.2375024719358882,6.549067512922617
239,-3.2701490652141594,7.044891763575457
240,-3.5314436945290346,6.554893845956036
241,-3.5512151132669176,6.848971622198915
242,-3.535652465911574,6.864735134848422
243,-3.3698667929497947,7.284988654157252
244,-3.2693011429377616,6.6951579545497655
245,-3.2736238858021762,6.553670517273774
246,-3.2661190750602014,6.523241013472447
247,-3.394938076032169,7.268437520432764
248,-3.5773772431604103,6.858057108846784
249,-3.283899087547162,6.725969080895114
250,-3.302364897442599,7.143136609062698
251,-3.5643104437365785,6.978871612933565
252,-3.564851142900791,6.549714035481028
253,-3.425847531611408,7.350390962206991
254,-3.3223490694853766,6.602451356208113
255,-3.595515234709608,6.5239268339960415
256,-3.3400289826928775,6.749500800089773
257,-3.6442020647112527,6.933256554853924
258,-3.6013661366308165,6.967698033326768
259,-3.3391698745104588,7.16760868089305
260,-3.337675546819299,6.83572583753645
261,-3.644381450531723,6.956434221936644
262,-3.342789697354551,6.62963608023631
263,-3.6148154211929118,6.927125431956034
264,-3.3505596701224034,7.160253982794183
265,-3.4713578108281515,7.470382050666327
266,-3.628274088459692,6.606752301302251
267,-3.3749443236984344,6.6294694041039985
268,-3.66165103960535,6.54402317006066
269,-3.5200851933165214,7.411656900912428
270,-3.660417756496371,7.000429296160837
271,-3.3920013181270376,7.205687380750304
272,-3.4072766840552857,6.864000140273758
273,-3.7196348160816206,6.985872255031367
274,-3.6753894814800327,6.62817319284915
275,-3.4321608948554685,6.838942027165258
276,-3.428808571712642,6.69448105637116
277,-3.7344377485298965,6.967577966425456
278,-3.5432978723749957,7.48919598016694
279,-3.679474037746813,7.046230136614752
280,-3.4043605291228247,7.2522719329609915
281,-3.4433462302205644,6.91108856090203
282,-3.4244391127173475,7.303556044299126
283,-3.4511367465124323,6.754622674638677
284,-3.726808578007107,6.6281691620281435
285,-3.588667076095966,7.490998391906227
286,-3.801683988472745,7.00967335693943
287,-3.7193674641939176,7.049916153780494
288,-3.5675549514593223,7.4996090367715045
289,-3.435131407175489,7.290673847427665
290,-3.7229640193770956,7.1073827248548485
291,-3.727683467027666,6.656999197248762
292,-3.8278549856491173,6.9982737895150375
293,-3.5040859758313307,6.717641682677061
294,-3.5052432435871235,6.855410013933472
295,-3.503047632117285,6.7354297276347
296,-3.619653934533542,7.5069835829766784
297,-3.770001944868679,6.689108750166529
298,-3.862321573566486,7.050371723496215
299,-3.5463791027003433,6.943759854463705
300,-3.498110667640166,7.368274461162431
301,-3.7812031417637306,7.180180154239116
302,-3.632044429607313,7.596377263666101
303,-3.7651306576278096,7.116212665312267
304,-3.5515102665723974,6.930870985904282
305,-3.7808846351552168,6.734069178054746
306,-3.8968108513776714,7.076939735540609
307,-3.5632152726206847,6.795191220491103
308,-3.515603242991338,7.340714013906992
309,-3.89646336024505,7.137319624986647
310,-3.576613455791315,6.9860700071530415
311,-3.570451901471342,6.812272606428591
312,-3.810905819521487,7.10273740978559
313,-3.6681426416281395,7.603685349786064
314,-3.813507265802142,6.756080605390853
315,-3.5384583134251058,7.389040662886502
316,-3.698364933499605,7.707759742387277
317,-3.6139652412498346,6.851417078042266
318,-3.550079759344621,7.370872657843924
319,-3.845030948965631,7.196403280204905
320,-3.617552529511829,6.973976317208354
321,-3.8578400847230396,6.780041629960345
322,-3.9701671486774472,7.111172308656
323,-3.6449006277232585,7.015921707039345
324,-3.5732282020276767,7.451005391805479
325,-3.984379576598929,7.2036853248402375
326,-3.8803400203719214,6.844889480474745
327,-3.8801089199204633,7.178663146431879
328,-3.64616815997811,6.828756538968896
329,-3.747543865595607,7.646500081555952
330,-3.5800027696335652,7.438632275883994
331,-3.7525923018208545,7.756191977882474
332,-3.6795583754023466,6.884719233909318
333,-3.903810463218381,6.77280445393119
334,-3.904740583765604,7.173019822941052
335,-4.028543882861907,7.132555615164119
336,-3.700907359148416,7.045080004780454
337,-3.7678089153504986,7.731276153977768
338,-3.5924172950571958,7.491107807545598
339,-3.7326596489842543,7.123038318727037
340,-3.711637712177251,6.922098596765412
341,-3.913130541421986,7.197129330234718
342,-4.04568743264004,7.148300785653733
343,-3.9194465263387563,6.850190608180899
344,-3.7996552323819004,7.736331933898812
345,-3.756885525239874,7.1010153547334625
346,-3.9404593234057494,6.897904971244234
347,-3.939140891378751,7.261216395745532
348,-3.629117004343016,7.518377276976038
349,-4.104227435543569,7.275777820884667
350,-3.7431532622810373,6.9435815623381085
351,-4.091685914428389,7.178801960401239
352,-3.934372420591486,7.2380402310684
353,-3.8051901202798506,7.761074912741201
354,-3.6167408873437368,7.518686706697753
355,-3.78026212879983,7.16623526629721
356,-3.9607878731296022,6.932642972631445
357,-3.7741833937775664,6.9368291528123525
358,-3.764857387929042,6.908396169261126
359,-4.118318189366972,7.181323663032854
360,-3.9912968339541957,6.9040313492625405
361,-3.8722834942771875,7.798223795953608
362,-3.6756137876639787,7.565159881872891
363,-3.986652608059744,7.35646669007422
364,-3.8174678151957084,7.153807516987314
365,-3.9778020472443774,7.302113078548899
366,-3.659298257399038,7.55610706026604
367,-3.7916665847365327,7.014331516601606
368,-4.14616248529231,7.212878501046695
369,-3.8683487604689257,7.81304754627107
370,-3.8339620174644904,7.155101584048206
371,-4.006656824113867,6.952259419875895
372,-3.858486382792025,7.176433359104097
373,-3.700073582566444,7.615984567248631
374,-4.040839577394433,7.056060553368614
375,-3.8482822793018294,7.014279694369837
376,-3.927431304339307,7.84219402431799
377,-4.029420181427546,7.335423981957339
378,-4.219879679659975,7.275474612228883
379,-3.698684521530857,7.60752257922453
380,-4.024074082617365,7.388204559865986
381,-4.214896808890261,7.281477884571746
382,-3.844708601284636,6.993419131590413
383,-4.041812136180173,6.923936514312651
384,-3.8870540698708984,7.179047731727385
385,-3.934765639248146,7.901408581004141
386,-3.8751283590417023,7.040071913968033
387,-3.728511227552231,7.596305167610508
388,-4.077778102805816,7.056682299449951
389,-4.270135249239631,7.328273504232186
390,-3.9262576933229583,7.242368084879805
391,-3.9583668970394394,7.943795388285565
392,-4.054600930158356,7.389948955275166
393,-3.7224508831942633,7.647488602341626
394,-4.288486902173736,7.385378115361172
395,-4.0739040881400435,7.050156192188243
396,-3.97356232742215,7.927273956053424
397,-4.063321995292091,7.379695774786684
398,-3.9681726105918433,7.246181403262924
399,-3.9293473569504163,7.065637894642839
400,-4.306454094653725,7.307132931053651
401,-3.9635341454382624,7.271223690666141
402,-4.066732835980187,7.40668649022984
403,-3.9175672366750933,7.06955916822295
404,-4.090073882641292,7.008765798766429
405,-3.9887226566072562,7.947562150108354
406,-3.7549935785658155,7.696551466594709
407,-3.9920788059172803,7.358366056194895
408,-4.09287142432476,7.4531206153348375
409,-4.1041649139917675,7.073537714106548
410,-4.347246126102181,7.370132129908125
411,-3.956359232151988,7.1014920983513985
412,-4.014336609519366,7.954288214560159
413,-3.7666712575691665,7.70483065101252
414,-3.7787863253253686,7.774788926574175
415,-4.020070308058525,7.3769046430533916
416,-3.9783903508834255,7.1326795634467395
417,-4.361938139888654,7.345662185709461
418,-4.144656292642879,7.081597296515656
419,-4.137503845121868,7.41260450552637
420,-4.046251874268027,7.998810731202205
421,-4.390893608459612,7.392669412204935
422,-4.112187876450291,7.433924521039733
423,-3.985919966189016,7.105959399788295
424,-4.05084637485783,7.959201235543462
425,-4.1329080424702855,7.077140324350838
426,-3.798968979019122,7.713299921514503
427,-4.069128073548668,7.395208080096613
428,-4.092341026660532,8.074082046593567
429,-4.034205931424767,7.165422302639768
430,-4.171013006632675,7.078400138856439
431,-3.8330327366638253,7.732094716906286
432,-4.099706226846543,7.411951449872985
433,-4.455301948137824,7.46763408024523
434,-4.164346315810079,7.493699477695596
435,-4.1772354032652865,7.14289583741675
436,-4.171461543353958,7.463420494320115
437,-3.82142914792519,7.758222985023026
438,-4.122719465326531,8.141720831108449
439,-4.1178464703152144,7.396562099135967
440,-4.065033366953203,7.178024250615813
441,-4.46256915238801,7.401396045290673
442,-4.168407980329527,7.47346611573675
443,-4.048070185840972,7.152670879528845
444,-4.090648893080767,7.346125675365677
445,-4.449732575553133,7.440206326552083
446,-4.192833235138912,7.176173458943033
447,-4.146143854124643,8.09790174382783
448,-3.8371491210654582,7.808592579398281
449,-3.848316216658535,7.873195199369816
450,-4.500484924934014,7.545245711827366
451,-4.191773114018539,7.520314082683065
452,-4.1630051723785355,8.09443251587777
453,-4.096228583286965,7.177144177072753
454,-4.144578650155308,7.354563085204698
455,-4.217597484296344,7.171539224842829
456,-3.8694732717697757,7.797031449332925
457,-4.2485820350365255,7.26873984823885
458,-4.238149701358536,7.529563155675657
459,-4.175835035293289,7.425498540136555
460,-4.206080553301103,8.159157533610731
461,-4.137055850006318,7.226185785990131
462,-4.542464195466883,7.452542108846884
463,-4.244150672087748,7.211467851014566
464,-4.145055597734883,7.218848164306257
465,-4.191579575749913,7.421146706283221
466,-4.223438809836091,8.165978163435398
467,-4.2318255257632025,7.572700619895213
468,-4.5576852602318585,7.514500260095819
469,-3.8967314095843073,7.8631115911755245
470,-4.2529695942678645,7.314624140389622
471,-4.57890626324998,7.537481940942882
472,-4.166373909472149,7.259134644563725
473,-4.210992669498119,7.445292322640855
474,-3.9133474422269043,7.866871509282888
475,-4.253583769013963,7.630139144243193
476,-4.241946014511412,8.20008484913837
477,-4.585248087225999,7.5272472551533145
478,-4.23340315361992,7.558898869412028
479,-4.2498856663132525,7.239381816648265
480,-4.266374208842022,8.16922737708136
481,-4.202156047379366,7.261216085759445
482,-3.9373653372657875,7.8238481010050815
483,-4.251735239097008,7.535180941738368
484,-4.613289846725581,7.56320011296352
485,-3.9489471815736374,7.896223034906877
486,-4.260390984472355,7.562251604659377
487,-4.294231090011895,8.256263662609847
488,-4.237125234176364,7.288354875163698
489,-4.315119218381397,7.236798758811567
490,-4.2996746982459175,7.560919244825688
491,-4.316344969728739,7.271369992708455
492,-4.65132545198549,7.547271015821468
493,-4.293532199840387,7.539396220677314
494,-3.9906177205264766,7.933810209058256
495,-4.311130979186651,7.681915418473002
496,-4.319170064954143,8.26935590516403
497,-4.262709146418166,7.30127012775787
498,-4.325070035195956,8.189365330862394
499,-4.314280569082832,7.524039001090885
500,-4.0137592029124765,7.9300684835598
501,-4.368539733436223,7.3888281026333384
502,-4.697936820952982,7.592504513051513
503,-4.350634551908874,7.629589496729999
504,-4.284674828308075,7.302624057419941
505,-4.329996779833433,7.566637726545155
506,-4.30363279173283,7.53374106566319
507,-4.345014356281174,8.274854227314666
508,-4.025251330205302,7.942943312662045
509,-4.300262169323107,7.379916011416666
510,-4.681833506640002,7.55104170203238
511,-4.368519348857794,7.320758799667989
512,-4.3094121894198105,7.3071535626767465
513,-4.688577482380921,7.546192151797474
514,-4.331126513928828,7.573031665656339
515,-4.362323473626635,7.646907211347581
516,-4.0285588345588454,7.950972675963486
517,-4.37634023846485,7.426639280076223
518,-4.3820942735405275,8.31493266402325
519,-4.412298825933248,7.366353240637554
520,-4.7428832236207725,7.6134215966645975
521,-4.3517385875482395,7.359244780020313
522,-4.394079472978694,7.610146282166874
523,-4.360572145216414,7.590806743752893
524,-4.064888568714835,7.978179047561701
525,-4.404342190290231,8.402291774757847
526,-4.363845228535345,7.388661808545193
527,-4.409090336533387,8.271446941285438
528,-4.092350468220677,7.959443798976558
529,-4.398331073825901,7.6562305336093175
530,-4.458684562245883,7.413301246855359
531,-4.449022462638933,7.671403094106461
532,-4.768472418087941,7.626724276575967
533,-4.386644329027009,7.373667089632955
534,-4.39400516367084,7.5874865835507865
535,-4.435137647505739,8.342650787257796
536,-4.476249046431465,7.403377325573343
537,-4.467472816259495,7.683356032859001
538,-4.121075386019875,7.997791355398666
539,-4.789233619185996,7.717113211716929
540,-4.475005762406229,7.442433648997576
541,-4.4707737189389185,7.682808663127097
542,-4.429703760934559,7.647278330350572
543,-4.796327121113149,7.6746541884744515
544,-4.4680907034761415,8.39561527889251
545,-4.434564513894005,7.41108389768142
546,-4.138776944366459,7.972792663746779
547,-4.143643216845535,8.067217968098815
548,-4.436041253887753,7.47188070681543
549,-4.476504382892271,7.663739833111094
550,-4.4656182266362725,8.338467642638996
551,-4.446695966585535,7.6353380529280965
552,-4.508827163270425,7.422786604155815
553,-4.832522410001087,7.6550269637243735
554,-4.521474211572813,7.44575584375977
555,-4.520803651876481,7.700951715108354
556,-4.462044706961317,7.410515343538954
557,-4.8239554084471665,7.641037905518436
558,-4.498966637963689,8.391652908143772
559,-4.483612475626023,7.6961822918927885
560,-4.185367973734785,8.05694603954964
561,-4.189099670880896,8.120428193657265
562,-4.492041822231471,7.773782753445536
563,-4.540539166207025,7.769410878871141
564,-4.481259066340382,7.419581827416138
565,-4.512373782377882,8.363381981712458
566,-4.858047147578094,7.66402918912261
567,-4.550891807178424,7.4587967686293455
568,-4.555834301535654,7.708601262864395
569,-4.2003699895017395,8.034352717501424
570,-4.539773128413971,8.495067154064497
571,-4.577327989159274,7.491787837669426
572,-4.532496192877713,7.429450440612428
573,-4.525380471903647,7.661840196894241
574,-4.895753885959548,7.7051554263895365
575,-4.5790277836254845,7.751726653956656
576,-4.5208178558375725,7.450190869328774
577,-4.565650255466501,7.4358945290867835
578,-4.227127354479838,8.036559340229303
579,-4.563934883019725,8.516590114841266
580,-4.912953757416445,7.74537798674906
581,-4.547998854926718,7.747131618469664
582,-4.602791279975565,7.7725842912153595
583,-4.575561789292199,8.464891892868177
584,-4.56210191034631,7.474198629028986
585,-4.547847784531557,7.705254985416546
586,-4.25649816480168,8.084951001407092
587,-4.9226579100352055,7.798047430961285
588,-4.616383757242156,7.552120863607076
589,-4.936551215524336,7.742543983114031
590,-4.627789454037338,7.542438292894065
591,-4.6152268768926366,8.47800051127944
592,-4.297252946193419,8.102526083747552
593,-4.6107408781754735,7.564311607903396
594,-4.591882434058123,7.743125126329479
595,-4.6542693314984405,7.789116953507188
596,-4.617606897869926,8.493231022412012
597,-4.665223121636008,7.54063808091364
598,-4.672545238657535,7.779038890211435
599,-4.302882548658187,8.10240771919321
600,-4.618462720303872,7.563598416122737
601,-4.595371461833852,7.750382578166335
602,-4.966656226505442,7.761590825685978
603,-4.617077589434884,7.515228212356151
604,-4.653143076975821,7.506647684110412
605,-4.96978505786896,7.749467676378282
606,-4.308841361514448,8.123516178097926
607,-4.642833818659321,8.598265645794008
608,-4.688898551835145,7.828740360732782
609,-4.615832476381102,7.795445747724889
610,-4.985974038850079,7.786145162451414
611,-4.683404923419271,7.810546902103067
612,-4.62805383624941,7.513567854088013
613,-4.601023071296325,7.765408196153216
614,-4.646418566380354,8.530714591849442
615,-4.33080452411719,8.13884699288587
616,-4.693910647518409,7.651424225471438
617,-4.346652754797809,8.15082152136781
618,-4.7095756233495685,7.664464130782955
619,-5.027840708002119,7.806409901612629
620,-4.6600403403719834,7.830542566414353
621,-4.728901286362076,7.840150446291373
622,-4.6863891389294645,8.569046029684998
623,-4.691013443876875,7.540450384097225
624,-4.690552292847368,8.50475606687166
625,-4.676456189120188,7.819937554499095
626,-4.707988247512734,7.558946026764624
627,-4.374908551507871,8.123615263999495
628,-4.746868065864429,7.894280112143475
629,-5.027009932326443,7.808271154454971
630,-4.726937615583564,7.614871554744438
631,-4.740820796392512,7.5985052004133316
632,-4.720385195076695,8.559940726627923
633,-5.07510564477343,7.821887757825181
634,-4.7086956332975545,7.875631245501715
635,-4.781566803771573,7.876387942013421
636,-4.72698356496856,7.580233715322393
637,-4.3922482441826585,8.136473738952159
638,-4.724119442129071,8.654274185824125
639,-4.707668145935388,7.888587323378973
640,-4.746074980730022,7.596396725358801
641,-4.4077158069301525,8.14768871455886
642,-5.069420743291715,7.879039202445256
643,-4.77248036329006,7.667395778698893
644,-4.79434563118533,7.852188977597162
645,-4.783212610597577,7.847377505695684
646,-5.062981127293279,7.819708213077609
647,-4.699903045014712,7.887584791840082
648,-4.741268126601561,8.633697168851697
649,-4.787038444470013,7.657946613077507
650,-4.770801266815351,7.579632296289015
651,-4.430488819748144,8.14892936251745
652,-4.760712593461365,8.680977603895654
653,-4.783389228704834,7.619876714436965
654,-4.8055413930656945,7.605628389047406
655,-5.113322526540463,7.821474407164901
656,-4.451779381260365,8.200810338285233
657,-4.750393134319214,7.963377185768245
658,-4.837122659550596,7.9232236380952985
659,-4.741922096392703,7.918184457117026
660,-4.456520561577147,8.233646470491795
661,-4.834381009548797,7.960920656813793
662,-4.783673433601587,7.607985268891207
663,-5.093236046968052,7.803200770541599
664,-4.796477915233639,7.6632277662566235
665,-4.781475283090346,8.625425434196664
666,-4.471139327678263,8.204013243354675
667,-4.835689496366734,7.7545058048605435
668,-5.148386110569942,7.877447900499177
669,-4.810030174497786,8.66697477274445
670,-4.797775829111663,7.926269541755238
671,-4.845947774542396,7.637216808889397
672,-4.876550709371093,7.862853666941736
673,-4.827581608813781,7.609605375363192
674,-4.839385265538533,7.636745504367464
675,-4.491816558724219,8.194070030244479
676,-4.817020925791407,8.735486374108737
677,-5.169608547619275,7.9057632921766885
678,-4.8015070345270665,7.95445457062077
679,-4.8972801853831935,7.9315941803621755
680,-4.827100863871583,8.686873156586795
681,-4.904151524679607,7.916361360288483
682,-5.169526505844872,7.875614223045266
683,-4.85289003746492,7.6464888415917125
684,-4.79330373629675,7.914122236196496
685,-4.870825798072454,7.710345973356525
686,-4.5214963293966255,8.23429130080086
687,-4.871673794552025,7.719051140011033
688,-4.899734057151939,7.8985536999028
689,-4.830823369373201,8.682857112929907
690,-4.887296828521551,7.711662552493344
691,-4.827723268107405,7.956999926154425
692,-5.19733670680292,7.919188895716273
693,-4.540399106279884,8.280984013470515
694,-4.833674078205622,8.059622435363059
695,-4.898286103195949,7.707638060036386
696,-4.900568178563663,7.7206750114197895
697,-4.868722741467803,8.702050955213611
698,-4.565535758113946,8.271630639638147
699,-5.224507921037818,7.993683168948569
700,-4.955396314425364,7.978752143007878
701,-4.94374037913099,7.943412123924656
702,-4.547166210585338,8.256643908832137
703,-4.83943030605225,8.042463486618644
704,-4.9079154899271975,7.685898785629947
705,-5.198108679646543,7.869987149243047
706,-4.8713731420207225,8.722965289120893
707,-4.927287083455321,7.750204779883692
708,-4.94072819172812,7.743145061090642
709,-4.945087717458441,7.661121805165691
710,-4.89810303072403,8.684273589485075
711,-4.989525510420283,7.943718920231012
712,-5.242389196803289,7.927687368668141
713,-4.878433997694199,8.029803633776574
714,-4.591819699387573,8.308630499071972
715,-4.883389595936531,8.099788571368386
716,-4.957263663484147,7.741238203864539
717,-5.238426028807538,7.918560332200627
718,-4.907835248869173,8.768501352566123
719,-5.0008140644472885,7.972285668031814
720,-4.596283176227759,8.291105879996746
721,-4.962047656959843,7.862241431559108
722,-4.611215462398619,8.301576978759314
723,-5.26991567097948,8.01371198833862
724,-4.931595211064334,8.80051338783057
725,-4.987351305891672,7.707324074740333
726,-4.905920937640365,7.975571791008235
727,-4.990996295488358,7.792573044247385
728,-5.034997009358845,7.959426392682138
729,-4.943920917359296,8.775666444808683
730,-5.005451099170511,7.719307950961703
731,-4.919062301746639,8.00267924093928
732,-5.0073296110208325,7.810371125091548
733,-4.6508809179932715,8.311209879182469
734,-5.052427564737239,8.070091517425494
735,-5.294427441157179,7.991943921529272
736,-5.039393931872896,8.004950833607335
737,-5.284230794448228,7.967457656321159
738,-4.95220335229972,8.809740688634815
739,-5.010436031762791,7.823217658574125
740,-4.6589356556097385,8.296459625066548
741,-4.955751967739333,8.122534982192597
742,-5.03283797421255,7.76593094830621
743,-4.972573005054663,8.771766748970432
744,-5.076224454360134,7.9878711693003766
745,-5.318119142079109,7.963142551055052
746,-5.026475772516328,7.841946457422832
747,-4.968570768955392,8.071011138285403
748,-4.68084645686212,8.348418277163468
749,-5.051344567374338,7.822607080572901
750,-5.035526711307609,7.832204227411963
751,-4.997751479361584,8.80432314633872
752,-5.070580589305877,7.754467948323443
753,-4.9750129469946796,8.047597207178182
754,-5.344520895231491,8.003440875607547
755,-4.694531953500045,8.370229998985819
756,-5.101372356942217,8.106573426093538
757,-4.96950321376215,8.125133842611847
758,-5.003418241019187,8.875492862899836
759,-5.072025864083296,7.88217984223566
760,-5.121756274995763,8.0242080919487
761,-4.707300130270346,8.35282838977533
762,-5.082596055191045,7.829139063386807
763,-5.347317014817538,7.9750765218622535
764,-5.060612278580364,7.870885211501426
765,-4.712096084828061,8.333000355407764
766,-4.99840204692313,8.166171089818587
767,-5.029215147273688,8.908067780453308
768,-5.38494688866204,8.030878854504945
769,-5.139217565706217,8.051379631477747
770,-5.096564411083831,7.771467913068629
771,-5.073317213859653,7.829304586564472
772,-5.102624133185177,7.741581355847213
773,-5.123011923513975,7.976684070458318
774,-4.989832604971195,8.108251820964865
775,-5.026728954043008,8.8836838327103
776,-5.376688124479626,8.029489967059401
777,-4.731238020684815,8.387885562011409
778,-4.734515365773994,8.450923017268664
779,-5.045865860840648,8.9831640803707
780,-5.4002408867123375,8.049013108666967
781,-5.127729174221437,7.799331447941304
782,-5.020702819269067,8.078058109269048
783,-5.158948319741295,8.03223849652064
784,-5.098851062274527,7.895204692989257
785,-5.1614568378530965,8.0243445128645
786,-5.388589683745533,8.018444071239353
787,-5.122216051461362,7.7996240931655585
788,-5.014585473431435,8.108359990319
789,-5.098975027483244,7.9132830256157
790,-5.063140746561113,8.889821116902061
791,-4.769403516022195,8.389717027948409
792,-4.772518489511107,8.46640226697709
793,-5.135628631683394,8.035893200333405
794,-5.433155545805532,8.068878671262834
795,-5.196402143543706,8.07377818854765
796,-5.05792193707358,8.159822706132266
797,-5.162494722865853,7.813045704411807
798,-5.078044027604406,8.866480688610263
799,-5.171479194378792,7.797437155136047
800,-4.778059611898344,8.336965031807328
801,-5.196877954911643,8.115233327787593
802,-5.0526255391419905,8.173163978955552
803,-5.136597487501182,7.951703449667187
804,-5.432107461327311,8.044771270737233
805,-5.096240595044744,8.940297521837406
806,-5.192982292959643,7.831437460148479
807,-5.436313709574975,8.01377417188659
808,-5.101265443209403,8.918817634381348
809,-4.811185157604338,8.401054415016842
810,-5.235710479144223,8.147070903712365
811,-5.089160155050026,8.200832132274051
812,-5.172221120195996,7.973504016600668
813,-5.212331122544111,7.823435566974252
814,-5.093314908539014,8.151726444057822
815,-5.45695172313544,8.07501046391609
816,-5.237265124675764,8.110051302047744
817,-5.166742240692701,7.984931367012173
818,-5.124658140196566,8.950803454378
819,-4.835707593035671,8.423935778724179
820,-5.482072553013362,8.156683738797586
821,-5.139816740651264,8.999252367015558
822,-5.215822355330875,7.99527286444251
823,-4.860248620041319,8.411317519211304
824,-5.2872053763343185,8.169429306885542
825,-5.245041363484571,7.867658980489129
826,-5.129395422721916,8.165032403338646
827,-5.491237054642043,8.078121470666634
828,-5.151272774098973,8.977692722333567
829,-5.258394587998135,7.869407901725523
830,-5.218191524574395,7.937206519316883
831,-5.290233265562712,8.075972922428395
832,-5.1436990322695255,8.224097127048061
833,-4.862695808709969,8.453969246231743
834,-5.151184412195985,8.312856279839666
835,-5.267012742424779,7.916575641018118
836,-5.156782875135781,8.95951306269742
837,-5.510728975537851,8.092340796755227
838,-4.873857537581129,8.457476550437693
839,-5.2389595105419495,8.096183600573644
840,-5.311526592409921,8.13737134128361
841,-5.300867717174247,8.121554529575679
842,-4.868694439137977,8.436139239820289
843,-5.511157549998429,8.161441931862235
844,-5.267630268055713,7.889608476636991
845,-5.148487093613021,8.193899002862619
846,-5.223302201082102,8.005520305661483
847,-5.179441674508228,8.979845687444923
848,-5.25595249705572,8.014644050298841
849,-5.195090697058967,8.243411739394748
850,-5.20573645298912,9.033953721864862
851,-4.9243567222776825,8.482206233232517
852,-5.35427718791446,8.230552736893117
853,-5.555921017078563,8.147631110849689
854,-5.315159875326156,7.909514687671067
855,-5.540668921262906,8.077124781716886
856,-5.202094940961309,9.00788488825985
857,-5.322302849496262,7.8983254761637385
858,-5.340222419362423,8.085289750017191
859,-4.902482733427705,8.433384419669668
860,-5.197462852122297,8.323529412785918
861,-5.26974251875456,8.078116394765761
862,-5.212377026090006,8.27650251308183
863,-5.220698489828553,9.05690362808203
864,-5.3483618545058995,7.9220404181241735
865,-5.3620417136307434,8.117023590425108
866,-5.282840832081219,8.034699871526769
867,-5.567949263780804,8.120191774579881
868,-4.934026778572942,8.487104843447748
869,-5.36671426008082,8.234761333263744
870,-5.332538720754111,7.932924394817615
871,-5.547277002076247,8.089963449674158
872,-5.215025703002468,9.031151504020016
873,-5.292505283485179,8.048155199916138
874,-5.238240633680163,8.281717552387132
875,-4.950978689764816,8.491677424458436
876,-5.385498934639453,8.243215854854276
877,-4.943995786842041,8.508005817653917
878,-5.35435191473311,7.987539612996357
879,-5.228079087755644,8.26848759124439
880,-5.234532238977241,9.056728405568347
881,-5.316470917548605,8.066982042675441
882,-5.601381976724477,8.130803679593683
883,-5.261420357027717,8.321052431303734
884,-4.973843829847714,8.518322178824077
885,-5.332082889863214,8.189023949822884
886,-5.417008584695581,8.199200461198352
887,-5.265323670968073,9.09113496678499
888,-5.401285576743128,7.933622507119578
889,-5.609750964269953,8.108787145746543
890,-5.272743846253547,8.319641151086675
891,-5.417960688704749,8.196546890588557
892,-5.265759863151324,9.09713568952744
893,-5.347481470234548,8.100425308805155
894,-5.4148494216334235,7.933609430301596
895,-4.990964087619799,8.453654372648339
896,-5.623541784853176,8.224835363452039
897,-5.348340646915117,8.143793817209733
898,-5.290053112927302,9.086587345532672
899,-5.433327936521632,7.9613419298314225
900,-5.44381965185682,8.14715963949655
901,-5.627653363272991,8.158455252429098
902,-5.294074718145042,8.355589450175215
903,-5.003612143308159,8.532116958038687
904,-5.442784721092024,8.278777050017764
905,-4.996935597903025,8.53735703693307
906,-5.288217670899529,9.188442168361828
907,-5.42966525858024,7.975775700784181
908,-5.359150842510232,8.053186695047826
909,-5.3130424637733995,8.300216367794643
910,-5.6482716412575,8.17698293252236
911,-5.375508908392132,8.146487376267768
912,-5.451053535467688,7.962133289857843
913,-5.305219052236049,9.058500483790146
914,-5.6636389589599325,8.180922575381416
915,-5.034803954591077,8.533667854919349
916,-5.478840909769275,8.287670994460674
917,-5.326199282008805,8.38891273378971
918,-5.033346636884212,8.54853848706949
919,-5.456369686820602,8.049632673468373
920,-5.647312954998968,8.167687615782114
921,-5.377096815122766,8.145013526951828
922,-5.476587554502359,8.183959066682103
923,-5.326335444704684,8.36442512766159
924,-5.319210471706393,9.147904933805258
925,-5.347665549751819,8.387891105439905
926,-5.335316629371178,9.165565479559142
927,-5.42584180422538,8.172324997506012
928,-5.503180966770468,7.98899497224412
929,-5.690246443585382,8.17120791554582
930,-5.0668791183712685,8.547559675532995
931,-5.51194445644372,8.310378262331486
932,-5.411409412837877,8.198125902318004
933,-5.51048308555957,8.222231409875807
934,-5.361213832380208,8.398871247115341
935,-5.0667367424467695,8.561389066309852
936,-5.493451315842579,8.068826372960793
937,-5.676616798756131,8.192067436319075
938,-5.340359167898597,9.15938965709008
939,-5.4243917470191345,8.169013597728615
940,-5.510989106436792,7.983988847631769
941,-5.352700848776969,9.091504227773047
942,-5.533908547061273,8.217562020039004
943,-5.381861068946822,8.40297082508058
944,-5.08612206641542,8.56746144745769
945,-5.708771717179406,8.302060476243318
946,-5.387346790947457,8.455773092574601
947,-5.368849884619051,9.21321790892397
948,-5.726290772238207,8.242858345346754
949,-5.533521238279686,8.039093422534485
950,-5.094498328784359,8.517659352050066
951,-5.544262453176368,8.302725865387831
952,-5.437971630346223,8.208869006832098
953,-5.099928201034968,8.540571994637011
954,-5.379640839716887,9.249524099323445
955,-5.738751714576082,8.245827054447219
956,-5.467583133871377,8.215980301323171
957,-5.556640623160858,8.00525839307808
958,-5.5636340656157985,8.188456338980403
959,-5.411793378962059,8.403071791896911
960,-5.463427936859878,8.212522053084577
961,-5.3991096151454805,9.179125266195484
962,-5.760611576641802,8.246083774420676
963,-5.569942942660454,8.058777666113997
964,-5.126075046328014,8.529282236044152
965,-5.432434621214975,8.494085953073114
966,-5.5821355336921625,8.307358818696938
967,-5.571891536504795,8.27900794974257
968,-5.11688924588576,8.57589897256312
969,-5.736282567236003,8.310774814611342
970,-5.396814586059461,9.240284455234775
971,-5.566234642232475,8.036910331678424
972,-5.471819963979222,8.151901902373304
973,-5.441531836952773,8.399291009601113
974,-5.5778167571060315,8.036731303187338
975,-5.132967307001203,8.529057311546104
976,-5.438498961450673,8.502246218379835
977,-5.589280513225317,8.312599511643135
978,-5.741671488623469,8.267874418939408
979,-5.406003938662108,9.243383837004846
980,-5.494284370496573,8.240525803165582
981,-5.157516671498357,8.567032423081873
982,-5.775828425051603,8.32677948562947
983,-5.430937191343238,9.262634377606144
984,-5.481072136158211,8.472274813084905
985,-5.52713462530124,8.271845401424478
986,-5.639293172388289,8.277587604455768
987,-5.616114041978989,8.05764053308851
988,-5.473745864715923,8.432117790649652
989,-5.519941754754378,8.257310376946347
990,-5.624657856989536,8.05529552129977
991,-5.440152359294679,9.19342134337282
992,-5.639819831733018,8.289535604774986
993,-5.178897505246199,8.606247672944361
994,-5.792137639408625,8.351735803615478
995,-5.791026088022436,8.320497839125675
996,-5.4853908338660595,8.519497426958129
997,-5.52738423659283,8.304401558013735
998,-5.635895100409589,8.07323370204516
999,-5.634768307528369,8.253813807235431
1000,-5.4453781080888035,9.245202617829836
1001,-5.190583695391142,8.603380073511238
1002,-5.538618451631664,8.35018244413936
1003,-5.646671403462422,8.091665373038325
1004,-5.193179652172119,8.559241657550695
1005,-5.501646607616147,8.543189738972451
1006,-5.652432950235623,8.343695825361273
1007,-5.796998575781184,8.299236218006866
1008,-5.45879554682492,9.284644690007479
1009,-5.549779204353468,8.282875925844689
1010,-5.524378047130757,8.490825603985858
1011,-5.673687373409965,8.325589684053206
1012,-5.212355982583924,8.628765394486594
1013,-5.479303810338591,9.366950660774444
1014,-5.837997909289239,8.318967545602291
1015,-5.671055977326499,8.10827023810086
1016,-5.822811538719287,8.245346718898006
1017,-5.557924374678654,8.286161930787072
1018,-5.68240148335186,8.288386772794185
1019,-5.530045212914657,8.517829793233354
1020,-5.6707060078550455,8.109443416535568
1021,-5.2154147827463175,8.580296934956577
1022,-5.482354367852961,9.351801828235077
1023,-5.231928194014037,8.647003932434808
1024,-5.576264393404857,8.386201803035057
1025,-5.699818810754881,8.329576125299122
1026,-5.682869139526645,8.092835025887231
1027,-5.488407174327548,9.217922061777111
1028,-5.8468760297444025,8.266058659778055
1029,-5.553209340812046,8.522574518270954
1030,-5.696255283216725,8.120339350220558
1031,-5.578417063022761,8.258866887664151
1032,-5.506399621433536,9.253821535039283
1033,-5.260928349356431,8.621501568190855
1034,-5.869423944741056,8.38675299446412
1035,-5.722628631943311,8.371514682853729
1036,-5.566236383836084,8.553048307800674
1037,-5.569729784343332,8.565451555768517
1038,-5.520581732055594,9.343725268200163
1039,-5.7364465581271515,8.35823284488803
1040,-5.870256840058323,8.326156951463492
1041,-5.607242971847487,8.352117202566639
1042,-5.2761080688191235,8.633491855152162
1043,-5.731139832735542,8.195315281777711
1044,-5.608017032846054,8.308805474824013
1045,-5.53568540999129,9.286022157168691
1046,-5.747241899349634,8.123794012712064
1047,-5.743169457331952,8.293367114286454
1048,-5.274092010773034,8.624146448432715
1049,-5.878786905083704,8.389977560252703
1050,-5.590273592180952,8.592465548489201
1051,-5.537305626325763,9.355927369128292
1052,-5.896681689704577,8.339331788512153
1053,-5.292774073546369,8.664854456928069
1054,-5.759483642434482,8.42457830008443
1055,-5.7406386795241495,8.154324700900192
1056,-5.614840756514127,8.288432018525203
1057,-5.603272844250792,8.523041897774075
1058,-5.755356759265341,8.345034443224533
1059,-5.286347562641514,8.651628194929913
1060,-5.623892009443005,8.435846544046626
1061,-5.61449887606972,8.582887727156045
1062,-5.557420512785094,9.373117423895945
1063,-5.917289901275151,8.350357181514285
1064,-5.77263053606786,8.162566677011744
1065,-5.901913742659824,8.302721982206045
1066,-5.560108466230103,9.344475474007659
1067,-5.7780002581648535,8.15679204227867
1068,-5.309080191753164,8.606162648052608
1069,-5.652800606796205,8.427665871831822
1070,-5.7875133212936385,8.365314315530203
1071,-5.630656394346637,8.589943594624307
1072,-5.634153847230808,8.611292317135751
1073,-5.324330224935386,8.700128710578667
1074,-5.919554828354079,8.445464096293342
1075,-5.787033289922164,8.419509835696607
1076,-5.64576281667586,8.408370417608296
1077,-5.785391414396722,8.138383969345986
1078,-5.568176769419328,9.305071410673483
1079,-5.792696508619564,8.136985413095202
1080,-5.911053673065,8.295439838109994
1081,-5.572979448599779,9.351539100079169
1082,-5.652438090873307,8.60583695998636
1083,-5.808181740050246,8.396416707225537
1084,-5.668868839028224,8.402738650984032
1085,-5.343206164798692,8.666835094110171
1086,-5.594187223549472,9.460524982128753
1087,-5.954115546404573,8.394502634119863
1088,-5.6955994529206855,8.427447350517939
1089,-5.834662860624358,8.377225906187135
1090,-5.678913060311704,8.625599548652644
1091,-5.362161067332309,8.701636430543104
1092,-5.828456669052909,8.259946447142449
1093,-5.687115792103938,8.385844882877773
1094,-5.363687662709792,8.656169136415407
1095,-5.612160610245188,9.461960046821341
1096,-5.974236700079629,8.397537076308664
1097,-5.697076655862444,8.64041731874165
1098,-5.848648332299474,8.419712212610822
1099,-5.8377412316413455,8.193086016678624
1100,-5.679395634762205,8.586479625595945
1101,-5.612435141011981,9.39805843109497
1102,-5.970554096965227,8.379559280224218
1103,-5.715265524652713,8.445179837940493
1104,-5.858134068885182,8.398539446790235
1105,-5.381411527070444,8.70018101022423
1106,-5.850825523887881,8.269669726551573
1107,-5.95989789561067,8.359955373779556
1108,-5.6193055692209475,9.406490522711533
1109,-5.386616457491303,8.6882874976946
1110,-5.710570020195075,8.70362322605445
1111,-5.863180737136529,8.445570976810814
1112,-5.714648061972123,8.446795388677728
1113,-5.863738852665242,8.17782298276991
1114,-5.628613744926394,9.346812783564062
1115,-5.720644403474635,8.625363547099694
1116,-5.738908446125194,8.443739299628108
1117,-5.886238433908442,8.200239607627433
1118,-5.986826144983542,8.354171892688303
1119,-5.872803173080332,8.422745272208054
1120,-5.39551472709543,8.715968712601184
1121,-5.866551873410378,8.496089950726972
1122,-5.3896755434784165,8.730081234716257
1123,-5.716891202920033,8.530020256040311
1124,-5.6436810688287204,9.438273225306624
1125,-6.0032590468705855,8.389027934586622
1126,-5.885321823779013,8.2147112235291
1127,-5.725620264151365,8.60882527393954
1128,-5.8799409005991325,8.405946263954709
1129,-5.403373311239243,8.702769798994959
1130,-5.730550004760692,8.529953816258057
1131,-5.887834436627839,8.21539475586696
1132,-5.985696757989419,8.350240171794518
1133,-5.7262549833486425,8.66340297812153
1134,-5.651147915997047,9.457182494947688
1135,-5.746356608704571,8.685677928803377
1136,-5.900187150693106,8.453860550094149
1137,-5.660240688601894,9.472012599200344
1138,-5.764246057267158,8.470500282072557
1139,-5.920738838582704,8.216559328286149
1140,-6.013740153794916,8.36440669292444
1141,-5.435032044821316,8.719969312415643
1142,-5.759130266317354,8.766808685632334
1143,-6.01907034310895,8.473801894839301
1144,-5.44068072020754,8.766064037330047
1145,-5.9182628500432335,8.320310421302624
1146,-5.666816041739566,9.437357784295138
1147,-5.919172993307161,8.422108077386039
1148,-5.763122576820397,8.467346335644255
1149,-5.774312537284361,8.452851986760106
1150,-5.781085871321184,8.67131330395592
1151,-5.695417592122773,9.480420515494687
1152,-5.9557569992650885,8.256437767312688
1153,-6.041113039332595,8.390688655969608
1154,-5.93855953535824,8.454796777026479
1155,-5.456666169250672,8.740648383667907
1156,-6.035729245625532,8.51151254145903
1157,-5.9313822212087475,8.486094310996652
1158,-5.774018114984429,8.72757434473867
1159,-5.774149704032682,8.519451065326221
1160,-5.943599584469381,8.234909904376112
1161,-5.688761609656703,9.422368931454551
1162,-5.469487900813794,8.711743516884306
1163,-5.946586178335739,8.519056726056093
1164,-6.038700376630993,8.452879704305879
1165,-5.698342500543411,9.501824998403453
1166,-5.801206575234015,8.499250836467436
1167,-5.486355475111289,8.708870465262526
1168,-5.970160308867226,8.319067651089377
1169,-5.804685470266757,8.68259084002492
1170,-5.808396541471266,8.720387185657351
1171,-5.716957874267662,9.515657300273368
1172,-5.9854699147479105,8.27627333900951
1173,-6.0609050607534485,8.399064712774148
1174,-5.491476445319606,8.74990423959123
1175,-5.818021821312973,8.607963443462742
1176,-5.978921623401334,8.481717842357572
1177,-5.72255965110636,9.508032948438672
1178,-5.83447705818585,8.733260365445853
1179,-6.084211089323241,8.465530572032097
1180,-5.834552082358898,8.559996907284223
1181,-5.996762771591742,8.470189876880308
1182,-5.511135402552223,8.758444551134577
1183,-5.997348792671859,8.349785230125036
1184,-6.0722954352534675,8.430567680095232
1185,-5.820790647694754,8.539915161674289
1186,-5.739818947043685,9.4889914568389
1187,-5.524911711730203,8.741590660115984
1188,-5.85579976344623,8.807978337004862
1189,-6.017641401481146,8.324765202891733
1190,-5.997241468019698,8.445025667702264
1191,-5.999441520033111,8.269048260164547
1192,-5.504257845576133,8.693645695612277
1193,-5.983659924198662,8.52321308016365
1194,-5.725613146411578,9.531344740416092
1195,-5.833071380584849,8.523256788136106
1196,-5.851336693807003,8.719470561210574
1197,-6.095161709011833,8.460925429288345
1198,-5.751478215776049,9.544630597518982
1199,-5.864094739843294,8.553018537225267
1200,-5.879299093286026,8.74923846905017
1201,-6.044753143696171,8.312349393363341
1202,-6.021738379350196,8.4586397304757
1203,-6.100026678935423,8.469054868285387
1204,-5.535621154879376,8.78650616138048
1205,-5.759648581961285,9.633704866454963
1206,-6.11774213650898,8.5040986802499
1207,-5.87793419614397,8.79800210851533
1208,-6.043532024223477,8.328245385562173
1209,-5.543234342192148,8.731107135329633
1210,-5.863690067522078,8.635173823108932
1211,-6.03415943128128,8.501880997021246
1212,-6.037919187658473,8.303735731196822
1213,-5.852173832831015,8.508124158294827
1214,-5.872417343006178,8.739109036486829
1215,-5.55375037995117,8.780128447600603
1216,-6.0322013319121925,8.585487176550405
1217,-5.76537546990235,9.595366259060146
1218,-6.120569612904534,8.487714300787022
1219,-6.038247221781871,8.51285678666201
1220,-5.862702625369492,8.577374107058933
1221,-6.053200311579294,8.283859830515269
1222,-5.5523387982608075,8.70641619731973
1223,-5.882950968745867,8.829587248429558
1224,-6.117189367121978,8.519258716873228
1225,-5.777699082104622,9.595879632697372
1226,-6.13317696400045,8.49586531472291
1227,-5.790244431631538,9.578974402949658
1228,-6.079173481699774,8.32641460147434
1229,-6.058446236479674,8.450941100375141
1230,-5.8989312596064885,8.780970756884482
1231,-5.574106117576546,8.788407236481063
1232,-5.889168510825947,8.67611934445486
1233,-5.58576535816322,8.797243501879155
1234,-5.802290967610894,9.659062739733923
1235,-5.932116560274331,8.81982933850636
1236,-6.163825055795343,8.517233243090141
1237,-6.098600465237305,8.347270554147117
1238,-6.075055342782678,8.470448473507597
1239,-5.89618369050912,8.583270777559353
1240,-6.1529867494695765,8.47271044586509
1241,-5.925283299082913,8.820844394943204
1242,-5.812959229585534,9.612064280685496
1243,-6.110009097936167,8.348384534413366
1244,-5.602240854518625,8.750926234197198
1245,-5.917872403764568,8.679956460751816
1246,-6.096935169394655,8.533427208448662
1247,-5.916023495041534,8.621835852502892
1248,-6.096955474519472,8.509337573094436
1249,-5.820280412871981,9.593276845826637
1250,-5.619795962509665,8.789780347995546
1251,-5.957216113318095,8.886161328496229
1252,-6.124735425093241,8.378706567011397
1253,-6.168043075241131,8.470190911752464
1254,-6.097794383689369,8.527492292698874
1255,-5.81987240837516,9.601457170586635
1256,-6.177222680382714,8.499302093884014
1257,-5.620339165089745,8.804115755059948
1258,-5.958482730343446,8.899797383526675
1259,-6.126184668008534,8.384305711204497
1260,-5.923875051576392,8.584068863331142
1261,-5.958110450982244,8.800681425443734
1262,-5.838836583569831,9.617106169805428
1263,-6.129665435020652,8.549757038399637
1264,-6.137623188273674,8.361252890422097
1265,-5.934798054415665,8.57674462275186
1266,-5.636715498857955,8.770776156071308
1267,-6.189228845539347,8.587010197997802
1268,-5.969197167054302,8.887401597497217
1269,-5.8471335455023095,9.663269735078298
1270,-5.654090321793673,8.83370757250146
1271,-6.2069357042812605,8.608294819442822
1272,-6.139711530949908,8.593287124377097
1273,-6.147104960808488,8.371635874730089
1274,-5.93962552354882,8.58777702078724
1275,-5.8516972042054185,9.56911294433233
1276,-6.146686064437181,8.52388456627409
1277,-5.6520066189217175,8.800645397024587
1278,-5.96091781190344,8.719743537935678
1279,-5.999810494630754,8.855115800506143
1280,-6.171808332320371,8.38411485827004
1281,-6.203021010224626,8.486485296859348
1282,-6.161806742835413,8.372823482701346
1283,-5.850317322831991,9.570423924871264
1284,-6.206254037320802,8.51050249034262
1285,-5.660818767237503,8.823707651870873
1286,-5.996181713894631,8.937776365741474
1287,-5.972430944611968,8.723348887046512
1288,-6.162346625328436,8.56406696511976
1289,-6.213424455127415,8.552380174101732
1290,-5.667791755158461,8.840030771903141
1291,-6.17525731387151,8.458753261026866
1292,-5.989648496216445,8.845954201582064
1293,-5.9636012988079266,8.68160441832798
1294,-6.158470941346042,8.543869495931263
1295,-5.868722944942087,9.6528803256703
1296,-5.6803757956942675,8.821391396859736
1297,-5.882341532000275,9.72999639909036
1298,-6.2415436345223965,8.564470890427923
1299,-6.2011619603662425,8.405804892930572
1300,-6.1725334376742325,8.508907062617606
1301,-5.977730270000931,8.648110929654006
1302,-6.022803676382753,8.84611156070895
1303,-5.890363072791121,9.656149868915081
1304,-6.249875099921403,8.549838737331974
1305,-6.007890832617231,8.708633968075885
1306,-6.049631690215629,8.886263086175028
1307,-5.7161601006427025,8.861214853845881
1308,-6.228067992661014,8.492747437665809
1309,-6.194138177367313,8.568139399595854
1310,-5.699116241601908,8.836524305644783
1311,-6.188463292462691,8.650286712725954
1312,-6.232721362740161,8.576066042093748
1313,-6.2008147535136615,8.418333766566946
1314,-5.976271727878922,8.633311589999396
1315,-5.892124889905697,9.611664124866905
1316,-6.044276789215493,8.869297542561666
1317,-6.0474876787461955,8.90692805479982
1318,-5.717324581199964,8.870234140252325
1319,-5.911798001633086,9.784076696414875
1320,-6.242950053449318,8.458528792419079
1321,-6.019844525465668,8.660623228822619
1322,-6.265727020208619,8.53231989161085
1323,-6.217801355233911,8.594587797576661
1324,-6.257663285858156,8.578787211028883
1325,-6.055640502831508,8.937523652893372
1326,-6.212597586918933,8.616601122970382
1327,-5.717436556444234,8.865601528075292
1328,-6.23071637013159,8.501723398780793
1329,-5.998909759971596,8.688868429726455
1330,-5.912448195399431,9.653513396761635
1331,-6.2218316054285125,8.571535897249818
1332,-5.725766626051361,8.836923247412528
1333,-6.24105340354606,8.49387037276254
1334,-6.009574552432162,8.673207793825128
1335,-6.063653652239193,8.87635974259108
1336,-6.26385535478087,8.572945735851695
1337,-5.924009385060812,9.719071194830175
1338,-5.935336956545111,9.701579916110433
1339,-5.757710602538428,8.853536441084591
1340,-6.297445482840294,8.65035357567945
1341,-6.273913847173944,8.479812963947394
1342,-6.084542026844785,8.886087804906905
1343,-6.244409358560794,8.599077207009952
1344,-6.03850256687042,8.735181999972895
1345,-6.27163963241509,8.433424230988724
1346,-5.93260669450589,9.637901611753218
1347,-6.251777085887136,8.579781362922347
1348,-6.282069072595446,8.574988428588746
1349,-5.751316989876229,8.867836694542707
1350,-6.047350509244453,8.82432465367388
1351,-6.101987418112712,8.950573420291747
1352,-6.258238500077107,8.629467749655458
1353,-6.049096461013949,8.758207549415328
1354,-6.1075148158589165,8.938543761619837
1355,-5.772657050260701,8.882726914855205
1356,-5.959606495541411,9.829222260175236
1357,-6.304198508260075,8.500118125870172
1358,-6.302448229144721,8.55352080764485
1359,-6.265875447720272,8.614222129304569
1360,-5.767346768654978,8.865067813161485
1361,-5.9559107393129835,9.807803133561421
1362,-6.300525375911021,8.485368272205719
1363,-6.06290349608031,8.68548704290048
1364,-6.121219150716787,8.900422985819047
1365,-6.312758040413885,8.59214967743248
1366,-5.968823775180441,9.748319427213332
1367,-6.0925915349249715,8.767544849801839
1368,-6.328710864892051,8.467493475311706
1369,-5.795945627177815,8.818625483325352
1370,-6.137008193175022,9.014018255906693
1371,-6.294321890943786,8.679095692780777
1372,-6.317646875696063,8.631849646434926
1373,-5.9745406891180455,9.771331019819188
1374,-6.097438879484761,8.779783307343234
1375,-5.813317938015204,8.861280931766476
1376,-6.156472340084345,9.03453444004212
1377,-6.3418364390774915,8.54043950368104
1378,-6.3292630246422075,8.58402918893368
1379,-6.299381032289689,8.64080925070533
1380,-5.979887114741835,9.757642092801378
1381,-6.336914118958975,8.611160134015897
1382,-6.334124706701065,8.503139127558942
1383,-6.138760365947055,8.93634586441542
1384,-5.806431442156834,8.880988272805252
1385,-6.095441654566614,8.874668298992484
1386,-6.31170471847851,8.654905227333156
1387,-5.809669144196933,8.892869751394382
1388,-6.149971770380137,9.054367284254536
1389,-5.992151464053412,9.817676164302528
1390,-6.114076563748437,8.808533876091364
1391,-6.331357997479861,8.631683923547179
1392,-6.352509477175319,8.503957186787972
1393,-6.335550491679147,8.562273786071113
1394,-6.336672382366292,8.615927808475229
1395,-6.31518665324708,8.650273242848145
1396,-6.1509631134342095,9.007552773348344
1397,-5.994376827329848,9.794625467828823
1398,-6.1108231405373585,8.803825735398432
1399,-5.837256256780715,8.873228846570996
1400,-6.364721630936441,8.578184563847623
1401,-6.110141483390109,8.7737368792616
1402,-6.356842818850307,8.601241829522063
1403,-6.363807678060944,8.523753895482947
1404,-6.327601932445298,8.598830673102388
1405,-5.998145599127078,9.758443882588546
1406,-6.175139651581063,8.996041657088243
1407,-5.838914380887617,8.909609159574455
1408,-6.014510169952903,9.871755625939054
1409,-6.355425357628321,8.690806950184193
1410,-5.84482702337443,8.906133190158442
1411,-6.190891311345503,9.071486757290206
1412,-6.378350828578652,8.564114671602425
1413,-6.120343496945732,8.76180401046506
1414,-6.363133453721977,8.589526194512736
1415,-5.850552935796527,8.896319633045124
1416,-6.366589461087656,8.711476614516899
1417,-6.191399326423952,9.050023167742577
1418,-6.38350427145671,8.566059563584975
1419,-6.120245649937504,8.784892582075983
1420,-6.024610968304229,9.750173252152374
1421,-6.373471177341704,8.647704288164524
1422,-6.200681600588592,9.019660530712635
1423,-6.370171383001168,8.685335166724036
1424,-6.366539037439094,8.655974235221084
1425,-6.385526274079524,8.558895672659713
1426,-6.018036663681002,9.753113256642745
1427,-5.860885790305359,8.881053543519775
1428,-6.1402671094796855,8.899958653983123
1429,-5.872456894854212,8.910413183872407
1430,-6.215663461658333,9.093345714000371
1431,-6.38635583792039,8.694548239615118
1432,-6.407376253209007,8.583919975385292
1433,-6.139318494171816,8.798433615249522
1434,-6.385341672796201,8.631095382714378
1435,-6.037345635067787,9.799827693339013
1436,-6.048775589331555,9.795162740920176
1437,-6.175418238642164,8.825741063824031
1438,-6.247783053080911,9.01127526865048
1439,-6.417625649022472,8.69643561155568
1440,-6.4323234537261955,8.572125175369951
1441,-5.888926883905329,8.871633093355873
1442,-6.3975930096339475,8.715381632471072
1443,-6.23134252106072,9.082721183777142
1444,-6.167040184708583,8.893609597297921
1445,-6.408440615303088,8.666493269739505
1446,-5.901633027404922,8.944823598434708
1447,-6.0668239721792485,9.928181780888064
1448,-6.427320090897558,8.725578068054338
1449,-6.439254849070356,8.580462389952517
1450,-6.236803600734743,8.998168242858261
1451,-6.41470628855458,8.680434436149408
1452,-6.162261852615824,8.858653898323855
1453,-6.406698658188977,8.645643391557067
1454,-5.903086769641888,8.932457296593164
1455,-6.43842096809243,8.651043872288145
1456,-6.057376564799828,9.804613626745478
1457,-5.90758846584507,8.90155738427384
1458,-6.251956881726834,9.108956177656259
1459,-6.449308272790454,8.622770317775048
1460,-6.17155899607058,8.821181260117271
1461,-6.4111388305291115,8.630189410909415
1462,-6.430664701304534,8.693866243572723
1463,-6.067167330475896,9.845628077490312
1464,-6.4201704004381615,8.66571103293981
1465,-6.260885638775523,9.079665176934114
1466,-6.4590212603396475,8.607745256585208
1467,-6.179390482822445,8.833566442008337
1468,-5.922521865898098,8.89439905356005
1469,-6.082230315919784,9.919996391027837
1470,-6.457378437113002,8.730651401202415
1471,-6.271415005331388,9.082701109615089
1472,-6.200510620322678,8.905527963098159
1473,-5.9417836040582825,8.926976416049456
1474,-6.0987530091054625,9.940115509702007
1475,-6.476256703464238,8.74210653167642
1476,-6.484690560827293,8.609918992712915
1477,-6.4327894783311415,8.619810636778558
1478,-6.433898550596696,8.669671833586797
1479,-6.474162997662094,8.60791238951279
1480,-6.083304270585864,9.790600288875307
1481,-6.282454503084049,9.054036367608923
1482,-6.213134207535898,8.895674460634318
1483,-5.95308150001515,8.92478396210796
1484,-6.4805695707351685,8.791928836979242
1485,-6.290060894942511,9.120573643288855
1486,-6.10402899037647,9.903082405458338
1487,-6.488536535599515,8.731213499522964
1488,-5.955343663188016,8.949855244248496
1489,-6.497221373569568,8.68121485835378
1490,-6.437938226606239,8.650163364701081
1491,-6.21005292944373,8.896264123078923
1492,-6.497014992269302,8.592822274016712
1493,-5.946910489697965,8.869409674665622
1494,-6.4400540934748,8.737900832888664
1495,-6.478915562245742,8.740465542200047
1496,-6.201016867186325,8.916443570071234
1497,-6.294879622414063,9.072490250919387
1498,-6.108577205560605,9.882816565461289
1499,-6.119697001618448,9.87175732062712
1500,-6.511989410315751,8.71790770046973
1501,-6.239066054919716,8.905508474974617
1502,-6.479825814799691,8.674375687463458
1503,-6.330404510191093,9.11754966896499
1504,-5.985141187317449,8.973510660154863
1505,-6.5293632943694835,8.711251805771548
1506,-6.518947185820911,8.620129032170656
1507,-6.307073944757024,9.05099744311526
1508,-6.231300487224392,8.914464723012836
1509,-5.980463406862503,8.937154250485973
1510,-6.127956557131864,9.976312315266355
1511,-6.482207682084573,8.739846701786579
1512,-6.52583296453428,8.765636684790595
1513,-6.528642344646311,8.65555296856458
1514,-6.233677435413766,8.87096973389092
1515,-6.518780604181573,8.686852494154959
1516,-6.463796178269139,8.69765855611811
1517,-6.12674229602521,9.906163694289297
1518,-6.336381299029293,9.122838981147556
1519,-5.994084828609106,8.97392094714473
1520,-5.996325974511981,9.04670640107805
1521,-6.142885287683313,10.020653854296102
1522,-6.355850323984253,9.150437141440605
1523,-6.273133464942436,8.970589002089712
1524,-6.567231594151977,8.647670910708507
1525,-6.494385907142729,8.657668342070455
1526,-6.5473389275879175,8.736147598714219
1527,-6.346780095021334,9.133554571292715
1528,-6.543890531092288,8.762704279554464
1529,-6.544800419438046,8.667082826358268
1530,-6.242016065509766,8.88882216452022
1531,-6.478931588048008,8.679001697767013
1532,-5.999556969701453,8.964659141929024
1533,-6.1453653758488755,10.006395801801705
1534,-6.553658771489964,8.774371192326138
1535,-6.489319588929227,8.726514634067323
1536,-6.352556956592316,9.15591577379001
1537,-6.260893257172635,8.977714735650432
1538,-6.018906323811629,8.95291400084701
1539,-6.163835984725155,10.006519901611654
1540,-6.579879365414969,8.688830623325012
1541,-6.367007888817054,9.09472074445405
1542,-6.5751962841349165,8.669477601851035
1543,-6.491187284646119,8.672711185360859
1544,-6.156386760372646,9.918859972879492
1545,-6.573248376351223,8.753465038000542
1546,-6.2759134326372354,8.963664877418442
1547,-6.031051207719264,8.950598895312012


==> plots/facial-mask-detection.csv <==
step,min,max
1,-0.37559317442294804,0.3110272463307935
2,-2.245376864644127,3.5723503680718487
3,-2.2767958011055534,3.7370887027306887
4,-2.227132663682603,3.0411683539529903
5,-2.265661506276325,2.6936711472218717
6,-2.477571820679354,3.32162077466894
7,-2.2917002237784696,3.26858048504761
8,-2.3694544714086287,3.6021760592963528
9,-2.285154738178258,3.74566475535043
10,-2.535986139242109,3.6977113738396854
11,-2.775340010548162,3.8994714841645868
12,-3.024624427918712,3.9960565301103044
13,-3.141004392218274,4.4082965463737525
14,-3.2821691033117073,4.441175122125591
15,-3.530874852402905,4.3309559496519165
16,-3.647165348569487,5.088548568538427
17,-3.638890246501979,4.860020101961069
18,-4.357890822186792,4.984619164062219
19,-4.34640733866304,5.351013111212145
20,-4.647445912988666,5.150074120352205
21,-4.483140474179749,5.279060510412213
22,-4.706874063547876,5.132924387392455
23,-4.7141513365252905,4.938489638553388
24,-4.721260185686577,5.5300217506968385
25,-5.0368182194889295,5.688422455256304
26,-5.316563734933094,6.0845068884960645
27,-5.144921637534629,5.693444768965677
28,-5.586987619448604,5.68607469290364
29,-5.408979272739193,5.488604055964685
30,-5.955182655194934,6.07396401168761
31,-6.025047073024421,6.227407762250088
32,-5.945216336993443,6.245620432882339
33,-5.7648026570161335,6.29210272686262
34,-5.582536169949913,5.929919550583264
35,-5.827585619528239,6.3735949214358545
36,-6.4713326228800305,6.900384304728423
37,-5.895831828032791,6.133559382977768
38,-6.479321629012295,6.556574488706989
39,-6.316534222470398,6.651594406052366
40,-7.019530482869517,7.135227064100902
41,-6.910863113990283,6.82552270600047
42,-6.800189228163603,6.797195287449058
43,-6.835659114732586,6.873120152999979
44,-6.962336609535978,7.115005060944825
45,-6.98303588013099,7.152245570370228
46,-6.724105213365708,7.183956550658618
47,-6.5448900139366515,6.795820970736815
48,-7.578856915064634,7.837214321881758
49,-7.258588322313184,7.523115595317128
50,-6.763777574183546,7.081467019814877
51,-7.4463382823261615,7.674119512440933
52,-7.014933010425071,7.719946560764262
53,-7.433065470566218,7.9138068877017815
54,-7.979486265600779,8.204406336274072
55,-7.252095646631474,7.785944086335412
56,-8.211262592621303,8.284526344561181
57,-7.836240236078843,8.20450494869426
58,-8.18220437258468,8.087056453475338
59,-7.491581507141323,7.6279802612872185
60,-7.9723401152575155,8.390002577687785
61,-8.350568585713386,8.498248241403685
62,-7.576537248698095,8.567193118929854
63,-8.53248918101316,8.995481255379534
64,-8.064966819132522,8.909783661410474
65,-8.182604475982306,8.606964049524075
66,-7.897348618861414,8.24887785518876
67,-8.786638286130014,8.858797759803483
68,-8.279792080469475,9.248816907477199
69,-8.375424794003283,8.89913277221649
70,-7.909815762562889,9.004766044216163
71,-8.142993014281252,8.657217575880669
72,-9.063391494848334,9.647601780709277
73,-7.9854558621030645,9.114731523909523
74,-8.5248780977073,9.614958384714924
75,-9.259371711121739,9.746112183172826
76,-8.478971564449138,9.118938089794677
77,-8.824967956035636,9.321716303364152
78,-9.518950338183467,9.52278862612189
79,-8.293051774804958,9.677494527985875
80,-8.881769466499598,10.239479617668014
81,-9.689213022301514,9.647217299233155
82,-9.065489887635701,9.682624508652516
83,-8.868231811373853,9.936125797041564
84,-9.751594718014065,10.497600816441476
85,-9.09087274748364,10.681252162010425
86,-8.541941245836387,10.132734223162272
87,-9.083303593105233,10.273642551697087
88,-9.952037640925333,10.697824369105758
89,-10.125824903676587,10.046003275813083
90,-9.461679911613771,10.147332997372835
91,-8.732584121985354,10.451685597984184
92,-10.285102687758602,10.167194177137713
93,-9.341447522560287,10.80493123155556
94,-10.201345383071025,11.142373199000588
95,-9.493423224431151,11.455907082989894
96,-9.707504575576337,10.566880785069122
97,-9.596392889491787,11.570251339462455
98,-10.426998013419391,11.413406364464397
99,-9.865096885781215,10.598372021516816
100,-10.688898303388033,10.555770866068954
101,-9.659775565844395,11.310570125101933
102,-9.026134576169634,11.229857306497657
103,-10.552897919543963,11.715734910485509
104,-10.77496418953833,10.887426515357074
105,-9.984135277705827,10.997835889403373
106,-9.81710915400724,12.175941027281645
107,-9.82271934931582,11.937254717235817
108,-9.167506182824022,11.832990937205942
109,-9.197777004141198,11.90518542464408
110,-9.911568428208184,12.28087652536134
111,-10.841715994283547,12.34097497042205
112,-10.271283419580545,11.577112081115569
113,-11.153690662491936,11.646036982289624
114,-10.139438327423864,12.887501447461926
115,-11.259944276986456,11.782492342969029
116,-10.233223363902367,13.040969609714391
117,-10.14609730742513,12.880640598334928
118,-10.552546652548463,11.972567352367651
119,-11.258368459576838,12.818111466899097
120,-9.62234698593991,12.72057102346345
121,-11.466087233169606,12.152420201001028
122,-10.38281564868814,13.401696718488237
123,-9.647110398160478,12.86434481399781
124,-10.664181647950072,12.10698312606614
125,-11.343567353260521,12.988249427468237
126,-10.303647247381814,13.361464426099522
127,-10.745739188268848,12.219945774638951
128,-9.758137179611234,13.200066190497306
129,-11.452346386948275,13.281346884071246
130,-10.539958631599454,13.805951134512538
131,-11.680139589592773,12.734117062701
132,-10.422563929292172,13.783934888827872


==> plots/facial-mask-detection_sgd.csv <==
step,min,max
1,-0.37559346712804653,0.3110270115207403
2,-2.24569506235464,3.5720840547273944
3,-2.317346568401751,3.1071626220645245
4,-2.3263092805208343,3.027526616696947
5,-2.3582243877488835,2.94747520096829
6,-2.5190671786061998,3.2878145086125885
7,-2.326629158740155,3.202957089155012
8,-2.3933169286518217,3.3941014982618256
9,-2.2942522434026884,3.4823759030055563
10,-2.1919213457122666,3.460386176761917
11,-2.202321105251352,3.5842440277365704
12,-2.2954264142630483,3.5332050013829366
13,-2.3096548565133213,3.727069190922566
14,-2.266768493545587,3.795959201442865
15,-2.4248615210561244,3.671960777001721
16,-2.422545045007304,3.987940682545769
17,-2.332612947475045,3.9414553779563444
18,-2.680098017608615,3.97610942885294
19,-2.621638248147928,4.104856272766855
20,-2.768668717142775,4.032533463900217
21,-2.7294839921304526,4.032782824533637
22,-2.751619885852228,4.029389170694245
23,-2.8922611629185333,3.8425918993313193
24,-2.677402716183562,4.15450083346923
25,-2.9444869578035524,4.10407418085662
26,-2.942344435391128,4.284619489755158
27,-2.818246451025308,4.156977464537913
28,-3.1392476744576876,4.140102323524797
29,-3.22176388282513,3.9501202894153367
30,-3.3253831581312348,4.320576313183695
31,-3.3563114876297426,4.403454063247745
32,-3.2760469334466036,4.371062131781776
33,-3.2576889421815385,4.366347413914744
34,-3.343868769051568,4.084049715882222
35,-3.1241381138200586,4.415195194966039
36,-3.362289392208212,4.634002995653445
37,-3.4943926938307,4.155479008874798
38,-3.5085101710690436,4.460344486008337
39,-3.288359200277788,4.452310579388406
40,-3.5407139346227017,4.700742976721835
41,-3.764373028444725,4.533856287054834
42,-3.5724596242224482,4.554477543224768
43,-3.5547662846199577,4.514439591310845
44,-3.779087188790774,4.575943567947158
45,-3.7092836302340224,4.553629308903821
46,-3.4817916602247747,4.560802214922651
47,-3.786948920950432,4.278685780630416
48,-3.7738787337199238,4.9411766331038605
49,-3.9778891983618747,4.743316327893791
50,-3.840982721119927,4.392783803138165
51,-3.782377225278492,4.80475890596818
52,-3.610306923597456,4.706092461056453
53,-3.959837429113028,4.632965880602368
54,-3.935364970855221,5.007693359250679
55,-3.7488489296925245,4.698336965282351
56,-4.044028251434863,5.020546502496471
57,-4.087378398154008,4.657806930214144
58,-3.9908249708631023,4.750527766472053
59,-4.04060678575998,4.4720044309724845
60,-4.268516483258972,4.924516507071774
61,-4.028370241131396,4.921837313947566
62,-3.873828964604567,4.843021553026626
63,-4.187454480896585,5.17372630802551
64,-4.221200585889631,4.767617856546305
65,-4.384440230123657,4.94669874118175
66,-4.170235866192231,4.598192627240123
67,-4.145794186793774,5.021721992108189
68,-4.263440851226413,4.859041192637082
69,-4.434832317544137,5.041074388774236
70,-4.068355452163929,4.980125698940128
71,-4.25976823332684,4.644425781064924
72,-4.388726134000311,5.401896420337177
73,-4.141501464543569,5.005601646772485
74,-4.450294507745994,4.887102591950233
75,-4.472886127646422,5.357386738120919
76,-4.356147683909809,4.706770074431837
77,-4.63804628418325,5.183068872486425
78,-4.362887442364793,5.1683158785561805
79,-4.225800477672086,5.067396615098831
80,-4.545384890768755,4.954989533442558
81,-4.420395781882789,5.087521424123365
82,-4.686525876829515,5.131756751377871
83,-4.411990317051,4.808079275617148
84,-4.608042979630852,5.58936045952287
85,-4.59718942186669,5.088043758179443
86,-4.366581776517586,5.152172487578306
87,-4.5085505181314005,4.836671971542296
88,-4.719345918307325,5.615980723391139
89,-4.533634450222699,5.234114824848223
90,-4.814572507859531,5.267141478382975
91,-4.445411304119456,5.2276110345534725
92,-4.5949056118963005,5.239033528664382
93,-4.532290338713757,4.901677010938309
94,-4.783426894588942,5.688475704445904
95,-4.750685468460615,5.2015748449031305
96,-4.917654834222013,5.356797703782851
97,-4.789552823834936,5.225694813895865
98,-4.863187919058682,5.735099807850176
99,-4.969534008859135,5.4121962476720284
100,-4.661655710974088,5.417512583510779
101,-4.603353161470228,5.005769085707795
102,-4.585396952579018,5.386800687356001
103,-4.966472423107695,5.7922857195043855
104,-4.718213246870883,5.395647498830941
105,-5.016728813182485,5.4268166484041345
106,-4.895829454898728,5.312878764428844
107,-4.6803945332132075,5.0660449446470235
108,-4.683135666941553,5.442910037691077
109,-4.737227610530791,5.384669882938706
110,-4.764684482350221,5.062418322724703
111,-5.1159561685383235,5.8781548835361495
112,-5.161232763797258,5.518334185376109
113,-4.846307483500302,5.516012735197231
114,-4.995878553431773,5.361654691845696
115,-4.831112672802748,5.472502059356188
116,-5.002504874799333,5.363353437336696
117,-4.77003692224198,5.165148760178218
118,-5.199695699615718,5.601151226368002
119,-5.175009671390154,6.028329407042019
120,-4.83150633075941,5.5403619684058665
121,-4.934717690056677,5.539849348805381
122,-5.092365620121518,5.409287577958605
123,-4.876177247600719,5.484837489320772
124,-5.313245213277817,5.537251743157521
125,-5.311122974946378,5.994065402476792
126,-4.873783504478303,5.2226622916655305
127,-5.321137518418406,5.683192247118752
128,-4.94322780806211,5.60651887862631
129,-5.366698745541859,6.04325573158869
130,-5.217206732817655,5.495620451496049
131,-5.033510936135468,5.608830280334032
132,-4.900626573445731,5.276164572897605
133,-5.353356745535448,6.1231750892111565
134,-4.9314475597999845,5.357077875395999
135,-5.394288338906886,5.774422816798161
136,-5.2612999813156245,5.653947991251931
137,-5.076888532034552,5.737926804540169
138,-5.0072346107585695,5.665749251674091
139,-4.975505956259333,5.35240662888798
140,-5.12718218517719,5.724501076577507
141,-5.044096823300992,5.6834434193192696
142,-5.497567750207395,6.127479483420317
143,-5.490666879386613,5.729630589275331
144,-5.351397868139416,5.632551571710517
145,-5.018159284562403,5.4091345128444495
146,-5.515264258719835,5.820710475507554
147,-5.552129344086438,6.2931189921865265
148,-5.2166205444996265,5.818262553480182
149,-5.113856739704019,5.747729739132167
150,-5.40184413135012,5.633834631463276
151,-5.417865408108029,5.633823602135682
152,-5.071812204022692,5.436447962221878
153,-5.284098053665519,5.81258558434822
154,-5.177143810893975,5.770594205457012
155,-5.6127857966255705,5.805629022740856
156,-5.670780748517742,6.287565306138576
157,-5.243873356376345,5.780690413057245
158,-5.655716780350442,5.802461380027755
159,-5.5091754796843535,5.702364885464996
160,-5.726752546910291,6.299173236358265
161,-5.148450926412801,5.495905695866194
162,-5.387792742209103,5.889434732702719
163,-5.259732062962504,5.8368129923326135
164,-5.541088891141893,5.72423743328655
165,-5.759186191101438,6.3176547472387306
166,-5.715914453922203,5.8975303347290895
167,-5.4528783576285385,5.900190414342092
168,-5.157268724469469,5.565920146943682
169,-5.75985782206901,6.444079817060046
170,-5.331203708236652,5.923212844229317
171,-5.75141012209878,5.946048818658639
172,-5.612780489240176,5.817545644139464
173,-5.513201782296537,5.923606479023464
174,-5.198598725329393,5.604216304168145
175,-5.819609970521011,6.483779429956806
176,-5.526650824328041,5.968628724010813
177,-5.602383873048901,5.883091557169333
178,-5.221835691867296,5.66681746884823
179,-5.395218866933435,6.013146639689703
180,-5.822936538016587,6.0441919222544715
181,-5.44789600659896,5.974356660854866
182,-5.624392357313476,5.936329710437899
183,-5.819922204055622,6.0211882550225795
184,-5.277657069219765,5.678277351503521
185,-5.688228191556762,5.950323009693205
186,-5.942135533898594,6.5441036882300345
187,-5.473869836035096,6.010328909642535
188,-5.886573477313355,6.0529944666304445
189,-5.333332861910564,5.703010097366856
190,-5.7453981177065465,5.972219202640865
191,-6.005351834820097,6.580078248787901
192,-5.689897144963345,6.058745086333155
193,-5.743201499643238,5.958447825116139
194,-6.001381640989553,6.574617861884778
195,-5.365352729897458,5.76134902060204
196,-5.72479783980854,6.108321082001387
197,-5.5191605035472096,6.091288769219069
198,-5.951976524103648,6.149610793055978
199,-5.81327746052987,5.995599547714839
200,-5.401051446418181,5.780739126761476
201,-5.773017241901449,6.131876755063244
202,-6.053727033781801,6.653231369285501
203,-5.579676742727148,6.125703277022993
204,-6.003984299908701,6.179113432266503
205,-6.00785330216747,6.195969302874001
206,-5.6307578435621,6.114113090604862
207,-5.848543953421728,6.096686244120755
208,-6.139607186903357,6.628298226650196
209,-5.8687223149278775,6.032009923084321
210,-5.460577567672653,5.818006655882936
211,-6.162540149836099,6.733203654702253
212,-5.4841301809191165,5.8875201305318985
213,-6.0458945831263025,6.336254624850037
214,-5.665208456968756,6.244342263713252
215,-5.933513848333708,6.11846595746124
216,-5.917795564145427,6.169781339937192
217,-5.50511363422458,5.887947527256298
218,-6.070983774547583,6.340356186050363
219,-6.22818370544234,6.813123584950544
220,-5.702180568800435,6.246822341011429
221,-5.961486331012352,6.183579117064745
222,-5.9493244609528535,6.1592383166361
223,-5.968998339789853,6.166776354989096
224,-5.742309609830819,6.202574618622098
225,-6.315573713954665,6.7128203205621055
226,-6.024612899945133,6.166410635343098
227,-5.587408773987212,5.92133093018229
228,-6.150415056216186,6.386965290434096
229,-6.155867056640382,6.390800870503101
230,-6.0205936726815645,6.309655651921398
231,-5.992942188374743,6.251450907245763
232,-6.310292440246945,6.845796569126399
233,-5.609905459591948,5.980926557213456
234,-5.7786358166151865,6.356868680489448
235,-6.363813015607823,6.8482782046213035
236,-5.820614596869531,6.310855302083324
237,-6.114668664963701,6.217351376545688
238,-5.653632995447653,5.986850829294095
239,-6.075258377384226,6.337672258720888
240,-6.229683572509616,6.445626639485791
241,-5.847508541469992,6.362114324518634
242,-6.141714361475509,6.257228531367486
243,-5.673449344835493,6.0203716210831875
244,-6.101221365251854,6.3804590291446655
245,-6.423496133729143,6.91157155258921
246,-6.263904563689643,6.4815856114611154
247,-6.1407997063440725,6.38067904892007
248,-5.7244182317201755,6.060498068168514
249,-6.283860198570945,6.527138920330087
250,-6.171392815361925,6.420818630716255
251,-6.439770874321312,6.981584335925953
252,-5.879760937246085,6.426307616676876
253,-6.205675600194326,6.325719637347113
254,-5.732085982774808,6.078615939908308
255,-6.285870467868298,6.553316042008889
256,-6.171383950876054,6.462576503729906
257,-6.505587387868838,7.014139436047594
258,-5.92849603542285,6.4546986903167465
259,-6.224541678660018,6.417819251054864
260,-6.558448321569523,6.968730567314707
261,-6.374276096242461,6.510039486126731
262,-6.290619967236876,6.421959924207961
263,-5.9532956947305316,6.440630345922905
264,-5.8173281458282355,6.081451827059604
265,-6.3734207928690605,6.56737669129415
266,-6.260415683295793,6.49987744820877
267,-5.996424896219679,6.478649419409445
268,-6.329320562900326,6.385436564356467
269,-6.593308311251858,6.989403633732886
270,-5.849418939660074,6.1410924548889705
271,-6.332398032300242,6.476375419953592
272,-6.374973176797101,6.626764941202145
273,-5.993106761697748,6.542036416780697
274,-6.6332793189172445,7.039912352408219
275,-6.303006089944043,6.538900123970302
276,-5.887757068044616,6.175605929397289
277,-6.435996604507482,6.661710577424989
278,-6.664436066422017,7.148440099000519
279,-6.394898597694027,6.538382580183007
280,-5.886964940695192,6.2337305301382795
281,-6.026474151710494,6.632771372335943
282,-6.3355507261019905,6.616738227887958
283,-6.470423806016456,6.656095141799733
284,-6.07915540745835,6.582171716752629
285,-6.731545033538864,7.08688142300845
286,-6.460688589286799,6.5182907040980025
287,-5.937950586991805,6.233305900217563
288,-6.363927352846361,6.681885367805021
289,-6.457388076093961,6.5719492325071
290,-6.356478516536409,6.67936909177193
291,-6.4986038589033335,6.707270776331438
292,-5.96288849124535,6.279608490828661
293,-6.73405354967663,7.239391372218499
294,-6.11280910241899,6.686055379867295
295,-6.773326533680642,7.1729171215110865
296,-6.147994043309831,6.641436461650679
297,-6.571646589725947,6.679099520506954
298,-6.025709773920449,6.2684381942747205
299,-6.460308205713276,6.741215747319922
300,-6.548827453880925,6.6335626274720525
301,-6.442259828104625,6.739052113154565
302,-6.576018800363672,6.745260843922994
303,-6.824721603456705,7.2456955587385075
304,-6.05161373529719,6.317316475276975
305,-6.563938548684138,6.703096491155224
306,-6.153820108981155,6.72894019772747
307,-6.4806437636262375,6.759369533585732
308,-6.072512390659644,6.32745259537221
309,-6.589714401238283,6.695203882637936
310,-6.8211830136105664,7.267180071171559
311,-6.609969850718482,6.828875014566325
312,-6.20557728634825,6.758200868742561
313,-6.226913192130191,6.698790837283479
314,-6.108618764537399,6.320521500732136
315,-6.651394021749393,6.820924666231787
316,-6.552093345652283,6.834342744795358
317,-6.652104913390372,6.699628325489015
318,-6.892958725289798,7.280551642873824
319,-6.239478664600414,6.754164784361604
320,-6.67437585430527,6.668362514058608
321,-6.1167005864732005,6.381071726507405
322,-6.906436434797318,7.32205503637214
323,-6.556670315051896,6.896881580242908
324,-6.68328037240709,6.876101419083426
325,-6.698166078365661,6.766887490495709
326,-6.247068524471151,6.801605896309273
327,-6.149856085045757,6.401251868305697
328,-6.579044557928837,6.926871479575189
329,-6.960886362021742,7.351716766618335
330,-6.713355964212546,6.898526426895257
331,-6.987389327003042,7.393677350132126
332,-6.194540612243016,6.45013484088448
333,-6.301492260540488,6.894748520146491
334,-6.759580186096979,6.790318953315099
335,-6.606885042760471,6.942352852195177
336,-6.734182840337652,6.906017323584339
337,-7.0151505071176565,7.4047807268379815
338,-6.222502524551423,6.467141951403793
339,-6.643382756523714,7.007778801948082
340,-6.766398126279415,6.955992314270732
341,-6.345111494375514,6.899734826398391
342,-6.805748903813189,6.814552622656409
343,-6.7567002229915385,6.91429655582752
344,-6.232700610458728,6.475948933397215
345,-6.34084847046187,6.91926408256794
346,-6.681494377072427,6.991346587010431
347,-7.078562945960818,7.4118712006995295
348,-6.837235149147377,6.851282121616483
349,-6.26130605835466,6.50682721558141
350,-6.683093393481393,7.072493020980701
351,-7.07649188579847,7.478215908701616
352,-6.855942974787171,6.910289546576118
353,-6.3650888505565035,6.939805566206263
354,-6.820307702571428,6.963754057157049
355,-7.116629461771278,7.464461724345015
356,-6.737155328697529,7.046490754516988
357,-6.900374239478336,6.903324193965483
358,-6.39774125883624,6.929105464877105
359,-6.3225726440869074,6.505382713078731
360,-6.849761720408988,7.027209387531306
361,-6.756091762039093,7.096349586302079
362,-6.867957369297713,7.016265910356776
363,-6.91945109519617,6.939056383181794
364,-6.412522767703935,6.961252977501303
365,-7.158058960770001,7.462982680277337
366,-6.3456475401341566,6.540808331659327
367,-6.870154713621128,7.062460490503644
368,-6.347486699054361,6.598273134401062
369,-6.929909512598028,7.006785385896807
370,-6.74768919120635,7.185340437053125
371,-7.1581206359281655,7.576175947524866
372,-6.4450390713221495,7.035297666714307
373,-6.465407437348983,6.979458885012772
374,-6.986461404854726,6.907030433505012
375,-6.375976348836696,6.587163236665372
376,-7.194939516258194,7.558734450882733
377,-6.81204141771356,7.200002829283326
378,-6.929247850275026,7.102911659774678
379,-6.836783894204482,7.196544923154702
380,-6.421422069404267,6.624494924211339
381,-7.010508237103159,7.05062758542903
382,-6.475660148119542,7.08692434969534
383,-7.236564262901123,7.556704231920122
384,-6.953063324679373,7.105742754147689
385,-7.0409642562018995,7.023877973160263
386,-6.417944379927034,6.657051247329831
387,-7.2375603934040385,7.6555719222898295
388,-6.8484594324107135,7.273907663687119
389,-6.966760836469632,7.160204013492812
390,-6.5273064918446755,7.115312926429786
391,-6.541267664740898,7.055279942995998
392,-6.902615415898579,7.1982042845914425
393,-7.094313900697557,6.999954094880142
394,-7.295601563282405,7.580553646451373
395,-6.998873223043901,7.120078902061917
396,-6.480857654969556,6.657506039145391
397,-6.904049984603156,7.3041121915439415
398,-6.494964233642662,6.6993380297593585
399,-7.317963577935473,7.721323237782019
400,-7.112746891185672,7.136917319533194
401,-6.545788325452559,7.1694644842363875
402,-7.018244979134197,7.168424064118327
403,-6.508250598567836,6.707432304427166
404,-6.928427201071272,7.36239849615799
405,-6.586046896021864,7.178050061852673
406,-7.370737382675631,7.652304796928277
407,-7.065484045197111,7.1798812058406885
408,-7.166991681721646,7.117002605969294
409,-7.363965836811168,7.69547379655567
410,-6.544565853122146,6.732923939645963
411,-6.957295571218038,7.397320690050184
412,-6.613462802047746,7.21440929640317
413,-7.086271394895246,7.200095294399817
414,-7.195015574953771,7.136738041808412
415,-6.970466039877842,7.366457476779225
416,-7.404013776015844,7.719192013900919
417,-6.636962162360913,7.188856105912217
418,-6.59328229439089,6.7161926829577725
419,-7.2177486393382715,7.167316003754111
420,-7.085458102334694,7.262616710762716
421,-6.580893992794005,6.788543028961289
422,-6.9964150314789215,7.467898156299324
423,-7.219284642844681,7.211127139610706
424,-6.622647711011553,7.258231439365846
425,-7.103160498018144,7.2545607283616285
426,-7.447102416650671,7.756898779887525
427,-7.247640000584802,7.184300965140119
428,-7.003531808269617,7.437057924001934
429,-7.4449416145139065,7.773238727495341
430,-6.667422987091325,7.247712577616763
431,-7.144105028809672,7.241429201787186
432,-6.63133757049124,6.772363555394108
433,-6.682699085309583,7.282881015809931
434,-7.153898352829423,7.2691773071399925
435,-7.069438052859282,7.448470688410016
436,-7.29739055518375,7.200014204678473
437,-7.485172511471777,7.7870952897144985
438,-6.648396880678119,6.810979229537331
439,-7.293208789605874,7.262337407041713
440,-7.4656469436456625,7.843490981889081
441,-7.1504901420417255,7.356706896340781
442,-7.063857571562042,7.52133115562407
443,-6.705206800154691,7.318496054869282
444,-6.675239209172124,6.816209197847442
445,-7.5223355541908505,7.8631715186078015
446,-7.341690599696102,7.2839760511585006
447,-6.676182420770677,6.884222961689386
448,-7.176586633616802,7.424239326147079
449,-7.089179389372264,7.592118497432127
450,-6.725380643287363,7.375538533811239
451,-7.117477486763195,7.5424711670574345
452,-6.717072506791917,6.859130271444893
453,-7.365033048937357,7.316475266197473
454,-7.204928289204087,7.40370449218536
455,-6.736086790476403,7.374790306104172
456,-7.571719092784511,7.848409178243123
457,-7.235469681552123,7.362346140601235
458,-6.767164156204027,7.343182995004529
459,-7.607902785016382,7.839916919726165
460,-7.167211053370931,7.551823546356935
461,-7.424455727579225,7.287416445974752
462,-6.743307493515479,6.880419118894734
463,-7.153372149710869,7.6327415719529075
464,-7.606656050624036,7.925996392340431
465,-6.773355390698166,6.922937912355342
466,-7.276368729001651,7.467870325242956
467,-6.79458566353576,7.449683835501691
468,-7.442352573244756,7.3354352986253994
469,-7.171377736377693,7.638548664935582
470,-7.28574438143438,7.414697296759729
471,-7.449543747341814,7.352111491672563
472,-6.78447631556036,7.404912610435348
473,-6.775540568676548,6.906816560086732
474,-7.634933194117783,7.946671279358645
475,-7.2948179823479915,7.4548729306427886
476,-7.661647259167427,7.979011273218106
477,-6.824102528212213,7.440320969629545
478,-6.812982779816721,6.929589142603936
479,-7.223696358867749,7.70391247079689
480,-7.496219950636547,7.392464605185356
481,-7.482773124832037,7.385682775464105
482,-6.79871566683328,6.999105788941998
483,-6.803593490396263,7.521014898294043
484,-7.216202598305532,7.729696243653571
485,-7.330180048143095,7.489076393863822
486,-7.697931025177336,7.99303992343872
487,-7.524714183544544,7.408761286727431
488,-7.323132744109415,7.4988921170620335
489,-6.826352689899299,7.001835932937379
490,-7.690507555352514,8.062366648814455
491,-6.845290162996963,7.530548641035962
492,-7.2564355168323065,7.736598145472655
493,-7.272231336632185,7.736788723150525
494,-7.739573487257548,8.007482717916382
495,-6.892189264239278,7.489062939272508
496,-7.582304783493921,7.391574579821443
497,-6.879040151773202,6.986229313431696
498,-7.37997647473356,7.5431309712132855
499,-6.887350608563011,7.534167231391248
500,-6.889297179839035,7.007749360665627
501,-7.298657029635664,7.812210309450752
502,-7.768453562130068,8.05028642621985
503,-7.417326031181404,7.543765075755937
504,-7.603966798020564,7.476932604361062
505,-7.58866798638565,7.468154529497882
506,-7.737952442112399,8.062635499056938
507,-7.2943928444765245,7.81271625910883
508,-7.410012803265734,7.554051172743444
509,-6.911922927237715,7.556917609236329
510,-6.919437571297372,7.01378285354478
511,-6.921322374815809,7.073404216701341
512,-6.911335329655271,7.624027583909214
513,-7.622969342253718,7.477414110561632
514,-7.3143721446524035,7.857362584181585
515,-7.792951766878248,8.075451417631747
516,-7.442394544365218,7.583424468907087
517,-7.822298706836333,8.111337169968785
518,-7.662335055530294,7.51817229895193
519,-7.337926387916314,7.859331979903763
520,-7.452451867620933,7.586484358792989
521,-6.954434956990555,7.079276917432364
522,-6.9405755551643615,7.6473515750694565
523,-7.836259539646525,8.110818442591055
524,-7.47253245307128,7.591708771049892
525,-6.96682450755868,7.601722117625467
526,-6.9807174654418755,7.061098508488946
527,-7.388006365646808,7.903418638304554
528,-7.697524134986398,7.541837030032384
529,-6.979193208712875,7.13300250212342
530,-6.956104945299812,7.6790389737385745
531,-7.390854541173652,7.9230581005744
532,-7.8750871824536395,8.127732415613863
533,-7.515539411709383,7.624446477682917
534,-7.725935519942178,7.558729748135895
535,-7.496229024325306,7.635370564476128
536,-7.410090701120012,7.928234157232053
537,-7.8990249950989035,8.172975822656612
538,-7.004120371083189,7.642634861519543
539,-7.0310606576898955,7.117715512324558
540,-7.740998672963686,7.578535411714405
541,-7.41334168771245,7.962935904025932
542,-7.742073384835015,7.578016069060324
543,-7.879578093284659,8.176841721209076
544,-6.9984499168086085,7.679458875735986
545,-7.536577331702825,7.632449728572675
546,-7.042042840105209,7.172710949846289
547,-7.445637203742473,7.99906498640353
548,-7.055438776593354,7.223556829804848
549,-7.553243956702982,7.732013810065482
550,-7.0268399713468,7.741730826952909
551,-7.947861528965174,8.194000608044645
552,-7.790939936974203,7.601289862821263
553,-7.932565684531578,8.204864351596704
554,-7.5646116399474295,7.689303929445383
555,-7.072623803766931,7.233337987751055
556,-7.795820417154564,7.665532650585714
557,-7.449965348948183,8.057462074535316
558,-7.032109329321438,7.752904526739399
559,-7.080838703111699,7.251458475379306
560,-7.479500250784724,8.07197045709422
561,-7.8166464689445245,7.6524040172150665
562,-7.574410835545727,7.744767373823038
563,-7.969153932393039,8.269742592381387
564,-7.056579751784312,7.756331221317565
565,-7.600335685871154,7.695249289991539
566,-7.073930606922331,7.717697980399579
567,-7.848823541757415,7.588139195610472
568,-7.988938947399994,8.210691259792911
569,-7.107538836224387,7.273734224021426
570,-7.507680278360803,8.092075972553193
571,-8.009177171341731,8.284834321399135
572,-7.8721546689976405,7.677703101092427
573,-7.119298701463953,7.338615567649608
574,-7.06758056396523,7.840338101714057
575,-7.619400911710348,7.773118142011244
576,-7.532036853029698,8.10467386230829
577,-7.640926542953359,7.761964161590745
578,-7.141347343042309,7.3350112371193035
579,-8.036550979614578,8.349505168343647
580,-7.102912938856882,7.828266943299216
581,-7.557761287387228,8.102715738910812
582,-7.907909173825955,7.679608414935612
583,-8.039683363935268,8.292601577379132
584,-7.661026653108878,7.76992162704328
585,-7.1691283662815835,7.358879029288808
586,-7.566071747512235,8.168257756795297
587,-7.921066909650928,7.741097598867386
588,-7.106596915545893,7.846127366146895
589,-7.918070868041217,7.6853006699957644
590,-7.100786761039561,7.810707225725699
591,-7.661206112170629,7.763871619066914
592,-7.171434698785074,7.375301153567314
593,-8.07144062380873,8.348623546007905
594,-7.582734888576363,8.17791369022681
595,-7.949716129444624,7.729770143757453
596,-7.122144395351896,7.854231373127587
597,-8.082304044937146,8.30191889890515
598,-7.6959328138041485,7.799871843124329
599,-7.606750321421428,8.159189186940292
600,-7.214251013832802,7.410270330988712
601,-7.15561930879319,7.8919723403352355
602,-7.219154716775902,7.43412738273067
603,-8.112917520903705,8.383617897708033
604,-7.72416027066593,7.859125334165263
605,-7.987763744899573,7.769563025441416
606,-7.608789467513946,8.22663712020299
607,-7.62443727273855,8.221528226992511
608,-7.176479025544505,7.888328770645574
609,-8.002257962241359,7.72099633841212
610,-8.122594986386808,8.34489086925881
611,-7.2457777280301325,7.465444969773028
612,-7.739165408069672,7.886735968416332
613,-8.01034105818026,7.792175865608985
614,-7.623305550633099,8.258616541944743
615,-7.2462341453625,7.511767625291791
616,-8.134606067872276,8.45594134637025
617,-7.1813932363515125,7.960254518320622
618,-7.758412668156565,7.867164573239269
619,-7.199178327745538,7.911292199990959
620,-7.672254402919049,8.224305086944913
621,-7.78462826033377,7.831664257078696
622,-8.203469922303567,8.397551368358894
623,-7.292426566057642,7.486606177148639
624,-8.054337657280982,7.818567260445546
625,-7.768185294997196,7.902631583391999
626,-7.277629886003975,7.545335369193479
627,-8.1793521653956,8.495665687338594
628,-8.053180101851527,7.851038729538976
629,-7.189380186230956,7.983712005371805
630,-7.670775416782755,8.295789993954338
631,-7.216676712296854,7.940670993192811
632,-8.074380133494104,7.767209636192921
633,-8.187827324222347,8.404965157520373
634,-7.693666657186503,8.29213020728846
635,-7.317306754292188,7.563744855626576
636,-7.811864574605385,7.950672472201768
637,-7.318714341098001,7.607747880428152
638,-7.811827962642029,7.98728889094107
639,-8.092277789754629,7.883310787461708
640,-8.205959670122677,8.51851687003522
641,-7.7035782889528095,8.36629188238315
642,-7.240724038832449,8.012022514740874
643,-7.827832377507109,7.912965843321124
644,-7.334140688398048,7.589804444969132
645,-7.249577600515384,8.024819613218177
646,-8.252712087751112,8.466620013459444
647,-7.745911783019626,8.34859756069405
648,-8.139965371601003,7.8484879489948405
649,-7.739598516130606,8.36138375672839
650,-7.272377227798033,7.998110635553003
651,-7.865770259932176,7.904962077012215
652,-8.15327272999433,7.830760316237294
653,-8.2672350471393,8.4751670324122
654,-7.365230526455306,7.627502397740173
655,-8.14945726801576,7.891977445716733
656,-7.254473575167944,8.05345251630041
657,-7.359180880212213,7.665707848197274
658,-7.748886219956342,8.440538128085382
659,-7.869469401109518,8.007727156763293
660,-8.292968580707361,8.546153432512646
661,-8.299787037410972,8.546199827480327
662,-7.300907007484833,8.054228480799392
663,-7.794084538418136,8.38432197138994
664,-8.20295270414133,7.873568613023212
665,-7.892725022380342,7.971726070004422
666,-7.39932445168737,7.679441677144953
667,-7.3014991048798805,8.094653268631792
668,-7.797423013188835,8.422926918861066
669,-7.416131527006405,7.701161035633057
670,-8.32606194036375,8.574542123769689
671,-8.212110203844961,7.931201636579623
672,-7.90365121702459,8.033829273853652
673,-7.80633047377888,8.465026836679915
674,-7.3250312311300085,8.093488159873845
675,-8.223407863132879,7.887698520874169
676,-8.326879755057442,8.536341876675408
677,-7.92380040345227,8.001014574356445
678,-7.430338613750218,7.725054626249408
679,-8.34765832816873,8.613955858345223
680,-8.240279240414146,7.958268363437981
681,-7.427496192373457,7.7824329294187775
682,-7.31298900411216,8.178240941806692
683,-7.818399038811608,8.506619697120204
684,-7.9425730822767076,8.053196064719009
685,-8.373350541612973,8.6109971797994
686,-7.459721112829304,7.776836628734949
687,-7.346492775802114,8.174370697292305
688,-7.958241756430266,8.051889187847472
689,-7.861272106291866,8.506852424564439
690,-8.278050846226815,7.959427935133818
691,-7.956861998661452,8.054344858025026
692,-7.356918619046494,8.129527485211316
693,-7.465837729984932,7.7676941672026025
694,-8.26878256011092,7.96620789454556
695,-7.84159520965942,8.54989147766462
696,-8.387727609902125,8.625994746921108
697,-7.973390733086393,8.072339676875869
698,-7.875579487225863,8.534726516389888
699,-7.380482173830552,8.147510000692142
700,-7.49379769400829,7.7880554165320905
701,-8.296245686500576,7.981363525326793
702,-8.398087718823598,8.637981689337394
703,-8.409770261924127,8.643118427805483
704,-7.505187079727843,7.849038193644766
705,-8.310477549208908,8.033354575443493
706,-7.870534129647359,8.610530305429759
707,-7.999831925809193,8.133732229788144
708,-7.386893307900798,8.21461757954846
709,-7.51217451301889,7.856221655718126
710,-7.901486891673199,8.616342881680499
711,-8.4473883422822,8.685343594577878
712,-8.034531386510464,8.11715422332514
713,-7.416100902544329,8.207461977398795
714,-8.352457476567446,7.986910633508126
715,-8.021846589793071,8.095112358639124
716,-7.924058676363126,8.582141364912918
717,-8.358508274131108,8.005191466328299
718,-7.523825451475035,7.88480117801498
719,-7.397072882166994,8.247011376070315
720,-8.457304936074557,8.663379795288932
721,-7.541658193031554,7.904189576221582
722,-7.411407643364425,8.258444623505168
723,-8.043888038517185,8.131958427438814
724,-7.946224244321945,8.626938470483633
725,-8.380031962233229,8.021139137454442
726,-8.478233185467126,8.688814419605485
727,-7.428538031723642,8.224239917533588
728,-8.061175633710473,8.105454488004327
729,-8.393859858511586,8.004870576252227
730,-7.942929007370608,8.626305285309039
731,-8.501593590891176,8.69024423908973
732,-7.572083922392455,7.924955781338145
733,-8.070499962668409,8.179229069617286
734,-7.968201406091934,8.668484217859941
735,-7.454958018637637,8.265108191071704
736,-7.586096096798652,7.933077073296455
737,-8.406768316201411,8.065807516188043
738,-8.499506103390583,8.73606877458117
739,-8.079881136594956,8.179404898604298
740,-8.525754797297314,8.752003160630652
741,-7.985394812289358,8.67341064813789
742,-7.471749478507602,8.27112482223936
743,-7.611357899140125,7.950151503364181
744,-8.43595271885022,8.083143033304133
745,-7.9814891086968895,8.710138285844506
746,-8.11069999660605,8.190981621581322
747,-7.612202071464429,8.003292434904534
748,-8.545269405694244,8.804455642262962
749,-8.448170518761804,8.11882582282429
750,-7.458654272132415,8.33017151519608
751,-8.54152415646333,8.743221654179484
752,-8.122074663713857,8.189643352799258
753,-7.627804562217597,8.013424762334656
754,-8.015594278957973,8.756956184883974
755,-8.472149141476695,8.129217793299807
756,-7.475999534438131,8.344878615746632
757,-7.482927334026109,8.300896217129214
758,-8.472881477532237,8.047988756362374
759,-8.555748694218916,8.7346339544362
760,-8.133090893151309,8.204186248385332
761,-8.03172334440267,8.725969067410428
762,-7.648983804567211,8.039326927104632
763,-8.492448415547564,8.132325163082704
764,-8.569824830564055,8.81665542832911
765,-8.143310437627846,8.253780528510491
766,-7.502251858876889,8.358829421397592
767,-8.041950206744907,8.740726030691059
768,-7.661448247320772,8.056390800155835
769,-8.604698742981313,8.832279427541536
770,-8.518162451196538,8.142223799442057
771,-8.154326689389524,8.26644924437513
772,-8.049533590165247,8.786166595916825
773,-7.521731597654072,8.371319959844516
774,-7.673404961027256,8.071669011119681
775,-8.175417853737345,8.270758029963275
776,-7.674442122426139,8.11418463984441
777,-8.620849241282578,8.882563977696147
778,-7.525944165832996,8.412541670477124
779,-8.532066679150489,8.133455594169906
780,-8.057964232697975,8.813467618831641
781,-8.536489384206362,8.141419487870863
782,-8.611371696107105,8.834255639573351
783,-7.687253322906076,8.141009816693156
784,-8.185531745650174,8.328403811119717
785,-8.079092529909587,8.855877208860681
786,-7.543907451095456,8.430267788658771
787,-7.704534516068939,8.138264716404434
788,-8.554157300510706,8.184663292415367
789,-8.075711349738992,8.873325054831337
790,-7.541094562319161,8.436930856411667
791,-8.212579566930813,8.278091954850078
792,-8.668950378890223,8.844144308440104
793,-8.114585692671145,8.828491480860427
794,-7.731245133470198,8.147641905094174
795,-8.238302238860046,8.315533033823385
796,-8.691285887648716,8.898149842940274
797,-8.595313561608126,8.194670312811727
798,-7.558780380441036,8.43502133072087
799,-7.565167011193207,8.395523233177048
800,-8.124570691919923,8.822193345864893
801,-7.745425707324762,8.152444009534767
802,-8.697542417872599,8.876632603511734
803,-8.611001668132808,8.18481025079125
804,-8.245207699815811,8.320637617101779
805,-8.137148004452012,8.879829694549336
806,-7.755724040866814,8.202191265125311
807,-8.70682533790021,8.93360858205822
808,-7.592041372360455,8.480930599529918
809,-8.624528040232276,8.18482087351095
810,-8.257293531508207,8.323887426289259
811,-7.596038744409863,8.451728348526622
812,-8.267011492754161,8.292495920254789
813,-7.761148914387402,8.196992137152856
814,-8.156693035395143,8.922659709614354
815,-8.635784389385936,8.212635748894948
816,-8.716090218080915,8.919371406165315
817,-8.157782381836029,8.915698642648206
818,-8.738319702918698,8.92052525628235
819,-7.6154539515948345,8.470988204853276
820,-8.30162096730749,8.299209688146545
821,-8.667500276199343,8.193956772138218
822,-7.780492903957123,8.236129929960398
823,-7.611189338711987,8.513819908564226
824,-8.173645333099396,8.925075428468313
825,-7.796540849129915,8.261970735288
826,-8.751848194900823,8.956157361669995
827,-8.670841059905351,8.244765348928235
828,-8.296605829074016,8.38725926388961
829,-8.66987733719327,8.245521401964327
830,-7.782797176566165,8.312580276593547
831,-8.16766207287587,9.016809520082251
832,-8.750377408281384,8.994745278826166
833,-8.312570884256683,8.405926746095044
834,-7.6368631340927635,8.545842372504426
835,-7.809953089499645,8.291247461162015
836,-7.640597759928077,8.55633086937297
837,-8.685814323525838,8.230039095371696
838,-8.187793099550152,8.989458301751311
839,-8.3233958381891,8.388528103912991
840,-8.789517019917712,8.96585244756752
841,-7.825359294232465,8.312034611826725
842,-8.216280089024519,9.022119658662298
843,-8.712013206062995,8.2844794576768
844,-8.781666346544995,8.998138020886188
845,-8.341539483590902,8.410409522341569
846,-7.663362985892726,8.558342575914034
847,-8.721987458347543,8.242688903708274
848,-8.33196966124163,8.391747378513163
849,-8.223167510314198,8.993404917399975
850,-8.817125369774917,8.987384620858663
851,-7.8467320400885034,8.323783818465355
852,-7.670593410008325,8.58968923354755
853,-8.359326239259119,8.396211359907657
854,-7.691289933004311,8.54698541710399
855,-7.852094580785235,8.325798908640046
856,-8.827931537899444,9.006820741484114
857,-8.253980709186457,9.029699007190803
858,-8.757420050735893,8.285250095597437
859,-8.370015323967841,8.42568209813187
860,-7.862300383281465,8.377704727728668
861,-8.834460536768898,9.060065529366632
862,-8.26002920973287,9.06743688361011
863,-7.701448217190157,8.610127704527038
864,-8.768919591004591,8.281210369590976
865,-8.381338002204057,8.4290186584427
866,-8.768646299802569,8.291385398068865
867,-7.862483095436107,8.409430177022838
868,-8.251327298453724,9.108444210048905
869,-7.697837054514466,8.640908415964432
870,-8.850063803254656,9.016494851557663
871,-8.279219890420212,9.063629472907007
872,-7.719096057990993,8.598890858742415
873,-8.419471759710056,8.40679307961209
874,-7.904721866694697,8.390793062748813
875,-8.884660215261068,9.051493349421708
876,-8.804077939897049,8.31821701692935
877,-8.794190900106448,8.317538868059072
878,-7.888338831978646,8.464996999688733
879,-8.852781873103487,9.095910478406415
880,-7.707045069678452,8.67738933978155
881,-8.412997122520732,8.482073845856348
882,-8.300334203315503,9.106721146625855
883,-7.744465593519168,8.639020860918583
884,-8.821838768579976,8.29246776135793
885,-8.884702675653202,9.034632082561558
886,-8.308826063396245,9.093579161551148
887,-7.929832706172723,8.456296162508437
888,-8.445368820373837,8.51163039227787
889,-7.756869926597954,8.67596319743938
890,-8.449116723773207,8.468024887132778
891,-8.928871002113143,9.067693560501922
892,-8.339148113795755,9.100898606886274
893,-8.858676464329063,8.331740997138633
894,-7.937642852779618,8.475878216033312
895,-7.937921974199325,8.525961254972124
896,-7.749345142760452,8.744357598440173
897,-8.836775787952051,8.357975051367456
898,-8.897423939841936,9.099140148078689
899,-8.44954594307498,8.528264151312696
900,-8.334483263312084,9.165249853749474
901,-7.773423790969148,8.691921658877169
902,-7.955648027555017,8.501574536941098
903,-8.93711781783228,9.116389935211497
904,-8.86960145243358,8.37091361283247
905,-8.339169788491166,9.18613869033063
906,-8.482046058028569,8.531624481767373
907,-8.363154562971065,9.175780171372194
908,-7.793676980938802,8.704493233746646
909,-8.888223631059848,8.340223129253015
910,-7.965344027579262,8.530754682894356
911,-8.483097680905978,8.554136741000585
912,-8.958857473177062,9.139523993810707
913,-8.495101328912728,8.529749039778737
914,-7.8043519137668,8.710131271598671
915,-8.894626217470353,8.347783475048844
916,-7.965586269293729,8.544757140782565
917,-8.953274461113594,9.152466134145735
918,-8.366492107197287,9.215544024264624
919,-7.988651506911211,8.579110546815059
920,-8.505047874503889,8.592257794500124
921,-8.385289641799403,9.244745038154848
922,-8.993474760981192,9.180310660066924
923,-7.814522826290043,8.74835684909327
924,-8.920924425663213,8.380678674550524
925,-7.998088834835994,8.582291846653863
926,-8.908989852873347,8.424431849006865
927,-8.372168186533173,9.268269453426566
928,-7.799442838370158,8.780423655587217
929,-8.522033474043779,8.556657907390225
930,-9.001780307590154,9.146929755103127
931,-8.937376348899406,8.39348861420525
932,-8.991280457348948,9.153387192403947
933,-8.012978420549915,8.604874415803721
934,-8.402944011321022,9.278390490626778
935,-8.547451200064161,8.597536758177144
936,-7.837202931432218,8.78959126330943
937,-9.025543426182239,9.160479347102068
938,-8.036587262552892,8.605842243974834
939,-8.429208643762667,9.281310711427173
940,-8.572605198182783,8.591982124006032
941,-7.859094029000984,8.791421303260488
942,-8.971083021572152,8.409802971828121
943,-8.558071200474872,8.570468013372436
944,-8.968799191126394,8.41817475187204
945,-7.838507830497514,8.776874153932194
946,-8.42424821124746,9.25057139019552
947,-9.043303160201251,9.160629868330664
948,-8.04837642290617,8.62410006078968
949,-8.977337684653515,8.445284298855993
950,-8.036437796971022,8.689590323247714
951,-8.556225880948883,8.666329895460397
952,-8.435368142649892,9.338631554513675
953,-7.859924529725097,8.844836425250477
954,-9.052453044889637,9.197338639396182
955,-8.060920949696978,8.670888832621344
956,-8.58420364703893,8.642439180552035
957,-7.877806714545063,8.838149363304062
958,-8.462760968417609,9.305532521822853
959,-9.082312364179561,9.202810199005969
960,-9.012991791385225,8.439784238668759
961,-8.071580478830828,8.691653853329194
962,-8.594982220831987,8.655329238187218
963,-8.472606276644637,9.348208766607735
964,-9.016051651179051,8.480030776107832
965,-7.873446608994913,8.852836457065365
966,-9.074815914322294,9.20579140019962
967,-9.019200676618262,8.442917809447048
968,-8.594937525199846,8.626380544576476
969,-7.8859642473516605,8.828469144936832
970,-8.076594931001575,8.694886028578507
971,-9.083962416155995,9.245919491671394
972,-8.482940161506463,9.350867339140894
973,-8.497403815210069,9.347927203744792
974,-9.049155952535378,8.475608253477583
975,-9.098430284989787,9.24813634073704
976,-8.633810464010491,8.634699482674513
977,-7.908041672583785,8.851386979811942
978,-8.107593952971513,8.709066934710744
979,-8.636668325378597,8.658276434788352
980,-7.921304130766339,8.86947052967567
981,-8.10941709356449,8.73060468100329
982,-9.120546018673478,9.277298348133872
983,-8.514983734332702,9.380343053130193
984,-9.068395576762152,8.49555447238813
985,-8.117200357872608,8.780042851369506
986,-7.909581264823044,8.935362608552367
987,-9.055946454634064,8.490433871802825
988,-8.632048460044683,8.69512060761772
989,-9.122936948716537,9.281045169699839
990,-8.51782424499332,9.397349441062726
991,-8.664209630987955,8.668922223611808
992,-9.15664734062388,9.289173574176184
993,-9.094526562072579,8.50144017684563
994,-8.12876520423525,8.786511144487937
995,-7.922317012185913,8.944251670533614
996,-8.52623546231014,9.414908434189575
997,-9.092314336778369,8.50810418389182
998,-7.921475750004976,8.91755575686344
999,-8.529565814485501,9.402788099910257
1000,-8.14492894046306,8.802184901789857
1001,-8.677862203846871,8.718449979452746
1002,-9.16690159928892,9.315707562236016
1003,-9.108696255920481,8.520605470967942
1004,-8.673049776690274,8.706268094004361
1005,-8.548023464550337,9.431654508204769
1006,-9.179194189712241,9.317567354337786
1007,-7.955567442466881,8.916369552299702
1008,-8.163338797582309,8.794319090262928
1009,-9.118049021032782,8.53307511716672
1010,-8.54729917297849,9.457750870058376
1011,-8.698068708014564,8.713816413148248
1012,-9.189672763545854,9.331706884731034
1013,-8.17234053177761,8.830412354462693
1014,-7.9592223443435755,8.982100856337297
1015,-7.963055458241067,8.941982581689993
1016,-9.192209522430733,9.286730884708913
1017,-8.718608025822089,8.682951174420456
1018,-8.187109201468555,8.829666938535244
1019,-8.588611995936535,9.478797840609838
1020,-9.152858404002044,8.556757932005203
1021,-8.184727255406338,8.887666281409194
1022,-9.197918059209265,9.386332460770646
1023,-8.725491936264184,8.762094236399726
1024,-8.596240638418486,9.49944485401986
1025,-9.163867680115537,8.57854822451095
1026,-7.975671414101823,8.995007247657274
1027,-7.980841275806565,8.959026693513161
1028,-8.732195242995536,8.70149627483293
1029,-8.60658311570312,9.461519160093864
1030,-8.209988587887782,8.86320445576004
1031,-9.167876465988435,8.5655326730498
1032,-9.218503693428193,9.364028008029372
1033,-7.9911530811135325,8.988724660993359
1034,-9.229099999727442,9.324246614041906
1035,-8.75395858532685,8.719070983310548
1036,-8.62579869354434,9.478710547608076
1037,-9.199315227048398,8.549877435676771
1038,-8.217317956611474,8.903496499646515
1039,-8.002829761983637,9.030694073871098
1040,-9.183520111507997,8.554318319295472
1041,-8.207358171068561,8.94569952083906
1042,-8.742603612338211,8.815792982265979
1043,-8.614293120672635,9.562658423374263
1044,-9.2523479332217,9.402388796865901
1045,-9.199900834396098,8.586332109016872
1046,-7.999621390914326,9.032718016466564
1047,-8.21964721626716,8.943793381209446
1048,-8.757390954294545,8.809780280907557
1049,-9.256549731317108,9.407478562182758
1050,-8.634643858683514,9.551212417226186
1051,-8.785300186029342,8.774787410116492
1052,-8.242887446737292,8.946164900521609
1053,-8.648607751129394,9.584119510861452
1054,-9.222357670177477,8.621627265567454
1055,-9.268382229566804,9.427988622617246
1056,-8.024121764419263,9.049992741215023
1057,-8.789110719620455,8.763401778076735
1058,-8.250917104426964,8.950068279347883
1059,-9.285087301428337,9.434468881637265
1060,-8.661291088885411,9.575002728435763
1061,-9.242257331884801,8.617071185290401
1062,-8.03203696124791,9.061731914135244
1063,-8.259451554126558,8.976403920936313
1064,-8.66055898539414,9.607834871291477
1065,-9.300608543964973,9.43339618553534
1066,-9.251292842030448,8.620310624422984
1067,-8.0336172497259,9.07754489669138
1068,-8.812459616092557,8.790698006694956
1069,-8.680913713891238,9.574992840737057
1070,-8.834098972447215,8.780674991713035
1071,-9.335450895447227,9.42025349942624
1072,-9.276996509718089,8.603379089568648
1073,-8.279111630537042,8.991780930429563
1074,-8.05504114636424,9.104265785522381
1075,-8.05865306072261,9.068252637878341
1076,-9.262157324632096,8.581137555563249
1077,-8.673452475192395,9.598038107034753
1078,-9.319785860137603,9.412478645278767
1079,-8.292012627593014,9.015652644640213
1080,-8.838542566753055,8.846733845834123
1081,-8.294088564392801,9.049583886153204
1082,-9.274774167163043,8.671897437926043
1083,-8.057643442781623,9.15090109422503
1084,-8.686134643932693,9.647036780620363
1085,-9.332537088033352,9.451336370574758
1086,-8.851282745109883,8.831330499027018
1087,-9.2964900347014,8.63191118770984
1088,-8.700972579956327,9.636536552024632
1089,-8.303523432501198,9.056936699543154
1090,-8.079700392595324,9.155470576118184
1091,-8.853226874016933,8.844184140540467
1092,-9.357743022447158,9.461691228742886
1093,-8.864920705816566,8.822823429962003
1094,-8.314566397313339,9.044622820251897
1095,-9.30413095643784,8.670903054347168
1096,-9.348161758585297,9.500175437674262
1097,-8.716283696386434,9.666118438826814
1098,-8.095947705991826,9.135714855845794
1099,-8.09885021541847,9.103904092243505
1100,-8.732532693723691,9.627283047263415
1101,-8.889552001706953,8.810456577974843
1102,-8.336028298909543,9.05022648912162
1103,-9.325085481975826,8.660969187137049
1104,-9.37117420934969,9.491106481842344
1105,-8.88202089483428,8.855505914976707
1106,-8.747338369831013,9.666198146243172
1107,-9.401827767277222,9.492606864455059
1108,-8.350598265364845,9.07689372918617
1109,-8.11966953878552,9.173328538131216
1110,-9.339441547565205,8.659533718363388
1111,-8.10605212748894,9.150211345898878
1112,-9.385316343575717,9.460841163582394
1113,-8.90085831463916,8.844355375973128
1114,-8.353686365122538,9.096446488687356
1115,-8.763641691625256,9.71260810389471
1116,-9.35890818179617,8.688585767381378
1117,-8.121790062609472,9.184452303611621
1118,-9.401533603188419,9.486790235385406
1119,-9.360746540556907,8.656842327925748
1120,-8.901416260983991,8.88478591068342
1121,-8.354479620610114,9.137592481485445
1122,-8.764311629568581,9.745355424053972
1123,-8.921340020086838,8.91457579675614
1124,-8.783451058791721,9.729148964552916
1125,-9.381500632059208,8.701259867459038
1126,-8.36272007849815,9.166151868142443
1127,-8.132435265824562,9.242206077138608
1128,-9.413930430407412,9.529640889815264
1129,-9.372939754639603,8.686705827007554
1130,-8.360631733533316,9.185728052482203
1131,-8.124254067505696,9.250184845640245
1132,-8.914961423053821,8.92927506591905
1133,-9.425785137780991,9.53833871112528
1134,-8.78684308171989,9.743162316953006
1135,-8.801048060060504,9.740837971954587
1136,-9.404516516827195,8.699532608874122
1137,-8.38393336547161,9.189786912424802
1138,-8.942131569824433,8.953624152854013
1139,-9.448915096439674,9.578388285455318
1140,-8.159189648675552,9.2270850971639
1141,-8.951661722606762,8.896957910678012
1142,-8.394895390074208,9.173719727752607
1143,-8.810751098317596,9.785917465652055
1144,-9.471039612557355,9.577203018709284
1145,-9.418789984445029,8.72438896990301
1146,-8.160214935413507,9.234103748856992
1147,-8.959079085583525,8.90559438081028
1148,-9.47349680337324,9.546566579635664
1149,-8.180502477671283,9.198793865083832
1150,-8.41256045752731,9.17599330914313
1151,-8.826544735358427,9.784538047852859
1152,-9.432707821076264,8.724397258496625
1153,-8.971913525402904,8.942499760082338
1154,-8.189180347799885,9.241155421668358
1155,-9.429665993854327,8.695087728497883
1156,-8.817864982940435,9.784514015926465
1157,-8.414444131142876,9.228965710829986
1158,-9.478265904624301,9.59861905286691
1159,-8.983493491053084,8.955809054885584
1160,-8.843772173636845,9.803208052113478
1161,-8.204745152206362,9.257074653247155
1162,-9.449845422137729,8.706437096256595
1163,-8.422236858974859,9.242453937802912
1164,-9.485717220669617,9.604415791941365
1165,-9.446660749787746,8.742074092720081
1166,-8.830452458006027,9.83424184189082
1167,-8.431670367012778,9.28106097305448
1168,-8.185501805845844,9.33103655043454
1169,-8.995112288943199,8.9810514884125
1170,-9.506693217679555,9.60066649093137
1171,-8.205923747219924,9.271475570960353
1172,-8.861215442794709,9.806130513028858
1173,-9.024060555411175,8.934556973073727
1174,-9.481235612701656,8.724301605895661
1175,-8.443870030317147,9.26649775381151
1176,-9.516198612609571,9.626448347129442
1177,-9.521772535928346,9.616104120551649
1178,-8.459594639472183,9.285733317047821
1179,-9.023397100926012,9.011765186346935
1180,-9.485202664513988,8.78872540080573
1181,-8.865488475709775,9.876648920963254
1182,-8.217865625042748,9.327684543380718
1183,-8.219607686809073,9.294534295139595
1184,-9.485623359560286,8.726635953377668
1185,-8.867183605542573,9.849767038320268
1186,-9.032632006337547,8.972544601076187
1187,-8.464798195131628,9.295860789301045
1188,-9.543746033033248,9.64852484056342
1189,-8.471624954102529,9.32545783352056
1190,-8.22965280669598,9.366787248902837
1191,-9.493198602769999,8.780811425583714
1192,-9.026000362513733,9.022470529409
1193,-9.544540659801868,9.642800381074832
1194,-8.892319342636174,9.878235504162461
1195,-9.564498418574722,9.639122996953015
1196,-8.911473343387684,9.864219905673675
1197,-8.253693397818049,9.318222888571933
1198,-9.531405263425452,8.755848578242228
1199,-9.06079382355097,8.980826087183452
1200,-8.491515337250434,9.318437143343793
1201,-8.25117816563714,9.359186597816205
1202,-9.06276786603072,8.998971425637762
1203,-9.53042088781108,8.778792494871924
1204,-8.48121098057437,9.354186093536889
1205,-8.903480652786856,9.93822758867839
1206,-9.576161833984163,9.682295808616809
1207,-9.071802257073731,9.023000756053866
1208,-9.540585003060071,8.813115155128312
1209,-8.488913356622383,9.37478473006069
1210,-9.570762828385861,9.71103074647356
1211,-8.915704038541266,9.940227214378044
1212,-8.258024599297507,9.385267367843532
1213,-9.589102773465921,9.659461461838845
1214,-8.261979870843925,9.345804978328289
1215,-9.553323796721997,8.787290239898942
1216,-9.07750806828275,9.014847327869486
1217,-8.935713424539687,9.906125432755799
1218,-8.520265947842184,9.368363642841555
1219,-9.56091189190251,8.856428820604005
1220,-8.508103400290556,9.425794296192175
1221,-9.58809552397513,9.736959703315756
1222,-8.259778429853696,9.427367840399736
1223,-8.936047277111456,9.95518762726104
1224,-9.104980992603195,9.051608513134875
1225,-8.289511055250752,9.388439586046019
1226,-9.573240429835552,8.817108419006992
1227,-8.518936248152842,9.411554459065089
1228,-9.60499312493447,9.712421314737938
1229,-9.102541819407659,9.069643821136511
1230,-8.958758107985712,9.962501062074589
1231,-9.12203384873088,9.050188585412643
1232,-8.540728912164624,9.409382195895802
1233,-8.970858056641791,9.992462660818493
1234,-9.593190752733669,8.891164855705538
1235,-9.630283317822888,9.732916668553292
1236,-8.290123954136945,9.41688512595972
1237,-9.122151785076934,9.039350974011409
1238,-8.977796962134432,9.953295342034718
1239,-9.606531144521966,8.854339164445975
1240,-8.297145157709895,9.400470050468371
1241,-9.640777477120084,9.67409738211487
1242,-8.552854838652802,9.41024304033791
1243,-8.300573360257909,9.426720665022039
1244,-9.645514134974007,9.69011475799688
1245,-9.141546417296489,9.044022264150046
1246,-9.618851160662103,8.85724561997846
1247,-8.982080550086192,9.976706623793344
1248,-8.564577664021517,9.4478200854828
1249,-9.615737749850137,8.919716151629533
1250,-9.644768187879851,9.751856058700369
1251,-8.299047006358077,9.453431538109088
1252,-9.141156539433785,9.07622247229806
1253,-8.564717201631877,9.463654051004497
1254,-8.993811740856415,10.033790244677977
1255,-9.006758404025248,10.027419350635277
1256,-9.687857739023656,9.757678646988936
1257,-8.330891029221476,9.451463399509358
1258,-9.642904408668848,8.886559288923955
1259,-9.163321934585229,9.077442128154939
1260,-8.582129349851437,9.473734363483825
1261,-9.68340701842811,9.770406197515992
1262,-9.172939586161561,9.09912341861306
1263,-8.342032081915416,9.459763032797888
1264,-9.022398458906524,10.003565887879807
1265,-9.658923205963369,8.902006480815949
1266,-8.588925400878729,9.495518655051765
1267,-8.331645213232594,9.4999655675896
1268,-9.017897310282592,10.039792947765061
1269,-9.702093354108866,9.748446731422433
1270,-9.663000233221535,8.919211410042577
1271,-8.596615568230694,9.522326496366155
1272,-9.181882553916969,9.148686419121148
1273,-8.344878437228708,9.507244541308527
1274,-9.657953968904515,8.930198271148264
1275,-8.588807780645428,9.546587864797958
1276,-9.01819930398915,10.10254580865326
1277,-9.702186094236408,9.795602613632722
1278,-9.195830578012876,9.137601912084037
1279,-9.675246195621053,8.961146925518545
1280,-9.70540229951936,9.78655093050328
1281,-9.037862555400245,10.063216671109087
1282,-8.35333522322507,9.499950215417051
1283,-8.616901100231944,9.529291791894899
1284,-9.207445165237864,9.147019895413766
1285,-9.212193270135856,9.132902636365777
1286,-9.692608896855123,8.96592272456356
1287,-9.047178721242322,10.082966695038966
1288,-8.61796056712025,9.554908392107427
1289,-9.731525344254132,9.831607604201727
1290,-8.361982302022785,9.5329983351162
1291,-8.362803032865333,9.50313970022944
1292,-9.05792315686164,10.065463620825401
1293,-8.635117326119492,9.549361494385323
1294,-9.744557623234707,9.803917719984193
1295,-9.703018682494825,8.981768702474179
1296,-9.222423462670983,9.151977879363969
1297,-8.634573572310106,9.580746309430644
1298,-8.375484774467967,9.57078608892468
1299,-9.744629714973643,9.802547798637898
1300,-9.233383486155573,9.144891124067602
1301,-9.715140582549655,8.98168775764978
1302,-9.070868019865761,10.112143664308245
1303,-8.388117727600374,9.535411659495935
1304,-9.240041289971792,9.129455902442148
1305,-9.091699565805069,10.090389289321703
1306,-8.656502885271276,9.570885334836944
1307,-9.779332116613968,9.83195719948289
1308,-9.731142653775951,9.003467594144274
1309,-9.766317360943834,9.821303561393588
1310,-9.093525727250352,10.114630627864468
1311,-9.267675711946046,9.14485898445284
1312,-9.749429885927473,9.006971154044681
1313,-8.658926956638425,9.60690058866936
1314,-8.391495792059139,9.595397445912962
1315,-9.095445974986,10.141788158600622
1316,-8.401956185802476,9.564593113975661
1317,-9.741249941688608,8.995889879574579
1318,-9.773165406036345,9.807066140289637
1319,-9.264007861061037,9.15255669235372
1320,-8.6696219480849,9.610887848217974
1321,-9.74876444098296,9.049451490916997
1322,-9.097104245357635,10.174045157078037
1323,-8.401906914781353,9.597630961620258
1324,-9.789699265211933,9.82249401582315
1325,-8.67665074333768,9.634036825450607
1326,-9.276432286395218,9.208617751447685
1327,-9.123837807428057,10.171028799074307
1328,-9.819491956848747,9.860384798397432
1329,-8.424666167697207,9.580423039786893
1330,-9.29773820450978,9.153218350937722
1331,-8.696666976839401,9.622997407507695
1332,-9.775141737010316,9.062551181901034
1333,-9.12665827834218,10.186956751729067
1334,-8.427169798677491,9.609397271550613
1335,-9.820365831598318,9.836076336623865
1336,-9.304912138736388,9.165165300803384
1337,-9.790371148894977,9.03240714621848
1338,-8.693060826438884,9.660218575841027
1339,-9.820545442151131,9.886722288924307
1340,-9.785269914195712,9.078509455456073
1341,-9.289548175973863,9.221860736130395
1342,-9.137808325834197,10.195091792558308
1343,-8.702853669747057,9.686257919935382
1344,-8.432818519145934,9.661983422386092
1345,-8.701393081258608,9.707776615271705
1346,-8.431173657226214,9.671737574061371
1347,-9.825804849949431,9.880126434891295
1348,-9.310688107337594,9.21914413170729
1349,-9.799387580209281,9.077751682080397
1350,-9.146028006667592,10.218296414081264
1351,-9.319987138901435,9.218957960005463
1352,-8.714551126562633,9.700641409115331
1353,-8.455219334311028,9.667244735297661
1354,-9.799641138177826,9.089371738539345
1355,-9.834865266317959,9.889777725957751
1356,-9.154223875761524,10.224773887838628
1357,-9.814037811410376,9.095794124497878
1358,-9.15629323681495,10.235128781787477
1359,-9.857133789379905,9.89327220711742
1360,-8.728761475500761,9.720492669233689
1361,-9.337667167190924,9.261039163386062
1362,-8.462580876407742,9.671282845787903
1363,-9.825280840503694,9.102649456205217
1364,-9.327528185539029,9.24056419586772
1365,-8.72194260436165,9.73460671748682
1366,-8.459889736586543,9.692740955227967
1367,-9.861083781732605,9.904628592500416
1368,-9.17659276992364,10.243123680353836
1369,-8.470944788827481,9.653234587123773
1370,-9.18966098199438,10.227807328324896
1371,-9.846007847048023,9.095214007642674
1372,-8.738591348560583,9.74982214407136
1373,-9.875715096692758,9.928547808395844
1374,-9.357400118488762,9.257090112760224
1375,-8.481319847959917,9.672581460712536
1376,-8.747635577645763,9.749105323203489
1377,-9.84225924260268,9.148880378700094
1378,-9.874627329927822,9.933913845530189
1379,-9.19228246948184,10.278170382230336
1380,-9.370275673056668,9.262740001370085
1381,-9.863354123910803,9.142292437570273
1382,-9.200443188188363,10.278717708410259
1383,-9.375519760412246,9.257280883851166
1384,-9.916487471182895,9.934196604029673
1385,-8.493403110565058,9.667954048768873
1386,-8.762846847323155,9.745924678378843
1387,-8.762730172828036,9.792184847164666
1388,-9.906720487238665,9.977543809788212
1389,-8.48774470666633,9.722623652396518
1390,-9.866518378509134,9.153921210957318
1391,-9.206820761201534,10.300953320317522
1392,-9.386611695128419,9.277831844674349
1393,-8.772886892459367,9.79765701963073
1394,-9.227838952413721,10.330220324649472
1395,-8.508290537591076,9.742435742113697
1396,-9.880515976948491,9.1648268793503
1397,-9.387648046365198,9.286132947796396
1398,-9.9284398329291,9.946298869087208
1399,-9.932837572109596,9.936653449483693
1400,-9.241713848420002,10.279689617133556
1401,-8.796889588452173,9.789481999082138
1402,-9.41734924122411,9.292321934429697
1403,-9.906843335781021,9.195325166809631
1404,-8.508369687264297,9.737544836917682
1405,-9.895503859254633,9.172500823031443
1406,-9.229986501486154,10.321641828438288
1407,-9.408813630846401,9.283919264306428
1408,-8.78855469117044,9.819156463002118
1409,-9.946789196655772,9.996771156841152
1410,-8.514011803358141,9.744608842871457
1411,-9.250422109406795,10.317844990695388
1412,-9.961316192878098,9.956626348332367
1413,-8.810622262283358,9.817094450405452
1414,-9.43304624319957,9.30798148311638
1415,-8.53555847345574,9.750880793671863
1416,-9.92037709702076,9.186624765470606
1417,-8.5194845071996,9.738418160739089
1418,-9.912735905765725,9.174589854643301
1419,-9.247548883025281,10.339199379980963
1420,-8.803030271506612,9.858722662502942
1421,-9.957421848061184,9.999274849459095
1422,-9.433430197264837,9.320651623007048
1423,-8.812873975855315,9.868016920352533
1424,-9.926185986686075,9.257803519999648
1425,-9.424318604061813,9.358982170104344
1426,-9.970549156710181,10.020999759477908
1427,-9.272044526856403,10.370131768897028
1428,-8.54186922587682,9.775842514581331
1429,-9.98356310178038,9.978451499250093
1430,-8.541461596598909,9.74199412078159
1431,-9.28740142420776,10.330491227381188
1432,-9.95701714571937,9.198682528070226
1433,-8.827155913235455,9.872662796814772
1434,-9.454473560529017,9.345675515428276
1435,-8.829608013999959,9.900374479128093
1436,-9.994046089083774,10.04969203487057
1437,-9.953437903280319,9.270363230633937
1438,-9.283716512778224,10.409433585250035
1439,-8.545326145937702,9.817332693175803
1440,-9.463055552055138,9.332818709989812
1441,-9.468992194815089,9.321297946206943
1442,-9.970247104501759,9.236223149404037
1443,-9.297438322912338,10.38622623557824
1444,-8.837615118456444,9.899472717360752
1445,-8.560306952967771,9.830781122151699
1446,-10.005325858740974,10.014815151423932
1447,-9.967336263122448,9.2455609216949
1448,-9.460839082483766,9.341474249690634
1449,-10.011925574198816,10.016851172664134
1450,-8.842282533191657,9.90249596314475
1451,-9.30781876736049,10.425962973289082
1452,-8.568444928155278,9.829764061299912
1453,-8.56698508136019,9.803326129049292
1454,-10.020538332393844,9.995282015667518
1455,-9.323070452210075,10.381276837408368
1456,-8.869182970281695,9.910128111260445
1457,-9.503110538035276,9.360262616760403
1458,-9.998262097585329,9.280610510685488
1459,-9.493969531460031,9.359791585978147
1460,-8.588036745028894,9.820210394046367
1461,-9.331796083902137,10.405940791304769
1462,-8.870330786892776,9.927723757154109
1463,-10.047157993644436,10.057917836944435
1464,-10.001362928369147,9.286892076994693
1465,-8.865450434642302,9.968032956907876
1466,-10.033697156657482,10.083026247509546
1467,-8.574722601263348,9.862515512755163
1468,-9.503436937864562,9.37047487859546
1469,-9.345324576617584,10.437261335057144
1470,-10.016488992962765,9.293267388610527
1471,-10.00952022480554,9.30238513159114
1472,-9.500163789712754,9.385278663857557
1473,-10.052451351789141,10.059035259403329
1474,-8.875070967833786,9.964181723644014
1475,-9.34496946582594,10.479088681781366
1476,-8.596367444468143,9.879737890192988
1477,-10.062341674741461,10.05639809035159
1478,-9.527839506961511,9.360994907212083
1479,-10.035622387534056,9.300331208370693
1480,-8.882890434799299,9.981840165931589
1481,-8.594161719516801,9.896258321368663
1482,-9.351982308115685,10.476239793851404
1483,-9.366079493463126,10.47297048021614
1484,-10.041563617847132,9.329079350713613
1485,-8.891531525012999,10.014666727065684
1486,-10.068955023583321,10.109821650072984
1487,-9.537461198379871,9.412917954431066
1488,-8.610642483367947,9.888740700264638
1489,-8.60919892060642,9.864166685959958
1490,-8.89882351302631,9.99517613367363
1491,-9.539150138164722,9.413973817669753
1492,-10.092516002516618,10.086242709836412
1493,-9.38351738650363,10.477745034669507
1494,-10.05791849397341,9.330667320370361
1495,-9.383140042810671,10.488756785954639
1496,-10.106432507782618,10.082951542473475
1497,-10.066780934455828,9.334574686167862
1498,-8.913087469972172,10.023397145887028
1499,-8.612139456393816,9.931154537750238
1500,-9.555021847457237,9.415097014542585
1501,-10.062571191088029,9.351487834196822
1502,-9.381791947772788,10.511877887940617
1503,-9.563653165479622,9.410586715931462
1504,-10.117884063312344,10.098254306640982
1505,-8.9230394118259,10.01773024499306
1506,-8.630074305067858,9.92808402710806
1507,-10.06840178409518,9.358537946700267
1508,-9.387357533423177,10.521978392132556
1509,-9.570377484090118,9.416701597957307
1510,-10.12505505888859,10.104359535982692
1511,-8.636678025385258,9.890676631759378
1512,-8.928883357773785,10.023563269677622
1513,-9.408304671731365,10.528678295162122
1514,-8.938709496151672,10.063446660458622
1515,-10.081994180175904,9.417310281608385
1516,-8.62665756362534,9.968440235994215
1517,-9.573389271776136,9.442525563179478
1518,-10.127056270015125,10.114082464948165


==> plots/mnist.csv <==
step,min,max
1,-0.32262493592990993,0.37827326555105517
2,-1.3456837307752405,1.975839716958737
3,-1.361262303577042,2.0023087140982785
4,-2.3469220098605876,2.6876772596758842
5,-8.114865398777278,6.1420554718507
6,-7.618245373705075,6.302012597308214
7,-7.316392569367596,9.6735062196152
8,-9.144453297020748,11.493451935170047
9,-14.897997308540363,11.799041647834578
10,-14.86159547228177,14.675216663083644
11,-21.40463320836348,14.9976768081798
12,-23.993407098840578,17.050988522779107
13,-21.771091879405958,17.565347744793545
14,-16.927774993261043,20.11224321923398
15,-12.43349151840655,19.162044029269225
16,-13.218906293283531,16.164627067471674
17,-22.334879214514732,17.537631152683844
18,-21.68627000897022,20.31700997717718
19,-20.30503372654986,20.12753268842383
20,-15.60343312568782,20.371480071828806
21,-10.148424205744348,18.868196498817937
22,-10.448087139008882,20.188065346021148
23,-11.306689245220712,21.829577988895327
24,-11.291663530772318,19.812861823746054
25,-11.782782023008005,22.15417289755918
26,-11.36759463629351,20.16766329401756
27,-12.424729973915134,20.63325199956287
28,-11.689812814564828,21.46101708946336
29,-12.029647342786873,20.114472300878077
30,-11.64487752393573,21.002832893517933
31,-12.711022764258255,23.23507547314702
32,-12.280018928096034,20.681079090913222
33,-12.434263927425736,21.10302844960706
34,-12.632300490097416,23.137595177291132
35,-12.722394433254603,21.383060801087755
36,-12.55118654976134,22.16636659906775
37,-12.020649445468308,22.66113685820725
38,-12.202332923670118,22.840223627710458
39,-11.356228293285318,23.881054915460687
40,-11.99470990882636,23.961743798172265
41,-12.519133088617552,22.70771205294752
42,-12.819042814209471,22.056121906147496
43,-12.071808408761536,22.834420733388303
44,-12.6819377745332,22.661964314901233
45,-11.792185307478722,23.97909379039751
46,-12.510313762651117,24.057525524305508
47,-12.478716151104354,23.252244598119276
48,-12.426757097940254,23.504063923990383
49,-13.740395322653203,22.658368991588148
50,-12.83547074728055,22.37093681282672
51,-13.976635096120939,21.709696274239416
52,-12.396469251606781,21.01259221676891
53,-13.099533660173195,22.517495676741177
54,-13.803968629472667,22.548931862111463
55,-12.525223831412816,22.19987982579491
56,-12.91801370347753,23.397474360395876
57,-13.60831027386574,24.149288565263316
58,-13.633665430240283,24.316318485211504
59,-13.26918561218402,23.56104635202785
60,-12.99184338752308,25.169876055588084
61,-12.94746607212289,23.876799523868026
62,-13.856527180697242,23.363843724633085
63,-14.331344290155544,23.11980157393255
64,-13.481604955434918,22.70713880277455
65,-13.595829724674175,24.063622811844738
66,-15.073041134734627,24.359936665923442
67,-14.95063048927073,23.86917864535178
68,-15.162060510192791,24.668172641014515
69,-13.861242996281447,23.505255231872628
70,-15.608312742773911,23.23225786328083
71,-14.917848810614004,24.11103507888859
72,-14.88587071976389,24.053500568449955
73,-13.49450066914537,23.428391554187378
74,-14.36197631934088,25.173002387650044
75,-14.833672917060516,24.24032452322296
76,-16.257943455239147,24.32340835960561
77,-17.46881790680778,23.85793238495113
78,-16.048015751282378,25.596146601426945
79,-15.418385526541705,25.707633860967864
80,-16.56228895873373,24.313193771546388
81,-16.732554158028982,24.60284475508578
82,-15.138129927356356,24.925357841654286
83,-15.590601556064115,24.77866580390429
84,-14.543248740285675,25.933469222807084
85,-16.168506850572207,25.164893626436445
86,-15.952314206160276,24.777012174469363
87,-16.164897634183777,25.082016644683193
88,-16.203543812525734,24.09056121698387
89,-15.938980009196102,24.139012077852023
90,-15.739159450467925,24.870313317953038
91,-17.160192796883578,26.414584176389834
92,-17.008189134498537,25.200776471577505
93,-15.95556692016806,25.450958838540842
94,-16.086679515859057,25.93652350652595
95,-15.095765338532395,27.65254989779937
96,-17.152222035784256,26.78070435982986
97,-16.26405879766038,27.869321033150538
98,-18.0165044506563,26.91560304991748
99,-15.644076450703075,28.680724566625944
100,-16.01098298716999,27.615458521887817
101,-18.10857557745718,27.717162686043736
102,-15.627095561582237,27.36587957343721
103,-17.399645191857843,27.895655304182036
104,-17.383292818582802,29.234696075955526
105,-17.613677761973968,27.57164741923793
106,-18.46158580405528,27.50049903011265
107,-16.632566393147023,29.434493388193232
108,-17.88010355188884,28.537156302833186
109,-16.35195148111199,29.489668767357447
110,-16.62754429770609,29.088219024085657
111,-17.40518604737911,29.466307824828895
112,-17.27468284862807,30.649903565938377
113,-18.136108069343532,30.547456900950003
114,-18.166552340893574,29.903114797966673
115,-17.47175930827739,31.962680186602746
116,-17.42599367109345,31.145575391574354
117,-19.878103854031487,31.163791879210667
118,-20.336401886782077,32.30624291052149
119,-20.62009712873713,31.898797237447244
120,-20.92740244629997,31.390145889699717
121,-19.31476818144099,31.83586623916682
122,-17.09274385897831,31.64856307459923
123,-19.68656865668002,33.2427411299835
124,-20.368017864805807,33.58903253987901
125,-17.81888526904088,32.36310408891679
126,-18.361145306109904,32.651435639462335
127,-19.430345151294816,33.93869322349729
128,-18.08892527056602,32.39260649716563
129,-20.144367815165445,35.47271908172237
130,-20.87970689819432,35.08932639670476
131,-20.316790606176898,33.475349176924155
132,-19.3630322083446,35.19945604021668
133,-20.25715215903005,36.03768991764433
134,-20.456441459545623,35.50381510740536
135,-19.56221876947844,35.43473496300677
136,-20.49229206043433,36.25962069541636
137,-20.307806233532496,36.2336783525903
138,-18.599085610429242,38.66683109862228
139,-22.979725118816944,35.09370542978142
140,-21.864402202737594,38.03541393285657
141,-21.446959280277234,38.38595093485991
142,-21.81718064557928,38.03596349362459
143,-25.86259990263677,38.59220912030844
144,-19.402953758602408,40.60608108623379
145,-21.13987506255875,39.19611605460861
146,-20.79945523066476,40.32874856093582
147,-22.817358512373673,39.93038205096891
148,-23.590348235595094,39.19485631797562
149,-21.566255795735323,39.53483855078851
150,-21.783145853941654,40.190547994635594
151,-20.61589691899737,39.96762149903901
152,-21.212653515227828,42.96860207817945
153,-22.55727246800008,42.019848133825505
154,-23.668357598536467,40.04781103121881
155,-23.864224758675498,39.30868159488199
156,-22.922736844387693,41.33120801272138
157,-23.551449880727255,42.42673707015663
158,-24.281636694259298,40.73883932706798
159,-23.357373129172633,42.4439047337922
160,-25.074108831045915,41.62834303978687
161,-24.881700426969893,40.88801853461942
162,-25.032114240740963,42.199020611130805
163,-22.49692296974729,43.60505295418557
164,-23.972998489821272,43.255534044118825
165,-22.000975910869105,43.69947001616052
166,-24.51894410203147,45.571591835406295
167,-25.599286749036114,42.125486124544864
168,-23.875589328908024,47.366412032966636
169,-25.047918241027503,46.28928123820643
170,-23.452789463096607,44.71720238527288
171,-22.72629072653992,45.856614391727774
172,-25.54411565084936,46.38742201856728
173,-25.09538715121687,46.50312496169438
174,-26.22013309868448,46.220115572756995
175,-26.885172312045142,46.754293169589786
176,-24.279285055434094,46.205052884136606
177,-26.307609637915785,47.22812431149869
178,-24.11329212974995,48.44543171038271
179,-24.779371373424397,49.29786618852107
180,-26.416920131703243,48.11623685584961
181,-24.909229664365963,48.51857237117184
182,-26.894395898560013,49.54328720212723
183,-26.91575275918389,48.080220214884825
184,-27.58145852678555,51.54072504154013
185,-28.206236424242626,50.03417083008617
186,-26.745850959943326,50.40816119036643
187,-26.631654964613286,49.41161339179034
188,-27.44954761662258,49.33951983218246
189,-26.135821896618793,52.30894532632362
190,-27.83849140029696,52.415821573631106
191,-29.22933533682685,52.51205890832664
192,-27.104617103135638,54.45445455020154
193,-27.844199475134353,52.0342294068534
194,-25.96642440081995,52.14249686633896
195,-26.669649451130336,53.24017594532822
196,-27.70891917972295,53.881970051705885
197,-26.49794817758125,52.99350365004025
198,-27.075924734710767,55.14254327852204
199,-26.414023880218576,56.43213720967847
200,-27.721890322256005,53.61477099584566
201,-27.81217262067317,56.97969143920716
202,-29.99241867306155,53.388680049802886
203,-34.69543714789748,53.5508327503441
204,-29.959538424789713,55.68159577279571
205,-31.575052104773018,55.775491555406134
206,-30.583303719658268,52.55547001762652
207,-31.621733584860962,55.57586225029481
208,-32.49802462763414,56.621534630494
209,-31.163099413271354,54.815633144173205
210,-31.36680529870759,56.24858841833341
211,-29.614687871005557,55.66064876363646
212,-31.043778447844744,54.9011801368011
213,-31.87665780255061,57.60894268352949
214,-31.46632949545468,55.60766749673201
215,-31.517959542791942,57.800991392512124
216,-29.938174980610363,55.90613854423011
217,-32.63773761455054,56.809913169809604
218,-31.205167934145052,60.47231601213169
219,-30.513233130839076,59.63845120803645
220,-33.001476964017726,58.76827600838238
221,-29.416285456139477,59.44184944997161
222,-32.56401494761341,58.1000657618323
223,-32.58505241720913,59.5478948725774
224,-30.056390652570986,60.184210177082875
225,-31.902726033374677,62.19363556624191
226,-32.13344392718102,60.922700084439086
227,-32.87562622855697,63.30180268110977
228,-28.85691618529775,61.76031160964266
229,-31.832012603856732,65.15860705224331
230,-33.14907129222527,64.84666520332422
231,-30.933780314612257,64.1222085444842
232,-32.59588701855206,64.15968169320571
233,-38.73140313404036,62.57447136185711
234,-32.63394753067628,64.27417064576892
235,-31.591119953669242,64.63167332426025
236,-36.23846452735292,63.701707576020944
237,-32.06450967616411,67.16471973492389
238,-34.82781506850844,64.51754211667367
239,-32.919132695894604,61.524361282285064
240,-32.425200573845714,62.98907578238344
241,-33.0531453751767,64.2237776146383
242,-34.23504486126599,62.521636301519976
243,-35.57647112400482,60.63343553384639
244,-35.98993949486077,63.55466099161042
245,-34.86194767749504,62.865829105633395
246,-37.98442712063626,66.97070272480657
247,-33.366396448176424,65.97116269106186
248,-35.3830578170804,64.96016298610333
249,-36.9140685360979,65.54210507121914
250,-38.31938988367206,64.98437417471766
251,-32.17127796998753,67.9391878242198
252,-34.49081277904135,66.77039835610208
253,-34.10960823806697,67.24809844421019
254,-34.948593228328924,67.69071209904303
255,-32.6716475837646,67.70275920597201
256,-34.62125907332767,70.55974306957359
257,-32.90052880045708,72.03846273189939
258,-37.17452061256454,69.85503869314691
259,-36.73116604256057,68.68754297567472
260,-37.52099910654983,72.14411502650043
261,-35.85254779207877,72.70014164236753
262,-34.24186679378343,70.12449007878419
263,-34.122710629250676,73.46740205010023
264,-34.82023127802567,69.43181960797448
265,-37.53266359240188,72.52280641745955
266,-38.9805861515017,68.96360604348727
267,-34.753778723920576,74.1286868409814
268,-36.758223156638536,72.33161342870346
269,-36.28042223054577,72.13948898488471
270,-37.701261808866356,75.28167933824236
271,-37.02355593042905,76.57516549578966
272,-38.25704998750566,72.84137809914685
273,-38.14442774513492,73.59168558043001
274,-38.271416746478145,78.25598558267959
275,-39.36959787990417,74.28493691381016
276,-37.63365937042509,77.53547558630888
277,-40.758058166462064,78.22068696258714
278,-35.947659515381424,78.25548668613406
279,-36.415849490857354,76.37793276248576
280,-34.586071732409074,79.59299082109385
281,-39.69282035766629,74.94688063304254
282,-36.609926497977895,76.60446885250185
283,-40.87123051959776,75.26375916483335
284,-38.25762441373696,79.22823487712043
285,-38.372945936802786,76.33737267978918
286,-40.61055159877764,79.8981934544956
287,-38.59432486902971,81.38032124195121
288,-35.92016493035129,77.58878293066175
289,-41.15482427475388,77.35337303336149
290,-40.63699718297911,79.80288809535372
291,-41.78553290714318,78.33617429611368
292,-41.49710724191167,77.27075590078653
293,-36.43138980993077,81.56737287093239
294,-43.64381474905241,78.71607318512707
295,-41.89351654963689,80.69446434398785
296,-38.30275736481983,81.39712051140617
297,-43.244238740942706,82.02933259270995
298,-38.12667895818109,81.72704565917758
299,-37.75839504094418,87.29213261685099
300,-42.179329025420955,84.3878903342522
301,-40.016115202032594,82.3082228705234
302,-40.122500713756565,82.51809447615116
303,-47.96725611015853,83.742905812325
304,-42.77051208220351,81.55621080752987
305,-42.71477555470594,86.44617192555128
306,-41.12734686166306,86.27222619597327
307,-40.843513997321494,87.6748320526523
308,-40.26892140461975,83.22679010045046
309,-38.63655671223644,85.79880336901036
310,-38.78972406246046,84.88132418011502
311,-37.845545040155905,85.21339050602577
312,-40.84614949997446,85.42060267557866
313,-43.773223132503176,85.31698750907044
314,-44.264221682545575,85.86795659566167
315,-44.162609203691126,85.14134857936591
316,-40.22919666984139,85.72205873118882
317,-46.96933977057018,89.44677872798346
318,-44.263056948337166,85.8056192625763
319,-40.82581506303856,89.6695231340713
320,-46.68997502456824,86.53016372004687
321,-42.73371600359896,87.04837041902643
322,-45.20149587795685,88.80152980076684
323,-39.309373295852765,92.23160481059045
324,-43.963500099236214,90.6029080120197
325,-46.843149484479014,84.60536193071749
326,-45.716603513319825,90.84691666204145
327,-45.01958816335211,92.52867047030887
328,-44.57684914051241,92.39589018622124
329,-43.83663797868226,87.60646614965523
330,-42.77934496226932,88.48052757952102
331,-42.11363383278786,90.72060220685127
332,-41.317075396104485,93.7889888280313
333,-45.42671957355424,93.36344590594962
334,-42.141538821619314,95.03188107575073
335,-52.6127081157927,93.31659618352802
336,-45.57766021359218,91.06489023641234
337,-45.98021669351928,94.28752051100821
338,-42.01550229940614,94.32250879745303
339,-43.52787873027758,93.48052918138342
340,-44.230044978377514,94.72628093248264
341,-41.93812873895919,96.11397148096032
342,-46.99021630612703,93.58377110582815
343,-43.64867735021886,103.08874217398575
344,-47.192064679802925,99.36868108297325
345,-46.57172805982722,100.470630353533
346,-41.49356487019324,97.30160350907633
347,-48.40330300264859,97.42898369183501
348,-44.763359881072006,102.03216214023804
349,-48.426680069616566,102.06648014832678
350,-46.053621925447715,101.97272105568268
351,-42.55122737208763,100.24855939980101
352,-49.95175036924208,98.70159702547961
353,-48.16928892225293,102.41392389264195
354,-47.43555528398026,104.96654518769552
355,-43.130611726949695,100.07286178042328
356,-43.95279936018564,97.91947041693852
357,-46.87784888245321,100.36569149518934
358,-50.28680711855364,99.78222387312294
359,-41.27264643247924,102.13416838769015
360,-48.45653764010645,106.95353740718593
361,-48.65232334248731,100.97992560173054
362,-49.03126862834853,105.28256206354504
363,-46.60753302850421,105.86441427363765
364,-45.715947565839514,105.94761491430818


==> plots/mnist_sgd.csv <==
step,min,max
1,-0.3226247440843736,0.3782731031293599
2,-1.34574333594867,1.9757847421134842
3,-2.5161875800904054,3.6096081051401776
4,-4.388335314600399,4.266944787793534
5,-4.619870521643545,5.7926064726485835
6,-4.014958806768853,5.178518531821799
7,-5.216867791448998,6.39363953334835
8,-6.202571251457419,6.326278588125979
9,-5.545257470548087,6.107584037986925
10,-7.035618821526752,7.035654253754324
11,-4.071273101371406,6.62337970963679
12,-5.449456214990224,6.713494658333432
13,-3.642321354776043,7.4541488292049385
14,-3.4960461160868483,6.497721704288136
15,-3.5180565003799242,7.184068069258338
16,-4.1253781001980006,7.082616637610196
17,-3.997082783208014,7.281999608562371
18,-3.523823618635155,7.3042839615498805
19,-4.448998001417635,7.457259575774053
20,-4.278127419068476,7.251106989579695
21,-5.56690278933517,7.855754942483808
22,-5.148407898765634,7.6651063602096725
23,-3.962519554305996,7.660591475042912
24,-5.839182308153772,7.833482066939134
25,-4.499389048625413,8.95176569623717
26,-5.600732701988711,8.064377293242282
27,-5.2489440931127955,8.286162610764801
28,-4.917701718582339,8.056261447755686
29,-4.231502062193682,8.086672908443436
30,-4.898192290717109,8.172149210126598
31,-4.112012294928893,9.080220977325759
32,-5.8696401226216945,8.205594087746949
33,-5.200069926051671,8.508570261686412
34,-5.848606900380279,9.025740263372462
35,-4.692929875582019,8.819176352160365
36,-5.116783404328622,9.028801261479
37,-4.604198556944481,8.929683825303552
38,-4.6920009101527285,8.963037615817777
39,-5.181112188150756,9.031553445801515
40,-4.713085465263054,9.061100338050565
41,-5.143828103581171,8.799785565526097
42,-4.869964840239562,8.645553842186093
43,-4.72356823315608,9.008063212181835
44,-4.867137188952322,9.03283325352136
45,-5.235177727753552,8.889239811874207
46,-4.927675320729571,9.366939030563225
47,-4.852347867680621,9.173944301772975
48,-4.768969257315716,9.268055896799718
49,-5.859574722091651,9.22826016787755
50,-4.985196187038314,9.227691282183336
51,-5.52162805285805,8.824150420710472
52,-5.179329730832617,8.975332525655448
53,-5.594853066201571,9.182963098020805
54,-5.181673464067563,9.716746998767706
55,-5.73291440813097,9.09623873030247
56,-4.946239444422759,9.801163444718572
57,-5.848839881433335,9.795392194012289
58,-5.228806040022933,9.561901732104461
59,-5.440913178106859,9.277172554550628
60,-5.622854041575772,9.806084733277068
61,-5.527841173326125,9.770479921054424
62,-5.457456524336101,9.785393764590339
63,-5.34259389544927,9.720075287142455
64,-5.401247545086257,9.452095827485266
65,-5.597996021914966,9.819446011180883
66,-5.356492136680156,10.07235447912591
67,-5.393279641858728,9.9596874362582
68,-5.548406573600675,10.236329858644527
69,-5.7825000259872175,9.836868506462228
70,-5.435694164963474,9.493408768858549
71,-5.746747118480438,10.371079002480455
72,-5.7296275678333,9.955577903919728
73,-5.60805039119502,10.540853510832768
74,-5.685604691343686,10.004066851348487
75,-5.797120083665219,10.915080588633405
76,-5.848715636752171,10.426635016096302
77,-6.480357308877222,11.117960006579384
78,-5.421310900545777,10.435221691632679
79,-5.736676318984121,10.115833383250804
80,-6.326287312312011,9.658732904667255
81,-5.873570796689149,10.79614645816534
82,-5.634606316553804,9.967486525767658
83,-6.067577718957684,10.455106695471379
84,-5.736254047337082,10.23463805886606
85,-5.973378624600664,10.523497429729499
86,-6.378075636049411,10.127930817964511
87,-5.787602615411675,10.010993140751353
88,-6.109920289050242,10.038055448390917
89,-5.847088297675509,10.371952567860145
90,-6.4465299136320535,10.476323253150568
91,-6.718913184454029,11.236759083447264
92,-6.232826845499519,9.93240909097138
93,-6.718755283156564,11.35790597768915
94,-5.857015753135556,10.340247943612848
95,-5.908717985360156,10.912080819520384
96,-6.104179724450917,10.45221465247949
97,-5.895640063660786,10.532379245051816
98,-6.69541413018103,10.189557014015655
99,-6.2903302641071654,10.926822229968806
100,-6.19535982765362,10.971651723540209
101,-6.079540173173676,11.140387140113482
102,-6.144413406403761,11.182363634281783
103,-6.3460588841374665,10.542210391275106
104,-6.202965724586424,11.04635258322791
105,-6.53584722746572,10.498269854838211
106,-6.716645495723864,10.341350854953541
107,-6.163275462095081,11.027819263685092
108,-6.381158592592939,10.590636408565285
109,-6.0089070322088585,10.917327394032307
110,-6.64071625305642,11.01108211112471
111,-6.410286130549366,11.401048063473878
112,-6.5383073680850705,11.009235795469568
113,-6.058601710575154,11.134713185782275
114,-6.341689413397814,11.125785391810197
115,-6.121206658445136,11.231145919566421
116,-6.19693200367171,11.352490084106837
117,-6.7465450877007775,10.374500860022234
118,-6.597954648761345,11.624067652228991
119,-6.615168342988669,11.72216274983351
120,-6.672995032816618,11.86905239246396
121,-6.7261871524556875,11.383771554231764
122,-6.343503908602811,11.76211340605045
123,-6.258158804432619,10.83887015754338
124,-6.463957830354471,11.686374709569538
125,-6.4971730314324745,11.173201504668096
126,-6.54987313966954,10.908763998512917
127,-6.6576113531287575,10.91897780990773
128,-6.6191080955837185,11.970737626982723
129,-6.728092426227777,11.231373825394247
130,-7.412569577870425,12.073630368191726
131,-6.372397925552457,10.965784740460347
132,-6.837227541786639,11.214167171138058
133,-6.588932426123923,11.847182154812682
134,-6.617031269528705,10.879807103817123
135,-7.001711976134498,11.452437532764435
136,-6.629113690258056,11.028200784110965
137,-6.650979241820914,10.9503506738075
138,-6.919636288722134,11.586132911881805
139,-6.726631929182681,11.251822625219617
140,-7.146979797310753,11.071659281741976
141,-7.1478797799700144,11.359234951589432
142,-6.889392495232969,11.31771671436865
143,-7.8207844038761465,12.45767474946945
144,-6.625023388563287,11.66640960322037
145,-7.5385458722848115,12.452620543057822
146,-7.224989054781035,11.484537290417835
147,-7.09173315222877,11.340148523179616
148,-7.323771034959941,11.750164762070451
149,-6.960728427908549,11.792386436229146
150,-6.81456640355895,11.884914553432395
151,-7.207491758203821,11.576765922860915
152,-6.325005091576122,11.614339960403694
153,-6.52423564118885,12.06906359334656
154,-7.817095146607499,10.856840963903947
155,-7.430468282489347,12.440780918169784
156,-6.7023683123756985,11.455677640654754
157,-7.9045665859748055,12.342992445986127
158,-7.248515552054914,11.710615953724563
159,-7.0491627980582585,12.084589911523828
160,-7.634493021892962,12.389030158551218
161,-7.472942913122169,12.498281426281457
162,-7.966589974185727,11.034739240860787
163,-7.384529743132703,11.937847995581768
164,-7.54740072159146,11.57543795267803
165,-7.058220710675337,11.468386748470348
166,-7.286140205663107,12.565454231416444
167,-7.269027918803639,11.847740931773233
168,-7.265004901971887,11.964291994868134
169,-7.590168644956321,11.4698437985121
170,-7.030075186376383,12.462853231215128
171,-7.1057684383293385,12.43620969329993
172,-7.422791481675864,11.601756941419701
173,-7.099493211717081,12.241612493292884
174,-7.010298373422426,11.782826153763228
175,-7.410186853365113,12.363645492780407
176,-7.301982411153967,12.430935777239242
177,-7.598056739345434,11.546830862188475
178,-7.672613669565159,11.638515005025742
179,-7.133787668997856,11.673696628762258
180,-7.86397240164197,11.401893463605138
181,-7.3631478513426085,11.502810775675943
182,-7.437167898766485,12.677208254264684
183,-7.322549618633316,12.09180878693029
184,-7.1606745436258805,12.083347171075834
185,-7.6262823438773,12.302336845791395
186,-7.558786229983201,12.48462102450757
187,-7.607460488484066,11.816291315307755
188,-7.8444870277865455,12.566447182598763
189,-7.0865724378899575,12.520652863126603
190,-7.567767531277278,12.053277244636888
191,-7.1483353409455646,11.866998232292351
192,-7.578439621154059,11.957477072721368
193,-7.590706180317089,12.510772346324979
194,-7.012311738197292,12.103920528790347
195,-7.133099845017944,12.089878076684126
196,-6.997599439526301,11.987273881377426
197,-7.875867031860238,11.96098001617769
198,-7.324773903275437,11.982807892369456
199,-7.756010391612632,12.18916999683551
200,-7.953916730996829,12.176969859590171
201,-6.921121473952088,12.228533877828205
202,-7.786998388775482,12.724757710485814
203,-8.914214124060651,13.29674816822848
204,-7.161983555425857,12.793122931924689
205,-7.726651040103157,12.367502848200475
206,-8.419782398252773,11.708545781616614
207,-7.184920764485434,12.260591614553348
208,-7.136301625670265,12.31957696464615
209,-7.754903036241442,12.624977290974638
210,-7.726264357121591,13.015261913481908
211,-8.030418004392716,12.527733042698632
212,-8.150954138482554,12.795257281086673
213,-7.739507170178148,12.260059950471808
214,-7.549245229150776,12.813502014124229
215,-7.309141303824482,12.141202102154272
216,-7.867823202515673,12.630228885553036
217,-7.343615400127279,12.032226318081742
218,-7.903205438249743,12.08590806736347
219,-7.922292695853729,12.801544097547568
220,-8.465189022457714,13.14242691052197
221,-7.805743947012013,11.972549248779957
222,-8.336503632951219,13.27393996671778
223,-8.158968461395062,12.227208016930213
224,-8.09963274229869,12.250622804287566
225,-7.85607056167249,13.019925938394888
226,-8.686989620404312,11.832509675733165
227,-8.298516326687732,11.827725587047643
228,-7.965289684941191,11.906375504999374
229,-8.081713041378118,12.550166119482848
230,-7.510257795465087,12.420273196286677
231,-7.591647315665979,12.41252503803226
232,-7.395190144727527,13.220404767976941
233,-9.280170304024178,13.329907472858011
234,-8.811899093799973,13.772416292964353
235,-7.600558655578987,12.92691142218464
236,-7.517451146309566,12.23072155435553
237,-7.251214337088701,12.642633411282482
238,-8.208000036575186,13.326418930983639
239,-7.625999880423454,13.389261806659082
240,-7.49248145064663,12.456108509864997
241,-8.455752176746586,12.855273625285859
242,-8.028020228720884,12.551134396978014
243,-8.317273529686926,13.087799221684698
244,-8.242061017145629,12.99859592906964
245,-8.936568629061881,11.992179408891582
246,-7.497366175433563,12.560620420506604
247,-8.392032671466229,12.67480699462626
248,-7.653522138189665,13.091236105648132
249,-8.621371291509309,12.278170772499985
250,-8.331731029288175,13.456924332604835
251,-7.870920108246295,12.375416127361403
252,-7.723218150153935,12.181407250159957
253,-8.710387487835295,12.703182754038881
254,-8.22907673000786,12.745596321704895
255,-7.8095842848606285,13.636591946163708
256,-8.463284797997208,13.281185344820468
257,-8.319709796110214,12.736645928823991
258,-7.720600153520919,12.556754786402337
259,-8.261424343296216,12.371495390108713
260,-8.19849652920715,13.066179544919073
261,-8.395725378247295,13.266938475143839
262,-7.542718689171072,12.861977814143351
263,-7.80355528784502,13.309382698724523
264,-8.161806575999687,13.34783033389237
265,-8.502789877511294,12.723802496887245
266,-8.619723974901708,13.152751233958725
267,-8.625001661259777,13.062425969650551
268,-8.020261757581022,13.148782743017644
269,-8.289691644057815,12.899559262251628
270,-8.496589680194294,12.67281266364353
271,-8.43818463268154,12.473264245873878
272,-9.27203823502595,12.21410867413869
273,-8.986014817209107,13.400804105125854
274,-8.074408350830568,12.994706252644798
275,-8.618288470319257,13.552496549508174
276,-8.390647366799655,13.449243056492037
277,-7.6483677938941055,12.897222519779056
278,-7.989135439426715,12.776174164184393
279,-8.723086784055603,12.884431222383249
280,-8.552887361531756,12.918909368156516
281,-8.653686066657551,13.057382284240122
282,-9.033130350087195,12.96801677301291
283,-8.660062657531023,12.66482387134721
284,-9.272897708936588,13.844468365594583
285,-8.609665403577715,12.997446015563611
286,-8.569789665628466,13.36683185538054
287,-8.603670526844866,13.084245879761665
288,-8.019859224355208,13.863511952987299
289,-8.560971303724013,12.582490741910975
290,-8.73016692140747,13.829473274581538
291,-9.077608015408808,12.439366534139939
292,-7.9490113575725125,12.799903675151896
293,-8.26123228938722,12.791253206563454
294,-9.045441594605578,14.062081573459324
295,-7.959281671603845,12.86448319536121
296,-8.661567661991846,13.213612862253772
297,-8.025927635662157,12.651606298371963
298,-8.062015161732269,12.662147112147462
299,-7.871233557042445,13.071499579701962
300,-9.11108179203891,12.3666566880614
301,-8.189937362153335,13.214729487819152
302,-9.60158520581834,12.355662780880813
303,-10.123658740289555,13.99984690979429
304,-9.260814257845194,14.019136384874994
305,-8.094904502929253,12.912232740855398
306,-8.6755667468968,13.909325488077398
307,-8.159025997610787,13.538181780135053
308,-8.18113315324952,13.847309398484384
309,-8.858746800512037,12.506978643501112
310,-8.981993218061431,13.124841405414418
311,-8.642146789325338,12.69519428492739
312,-8.895424842559056,14.05225076454336
313,-9.716329273827737,12.443029181146628
314,-9.381494758362834,12.460648237067861
315,-9.379185105733452,13.82601536982709
316,-8.90773574216778,13.203733562568548
317,-7.952426501471368,13.080700393571348
318,-8.913322564192333,13.435790796384115
319,-8.32346930490554,12.961226880838094
320,-8.807334942393505,13.04454263208276
321,-8.825901533226935,13.948082769919859
322,-8.071396050374467,13.129960316135572
323,-8.67848322873993,13.518277738267798
324,-8.683123801569593,13.541012545295544
325,-9.004394865366724,13.441424404418944
326,-8.798383552759969,13.291572141856943
327,-8.86174920838258,13.501597817490326
328,-8.162993663755017,13.73446523859116
329,-8.204810086859736,13.924104781612822
330,-8.72525661210623,13.304297123459499
331,-8.968857058730208,12.678080714532783
332,-9.750435719202915,14.399987652052138
333,-8.746930332212893,14.251967728204463
334,-8.340567788312713,13.916372182103224
335,-10.467556895777136,14.484925019272485
336,-8.565901648449644,13.750505568470555
337,-9.231295489618418,13.208907146699698
338,-8.683024484911078,13.088611678120065
339,-9.201014959206194,13.167569367554567
340,-8.484988524222747,13.689647244426986
341,-9.600048617269733,13.696785704835712
342,-9.53390028899479,14.124840722483828
343,-8.282037202151148,13.614611948690358
344,-9.306293757383362,14.02466806301224
345,-9.524093206939366,12.785406214515364
346,-8.378370508337673,13.332244591169104
347,-9.59553938963224,14.713372193672724
348,-8.808395415953036,13.231716312630708
349,-9.375177458258946,13.884074627520043
350,-9.036421748162496,12.955110736109326
351,-9.401458853388728,13.339117350871767
352,-9.50610887704848,14.251261886973928
353,-8.591241127016001,13.149266377944166
354,-8.491340735423721,13.260739900493622
355,-9.046098258384783,12.905418628531251
356,-8.938560355609642,14.116188314915306
357,-8.44223657136624,13.328947554888664
358,-9.970534535850428,12.971422910987457
359,-8.545292788590817,14.842685661612915
360,-9.343940035484257,13.458264863137844
361,-9.511523047797297,13.215948982393115
362,-8.626662341660499,13.091533389591074
363,-9.223615839002196,13.446103292011152
364,-9.362315638481673,13.45278988905726
365,-9.27448652993952,13.551144110501113
366,-9.369585783422554,13.648574136896615
367,-9.756273641534774,14.345819362000528
368,-8.930071864261173,13.282567038719797
369,-9.740104657292381,14.632615210989904
370,-9.478479702680133,14.300850962867846
371,-8.96993472386445,13.409808976138555
372,-9.687574859767098,12.952436610837694
373,-9.940835020090114,13.02119860940999
374,-9.6389340605315,14.09769533253426
375,-8.763598565470492,13.348111952227551
376,-8.642147607805747,13.621935482265567
377,-9.343670791218976,13.12132142971079
378,-10.21242154548925,12.957860858563382
379,-8.478864464539729,13.74669349100251
380,-8.44529809599526,13.461365092493608
381,-8.395904562867615,13.474470948120604
382,-9.59409108711985,13.403574086242589
383,-9.097236630785012,14.008287999832444
384,-9.395263080380563,13.763737178538165
385,-8.611084909695997,13.627914270762261
386,-8.538150388259005,13.56535044362798
387,-9.855482480976036,13.748671637334676
388,-8.893023760767587,13.224827014388545
389,-9.448191487549305,13.838632122065759
390,-9.426502935254328,14.303245852428107
391,-10.938451597642622,14.692934585556205
392,-9.544845185676454,13.865441472530396
393,-8.72296732777324,14.490848542910598
394,-8.859127679722512,13.76649541500318
395,-8.90832190184247,13.402541279640381
396,-10.220717507199605,13.406066643364742
397,-9.087811301679256,14.411280314292366
398,-8.784594173880356,14.200024446027378
399,-9.502786664176803,13.583987321241443
400,-9.594929830216623,13.806115831890601
401,-9.271826167040897,13.735040305107745
402,-9.358771165564946,13.50403308614733
403,-9.849015295343218,14.752742693842006
404,-9.443417576867354,14.170930568262559
405,-9.576380672032302,13.629934040765363
406,-8.926612953092437,13.98906655743548
407,-9.992272438950899,15.07266576838888
408,-10.44194913733325,14.826964265336201
409,-9.945284744319586,14.564081161551798
410,-9.661723248792622,13.32064893286014
411,-9.800311082721054,13.540713702029093
412,-9.393758786829938,14.688576205074511
413,-9.685343866690753,13.810292897812632
414,-8.963170084650123,13.58810980727543
415,-8.878988119358224,14.66397138871529
416,-8.9650456077203,14.48465112353626
417,-8.912750967363346,13.964436062022594
418,-9.491864226203774,13.955495568638657
419,-10.217876678864597,14.184419231613052
420,-9.676665936827915,13.800708891923783
421,-8.659924761132327,13.658956080159543
422,-8.979875795600998,14.23598856442479
423,-9.737844728989868,14.097012103651304
424,-9.263190890084344,13.364598911412521
425,-8.95516119685564,14.734009130408804
426,-9.055999553432269,13.436074462213087
427,-9.130641494728998,13.762524200726679
428,-8.956210607126147,13.860696957536781
429,-9.846732608042203,13.472204926739723
430,-9.756936085363055,13.906854619893878
431,-9.294608605214473,14.340923170878437
432,-9.449235095473963,14.26034386059376
433,-9.819978465684715,14.29302786286003
434,-9.961861691784973,14.55694195280427
435,-8.768258222638725,13.779807232466668
436,-9.066426473092513,14.657526053776621
437,-10.149367589107278,14.71607912522085
438,-9.557975873976217,13.899095506456455
439,-8.870429532075992,14.07235225252834
440,-9.350341255892358,14.501068269950226
441,-8.897970210051241,13.886755973112948
442,-10.14785177896531,14.81715814393333
443,-9.924459565015635,14.318115467055948
444,-9.857413401843072,13.845489984610342
445,-9.819121805578824,13.982212689481052
446,-9.981586318342849,14.030252626823343
447,-10.015938886359375,13.990578848383935
448,-9.65841599809307,13.553436352339412
449,-10.548600424439385,15.087296790878373
450,-9.3233771326626,13.863058339598119
451,-10.670615836620488,14.640699528158667
452,-11.462188308224214,15.181955895948967
453,-10.331571702720108,13.308374641814288
454,-9.316100715650496,14.112921634808426
455,-10.067102923053444,14.252542791708471
456,-10.804391629936196,14.996737285953152
457,-9.958099150683056,14.97151143310812
458,-10.044712772105951,13.62390856128703
459,-9.16604796375049,14.5408367166978
460,-10.808045585403411,13.395143623954937
461,-10.364527647970812,14.718843416448953
462,-9.137954805407453,15.132340416067468
463,-10.202166200214752,13.621129258414236
464,-10.653979710038218,13.439858989886424
465,-10.856046740227635,13.594671081626121
466,-9.673957721194384,15.078027689440313
467,-9.862672890108838,13.764338937386775
468,-9.632444287986761,13.787481811264485
469,-9.666068458243076,13.769915523620455
470,-10.669827919149458,14.984301216518949
471,-9.785110028735017,14.000445359198233
472,-10.116826276609935,13.846185690596204
473,-9.553221268815324,14.695987269601156
474,-8.943170512253388,14.504672563961735
475,-10.085675513696549,14.367046857360606
476,-10.794006650122967,13.697597801631744
477,-9.545423471308386,15.425309927285705
478,-11.564582530313631,14.947942480750516
479,-9.32052385741773,13.955961356192587
480,-10.07907724378861,14.083857357783303
481,-10.482378560709108,13.312885527738363
482,-10.218761667703161,14.887508136168535
483,-9.1639962193834,14.110107650744588
484,-9.46154116930023,14.17261232192598
485,-9.352658393107038,14.434002663071839
486,-10.543477820725073,14.700012617957459
487,-9.980716948891967,14.288263713039665
488,-9.883170334092963,14.0293104232748
489,-9.434144283340482,15.034858519011692
490,-10.242043063610021,14.365144301877374
491,-11.012125226740483,15.239557920520886
492,-9.082648309551608,13.934021357233316
493,-10.551752081205576,14.910793488260673
494,-10.114326481266943,14.383321308981737
495,-9.33716351357755,14.717305176545871
496,-10.295564520330739,14.495390842033235
497,-10.50626087353412,15.084588580231014
498,-9.461237291148088,15.11606325335906
499,-10.868302069969975,15.263791051581359
500,-10.351146850353594,14.680341717143039
501,-10.765455644617315,14.505248125560062
502,-10.486117738289156,14.786164013714842
503,-9.623360373959834,14.175947958949608
504,-10.25181952338604,14.122529261126225
505,-9.856590804473726,13.807232730639555
506,-10.189310245067002,14.287934026416934
507,-9.509645789008779,13.993171768357477
508,-9.714582125682266,14.649115972301697
509,-10.11089869588341,14.72688958911655
510,-10.399372766586172,15.257979284505994
511,-9.30045933603538,14.267652855344174
512,-10.715051540702298,13.666523404530443
513,-10.288362530720622,13.659916132135578
514,-10.315932990034177,14.607583114489259
515,-9.440135691900924,14.53229560510616
516,-9.43387483369677,15.250208949425133
517,-10.550739718234842,13.894355953549786
518,-11.216753167449056,13.837030203820774
519,-10.110872047095526,14.060794917662312
520,-9.412643910806741,14.351045300866142
521,-11.165632282328463,13.918313715133003
522,-10.236666786188948,15.162228540811808
523,-9.245656708473968,14.169196699356988
524,-10.876808462525524,14.059569967225332
525,-10.862038944268644,14.815569091417277
526,-10.207314740209632,14.539472149321675
527,-9.236040116370303,14.129825592283172
528,-9.810971996058896,15.651450104197473
529,-9.569741207295392,14.23570529340346
530,-10.460012718386341,15.494795146885592
531,-10.65850323213568,14.812961172581751
532,-11.23503599041446,15.40111442909969
533,-10.958859903454712,15.48714531144938
534,-10.767063527271139,15.383376768583734
535,-10.458033531500442,15.221268074852604
536,-9.62026086762766,14.955263504439994
537,-10.456981225074127,14.486430509090868
538,-10.460619384651828,13.900101111965347
539,-10.063330117035914,14.431809525179684
540,-10.492453021746396,14.205173409846598
541,-10.810623251099035,14.908782046065507
542,-9.450546425042997,14.817202964535953
543,-10.814135162350972,14.219545032719804
544,-9.825200939652055,14.28698537553579
545,-9.502001900866455,14.614361148507047
546,-11.0375133293704,15.388662357392159
547,-9.636118188400133,15.58137396375047
548,-9.983412907416202,14.648130154078757
549,-10.413791948638238,14.1183404886822
550,-10.084747613043682,14.911609631171196
551,-10.242579690019376,14.134808778718284
552,-12.214910739263619,15.459869190171432
553,-9.828099687120412,15.532126188519554
554,-10.681177378973695,14.671652672235451
555,-10.446603284712708,14.378138816289383
556,-9.646312339623146,14.976974281100597
557,-10.759674918043022,14.583669115027138
558,-10.28935894606995,14.244637681845806
559,-10.79838625742229,14.6370941665054
560,-10.245136548140795,14.052860570847216
561,-10.049895325315568,14.150501418131558
562,-10.982796684092959,13.730853189754278
563,-9.884594535106078,14.22458281651592
564,-10.39878477945559,14.632256563314515
565,-11.338405082381598,15.435703161290194
566,-10.605208176067105,14.613656051312525
567,-10.543726136702176,14.572924240874546
568,-9.727252683303966,14.639790383063835
569,-9.79544338996991,15.46534811020814
570,-10.782224965657925,14.679767290483817
571,-11.479045154908052,13.969364555045072
572,-9.578595427657396,14.31911776890437
573,-10.707714232719031,15.539292597376692
574,-11.300002259242481,14.4508068174366
575,-11.473378859005988,15.907962910845754
576,-11.087623344155352,14.898614110826005
577,-10.666539405190857,13.971459071836446
578,-10.687806353112322,15.006141805672454
579,-10.915837189798449,15.07744004788381
580,-9.844135557420204,14.3430316672443
581,-10.033468282680307,14.419226087382691
582,-10.125270309847881,14.510263273115857
583,-10.261606297506704,14.52880930470237
584,-10.465557097243845,14.403651549794471
585,-11.24305692370482,15.525719714888723
586,-10.76448827216995,14.724715602826564
587,-10.997705617846623,13.959119277327705
588,-11.571832805895681,14.000356807418768
589,-11.440455375881735,15.587472248392688
590,-10.337018962418071,14.836464698470975
591,-10.643382237905826,14.977009015967829
592,-10.595379680336716,14.770971366674392
593,-9.453200740388082,14.547896523888907
594,-10.387104520350679,14.663386996395511
595,-11.220054103960198,15.075496273106621
596,-10.432452574017013,14.429950887052005
597,-9.936590721397366,15.514480023920571
598,-9.681913990640469,14.97160382423868
599,-10.375869666642112,14.299891238141072
600,-9.951644875770368,15.6165850698384
601,-10.710095104375037,15.180162057457352
602,-11.275163218722426,14.184317794674865
603,-11.138228973370136,15.214445280041078
604,-10.660130569536014,14.853870942593456
605,-10.806460711182488,15.598738640636757
606,-9.729052760272957,14.59166942102057
607,-10.897110823373477,14.537590397640049
608,-10.099406781727602,14.67904549254378
609,-9.711544867750966,15.055317021304493
610,-9.929574569723595,15.104987301393486
611,-10.005076113360204,14.893555850979993
612,-10.981953699060064,14.976950269688016
613,-10.951032266542104,14.926398284098529
614,-10.702926514382927,14.61032262922198
615,-11.140791426048974,14.491986405518265
616,-10.93745563759864,14.66166360756721
617,-9.95866217774541,14.904441258471305
618,-10.484001616582542,15.107451211105408
619,-10.316663907901596,15.998215380999104
620,-9.884823903717141,15.426627735967282
621,-9.873743187474187,14.533006658249855
622,-11.339289017750835,15.584153949979731
623,-12.674888310656884,15.678320465769321
624,-10.187597342193296,15.092953906299565
625,-10.204939239044714,14.75968723536901
626,-11.222965006623447,14.559626201489785
627,-10.410640970261138,15.359901787624647
628,-10.13158044534668,14.953178090769672
629,-11.653023906305691,14.667600095599763
630,-11.53377727524951,15.676778961712872
631,-10.7732917165374,14.730718484926436
632,-10.106307795404204,15.248803895207939
633,-11.017691342946367,14.845182215135637
634,-10.75097967348372,14.693600439922047
635,-9.919728885123444,15.243797055269265
636,-11.141196341755546,14.153759170165973
637,-10.722632624737974,14.946506683164971
638,-9.846805696362647,15.074348091392071
639,-10.898232369756212,15.345027292597525
640,-10.111916019907575,15.21320955631196
641,-10.742875708767093,14.763002450344704
642,-11.133817066083767,15.289440524599218
643,-11.075625102809031,15.127560535841875
644,-10.547677395719372,14.543040440998983
645,-11.550425210549472,14.224535587342285
646,-11.125298782358831,14.733174123610343
647,-9.858874355088606,14.83635510593511
648,-10.423344343834628,16.149135286345306
649,-9.941556520451382,14.777265943787139
650,-10.246722041750164,15.763345599665666
651,-11.150120494852203,14.658985419247038
652,-10.119738416689945,15.74413748153359
653,-11.630837555241161,15.462521828549841
654,-11.247397560377161,16.092374831420944
655,-11.81183368849961,15.787324515682698
656,-11.224819192678709,15.003987874024318
657,-10.644607927306591,14.724193873514933
658,-11.1609466749378,15.204611791221055
659,-10.4140106184249,14.641531819608687
660,-10.510375819901864,14.706074915484535
661,-9.90507604205309,15.336836439196784
662,-10.246544745405357,14.704519689313296
663,-11.8742464080876,15.995975484785873
664,-11.01022835481269,15.702996949400097
665,-11.207239231761719,15.298034282551512
666,-10.01130750097215,14.868217579326913
667,-10.895555215926633,15.18610128173325
668,-11.499796450643762,15.42189618340751
669,-10.26123463178638,15.992868141901035
670,-11.709319617500405,15.290596016760917
671,-10.838458540607627,15.033058126406402
672,-12.034477567735125,15.77412333110173
673,-11.529927321451318,14.309253119976688
674,-13.007200275749652,15.834837295424174
675,-11.593047442102069,15.455470319332163
676,-12.078947318376159,14.372371033893348
677,-10.069102584613146,15.316127528832986
678,-11.394544043961387,14.402558633564627
679,-10.958309824035666,15.176303503278826
680,-10.004211603387816,14.905142907768486
681,-10.606840045551067,14.856681812066961
682,-12.069446914120366,15.95994487860742
683,-10.241422506726504,15.574667295463087
684,-10.747329614610024,14.694611000728234
685,-11.229261004722757,15.904230446220604
686,-11.286533235593247,16.296574051596387
687,-11.289985164293855,15.366953920260979
688,-10.176199750314629,15.97444838946868
689,-10.424287195336104,16.029493767312694
690,-10.8663299310467,14.659447342648198
691,-11.422344131084117,15.230071146056886
692,-10.471781346456066,15.22127121979495
693,-11.629060893443267,14.84956741271198
694,-11.432189440080236,15.356212112750384
695,-11.484085635760204,15.458508183382433
696,-10.63191229872182,16.36006828655117
697,-11.327778245895484,15.19486320860365
698,-11.357071624931788,14.803819360314789
699,-10.469367522472702,15.756627230953121
700,-11.14834754787222,14.62638395588279
701,-11.817142846065867,15.775337739588478
702,-10.11939231868229,14.97453231551496
703,-11.993864084492914,15.776810684579027
704,-10.357264769597537,15.460999621645414
705,-12.285237295342519,14.404702334767203
706,-10.57391309533469,15.232915185101158
707,-10.259726092534613,15.205849798785188
708,-10.624436988251826,14.823129617297198
709,-11.781036847141412,14.5748756442012
710,-11.98374621437641,14.57435282460884
711,-11.164347034410685,14.924005448118805
712,-11.377815362909637,14.986745112423257
713,-10.32165579343232,14.80661025755087
714,-11.780072186233166,15.57604224457117
715,-11.896221743235985,15.91299869844346
716,-11.140176674708385,15.403614436800176
717,-11.797962880646017,15.542808487036591
718,-10.518697075194375,14.904629321585185
719,-12.088728473745718,15.063899160573893
720,-12.049959865872879,16.015709395851797
721,-11.447031614436423,15.16043583121195
722,-11.119248922865978,15.133700167554581
723,-11.348251118624077,15.732475080619444
724,-10.998462826488803,15.040068735508516
725,-10.715394366235401,15.191558048253317
726,-12.19618135606201,16.060538063989654
727,-13.16271008981428,16.206438881601347
728,-10.760193659829458,15.863279720784131
729,-10.30890634764912,15.164454452769533
730,-11.424281146179059,15.66351831434325
731,-10.450629205772618,16.413842576739114
732,-10.91867678408877,14.915654726085045
733,-10.551876704835541,15.56000846543679
734,-10.974013314547829,14.979489850895952
735,-11.688683442658695,15.59241809713053
736,-10.335397105210625,15.34556047026176
737,-11.619010491540944,14.824600352351158
738,-10.735016051189607,16.01964483341761
739,-10.657415285480843,14.95675543473871
740,-11.57441710740424,15.940369329423174
741,-11.636189291015821,15.132185067604063
742,-11.810139945916198,15.089097018947792
743,-11.314205532043786,14.86369899835026
744,-11.939667149032802,15.5825064830717
745,-10.551563966957374,15.722344703955471
746,-10.449216018630434,15.0702978549091
747,-10.277126592977375,15.251387779084798
748,-12.194948010355105,15.74060051727987
749,-12.057380519512424,16.142694055093223
750,-12.415955472095414,16.050512072653305
751,-10.854444777594797,15.302094972623298
752,-12.042453440739258,15.85029728504713
753,-11.729527084584811,15.600616232690035
754,-10.491873162128705,16.153835321536736
755,-11.480108647583418,15.442849500144712
756,-11.704339634960292,15.267607088055916
757,-12.465969136465091,16.285054349504808
758,-12.416119540142555,14.766537109717499
759,-11.558243333303018,16.43354649619936
760,-10.954398307049,15.929920353819018
761,-10.787559753850868,16.772598735971275
762,-11.588325647795514,15.32749422704747
763,-11.183843662757376,15.275004243869832
764,-11.569514565151506,15.234892174259643
765,-12.112047746411314,15.625388187654057
766,-13.554851510354199,16.081266681173865
767,-11.059503693925887,15.157897731593238
768,-12.139655250036736,14.631403960378972
769,-12.281227585683617,16.08398114767173
770,-11.394391010601257,15.58395634460669
771,-11.358425623704854,15.274446547752092
772,-11.275299440897902,15.401098249950586
773,-10.735090173065412,15.660523887695398
774,-11.590996736658635,16.033618124972286
775,-10.265447521736052,15.982103126690683
776,-10.495610177256413,15.697467154189683
777,-11.870389762690586,14.75216196647618
778,-12.295903290588114,15.431266457446828
779,-10.844306485168087,15.264289123769121
780,-12.042388396417135,14.875451284560594
781,-12.53463597556134,16.476918033765546
782,-10.955848092139652,15.245373856438624
783,-10.608490382491436,15.501804963139314
784,-11.80885810463337,15.144433631043155
785,-10.743170171322031,15.088276584514833
786,-11.963413989262502,15.80217122241004
787,-10.944504065702933,15.546311525606697
788,-12.27560908891194,16.11653664138659
789,-11.804472072960863,15.370820307068936
790,-11.505315222813092,15.623161357858264
791,-12.401420438006971,15.399463792480642
792,-11.164366334302418,15.30944220143332
793,-11.53195405110037,15.043305682470436
794,-12.158572450869816,15.708204081450319
795,-10.530848079044192,15.906475485952704
796,-11.789007540844722,15.746901609854529
797,-10.648619778324669,16.379301185262012
798,-11.883837031069508,15.328236879093211
799,-11.443082187128596,15.273328666598577
800,-11.49886374267518,15.362805035573498
801,-10.900853117124676,16.30709509468811
802,-10.492487835741034,15.252827418903744
803,-11.250958580871313,15.455731845963978
804,-11.994111513660565,15.749941962822817
805,-10.921240452224648,16.528128311082718
806,-13.807010512829125,16.228634856897088
807,-10.91835649763807,15.580353744882766
808,-11.637253042924655,15.592781419967924
809,-12.205537690391335,15.330902516206098
810,-11.843512512446381,16.10386414497124
811,-11.844344591646788,15.016456245146514
812,-12.62095084280808,15.051603553155346
813,-10.56740643547086,15.301202879185587
814,-10.809818451423265,15.424771537993426
815,-12.188799291852753,14.93692569893831
816,-12.557466435826345,16.15594766360026
817,-12.103761117635425,14.989411880283571
818,-11.253640903727895,15.230873954314916
819,-10.592068854916768,15.96947326429364
820,-12.362709680061428,15.920761645732371
821,-12.865312307520906,16.432536705353634
822,-11.018547313214082,16.98084085052428
823,-11.87870001343276,15.639821758842494
824,-12.372142003679137,14.685876546558124
825,-11.211083702659177,16.195339114155008
826,-11.783142734625585,16.557118204631344
827,-11.989047690833232,15.967972174028207
828,-11.631928850063751,15.805284740309784
829,-12.413670273807863,16.162790189672897
830,-11.036786494921603,15.292088072233945
831,-12.557989616925399,16.076636781422845
832,-10.794985468579796,16.216883629883156
833,-11.279992857938037,15.347030259735892
834,-11.592899305824844,15.607708952493594
835,-12.317170652875681,16.419633003316775
836,-11.841806554491129,15.593757069993144
837,-10.97662703464496,16.805476734260687
838,-11.89930533594221,15.279365134197953
839,-11.728607422420971,15.77960662246588
840,-12.836756295991842,16.740668949275253
841,-12.069968352498439,16.085190674358387
842,-10.974801970458326,15.68846794608639
843,-11.344492486169674,15.468356518978766
844,-11.296217241228858,16.20885519393148
845,-12.947654342737827,14.936413496713971
846,-12.42476609413126,15.398000557987041
847,-10.986102767046333,16.159498599304193
848,-12.274821563522714,15.065493709971086
849,-11.720329701666106,15.741464911927478
850,-11.080221744014828,17.197521876662393
851,-10.678938947944745,16.180570002834983
852,-12.485875334564085,15.930018062991726
853,-12.24303404615296,16.22713200353411
854,-11.220709522512452,15.916013429458054
855,-12.467327130234874,15.088754835717156
856,-12.146431021949638,15.885693460170872
857,-13.063666049561434,16.576821511510715
858,-14.015581752036566,16.626627031248734
859,-11.489445428022501,15.561934360506058
860,-11.326803710341377,16.38060316313736
861,-12.498566505363556,15.8236214927601
862,-12.575071775043792,15.170781577465311
863,-12.091889614199527,15.762680193920364
864,-12.042515731113971,16.4477320370482
865,-12.692612375431693,16.100728455736316
866,-11.950846276463132,16.348814195367225
867,-12.700692554248452,16.36884508452266
868,-11.077759170691083,15.590246431181091
869,-12.543535219469462,16.592952068866612
870,-11.854074900409609,16.631382435803815
871,-11.781331668758078,16.036582762214927
872,-12.655996776343347,15.854196650672563
873,-12.068216828435476,15.789394234474909
874,-10.869369180856314,15.821813147028333
875,-11.537838558988295,15.62186914635245
876,-10.731314327228297,16.53255666850559
877,-10.744757205024836,15.54434275902723
878,-12.222990422083326,16.133693737361135
879,-12.21247717179341,15.296955392320857
880,-11.261015252034246,15.47864649420045
881,-10.952698985006892,15.487151244416783
882,-10.756331339859827,16.118839597867964
883,-10.928138846189114,15.596765983643142
884,-11.527413809430026,15.458730985880138
885,-12.253720791598262,15.550345499445015
886,-11.867713157426792,15.939142564215484
887,-12.337763348233462,16.33598259632884
888,-12.617925277061328,15.92073648326387
889,-10.829265264763965,15.836071013599708
890,-11.918729497574937,15.923966974218818
891,-14.19309132180388,16.47957009384966
892,-11.607004181006548,15.388396969693506
893,-12.733864294674923,16.547481920214004
894,-11.154741511949133,15.778101320122143
895,-12.45858852740239,15.256417623342413
896,-11.01634380845606,15.957047684679756
897,-11.276778410788344,15.56176929322526
898,-12.571791682007914,15.588265086715953
899,-13.065368569262063,15.225652427822169
900,-12.623761240146639,15.051803358598736
901,-12.305964875770414,15.78291524666312
902,-12.20541388804965,16.418112327167254
903,-12.978969118264308,16.380470203778195
904,-11.784446562376068,15.841208093661876
905,-12.089685388671585,15.424663086488978
906,-12.245446049365672,15.927548547824957
907,-11.3754302748832,16.041328870238452
908,-10.96939152244759,15.973204411962698
909,-12.81078881920027,16.450578755793398
910,-13.242134076553238,16.647752803890832
911,-11.558331578036192,16.490152207434587
912,-12.429292966111642,16.264529207060594
913,-11.66953346585969,15.795640548316243
914,-13.213998570977736,16.91766704047469
915,-12.115909326943056,16.939092188723592
916,-11.145699636134378,16.488761590581785
917,-12.780896428467205,15.845150408102285
918,-11.044979530633036,16.583390211644904
919,-11.11504330756365,15.385779283163778
920,-13.027165623156328,16.41268844878661
921,-12.95201611021058,15.926047495482171
922,-11.00546472225782,16.341920452049173
923,-11.316771211611467,17.106180890181463
924,-12.423275668583642,15.99229616550133
925,-11.667096842004108,15.673267186375153
926,-12.340747595045904,15.724959378695042
927,-12.546616710199567,16.18161230752077
928,-11.559940837839703,15.638144643385026
929,-12.0356951469251,15.834919075222327
930,-12.063429764508104,16.081193387291414
931,-11.473016051704542,16.641651663705012
932,-12.849112812989004,15.382485140951912
933,-11.745591069105132,15.8996051394317
934,-12.334570912113598,16.74088570118719
935,-11.071740231785311,15.858690331819261
936,-11.190866830299043,17.687768835435122
937,-12.279586267472716,15.461392960106934
938,-12.432590207479592,16.747095886664788
939,-12.255967069366438,16.219021316552517
940,-12.459218293065618,15.540545630424395
941,-11.940792772819927,16.11185243505095
942,-12.662065337387231,16.44114588312356
943,-12.254751899383592,16.940122060570925
944,-12.94843685587832,16.208033380214644
945,-11.505746557511195,15.968031698420074
946,-11.202737719902517,17.72184386099505
947,-11.993743101020947,17.00210575975581
948,-11.456998132137718,16.414872697822936
949,-13.15969259100168,15.509366065423023
950,-11.01884693631972,16.56177002410617
951,-12.912519732885812,15.082527260208966
952,-13.117833781137602,16.601702529954633
953,-11.033786693556184,16.0022989583332
954,-11.601245775028552,15.774578127914513
955,-12.944574459067338,16.004803414516385
956,-11.291908331590031,16.62164570769696
957,-11.426946089881081,15.831193083650973
958,-11.387833621885456,17.28323307402281
959,-11.168074646567689,16.311816559197712
960,-11.191514044531623,15.962326487073893
961,-14.443435125178208,16.432142960017494
962,-13.001203391174293,16.727160947170518
963,-13.41455617735323,16.783418425724
964,-11.071877879312712,16.559774982982812
965,-12.625367985132893,16.49453752029855
966,-12.143882780640535,16.2741590096566
967,-12.88838346321063,15.485538023169422
968,-11.928550605619245,15.966052414174253
969,-11.929310774765561,15.587653245153867
970,-11.82661735009086,16.719242887587047
971,-11.627009583994413,15.839417996069827
972,-12.595318156196324,15.730847156489453
973,-11.54188820558399,15.761577144312172
974,-12.402867948494414,16.244735291167544
975,-12.296132095407774,16.15472698452698
976,-12.877278420841469,15.859526960329088
977,-12.51958559528531,16.429557678031337
978,-13.417631931441289,17.29208463879416
979,-11.655833659134746,16.912571413324677
980,-12.512070774601115,16.18581571636053
981,-12.40123780031035,16.084884171436585
982,-12.000558308719894,16.02360186908008
983,-13.093304953893092,16.285654436855566
984,-13.046698958172088,16.330992790726313
985,-12.569519544687516,16.190778947917128
986,-12.030779818175123,15.982887590982285
987,-11.30649065479706,16.26195990323042
988,-12.736800300104367,16.48753909916416
989,-12.579337361512732,15.726678154008798
990,-12.986201222181602,15.877599166952056
991,-12.699071389652985,16.784517950632786
992,-11.872433211627417,16.00450492751901
993,-11.275407577995857,16.425480996114842
994,-11.389395399573136,16.05216218591694
995,-11.784633798693806,16.843008495227988
996,-11.588555733681705,15.866340960657912
997,-11.782685660758942,15.87084486527367
998,-12.243827822646047,16.427625916298748
999,-13.149106234214418,16.209920232435213
1000,-11.836072457873325,16.644595481286906
1001,-12.964135155736997,15.482461258444872
1002,-11.25237806856425,16.06107154241496
1003,-12.42827079120751,16.285544176232282
1004,-11.327669673524971,16.589389274419
1005,-11.70776564062644,15.892540739891176
1006,-11.541890118017117,16.705186695339883
1007,-12.728277172275417,16.16320296016258
1008,-11.972749213943874,15.845568833866697
1009,-13.297810013667734,16.227635434258502
1010,-12.940864485518041,16.728688848355606
1011,-12.800831029467616,16.56801742333221
1012,-13.223545160978695,15.302221353627026
1013,-12.685608318560565,16.24764088851005
1014,-12.736152412201232,15.915574252359278
1015,-13.35745217497361,16.755793226724514
1016,-11.596838174630584,17.48094731849395
1017,-12.895855556546586,16.592775065217634
1018,-11.491622867349303,16.244832236075368
1019,-13.18992382330268,15.619335885923888
1020,-12.304076166209715,16.22098416006565
1021,-12.43454102533293,16.008920703626135
1022,-14.758656165497818,16.831624160924022
1023,-12.727688157038651,16.331756164078875
1024,-11.560165998762717,17.849474423161976
1025,-13.134807797187113,16.967700037409823
1026,-11.913871108430723,15.990396282535116
1027,-12.427203296844873,16.56146915769089
1028,-11.525539182068169,16.078395081672884
1029,-13.179320315803343,16.26663472440687
1030,-13.643626821746743,16.948376384933823
1031,-13.517313269569263,15.715744348002495
1032,-13.587650900173248,17.500062174985782
1033,-12.322479234466943,17.273032807159442
1034,-12.074263819662255,16.387402740432734
1035,-11.168461052576086,16.948725594869266
1036,-12.600436139692933,16.275943639903765
1037,-13.60491848174769,16.790809390909782
1038,-12.739382540203668,16.80285157366019
1039,-13.359943224234346,16.949784937342397
1040,-11.942991162876542,16.58320782114839
1041,-12.511081001836466,17.190665741039563
1042,-12.051585215092514,16.055265124216653
1043,-12.906856597362797,16.743410877176622
1044,-13.540693053386107,16.827566718353786
1045,-11.697027962944476,17.827471672891466
1046,-14.872535494778013,16.605041087114245
1047,-12.208197197469929,16.346205646036985
1048,-12.437152472056745,16.29284875989343
1049,-13.591972179427877,17.666111935019295
1050,-12.834557412077984,16.984776167851006
1051,-11.563256198445243,16.22512683497896
1052,-12.700325378991524,16.577070718444492
1053,-12.460407205073178,16.689686225372157
1054,-13.295206542069181,16.59991296942148
1055,-12.73938331644444,16.44737680486447
1056,-13.579328560343267,16.646801300422897
1057,-12.701236683014102,16.770120794892158
1058,-11.535109078992486,17.078918421661882
1059,-12.856144005732457,15.940468365952096
1060,-13.237873042274154,16.91712325454228
1061,-11.626490644169207,17.79959293661917
1062,-12.247282677967496,16.37696630561358
1063,-11.718555709746333,16.164601717622723
1064,-13.179391128334377,15.982149413910127
1065,-12.237836921490484,16.540804347040645
1066,-12.0273595125447,16.321990607569724
1067,-13.4294179338336,16.325898708130303
1068,-12.49854783802645,16.592152506816973
1069,-11.451982855710877,16.85092163943552
1070,-12.082988397916456,16.98029398480434
1071,-11.501754422353805,16.424400182614086
1072,-11.60676740135389,16.90592421469602
1073,-12.225895675593556,16.591082252502016
1074,-12.313606596620513,15.819950972038448
1075,-13.255327948758,16.91727977615397
1076,-13.547034523560722,15.647825303647599
1077,-12.147444469168885,16.99609131908761
1078,-11.63415122540177,16.64801706970114
1079,-13.624489368246493,16.9726958689679
1080,-12.73834032758336,16.668738079447657
1081,-11.903863376790206,16.22362558869429
1082,-11.771295123806958,16.4420450573318
1083,-13.06393216450547,17.19762684558488
1084,-12.771159040839741,16.410350281059486
1085,-12.95994771806275,15.842712374276356
1086,-13.293893204235811,15.78518492069042
1087,-12.956267690930826,16.49758052131172
1088,-11.624703445694088,16.35440053266049
1089,-13.85717728425378,15.75929548895629
1090,-14.011462849999102,17.0338464014525
1091,-13.566539495628637,16.55058856731275
1092,-13.349402850398636,16.246051552632835
1093,-12.64362613349457,16.415047602762456
1094,-13.794262070436556,16.936086569482036
1095,-13.42269083837919,16.954634294779446
1096,-12.00058427802252,16.302165991094647
1097,-11.76322018004792,17.9820585963266
1098,-13.564019753248623,17.25481952254319
1099,-12.539292205519786,16.84905667494489
1100,-12.949539561457577,16.01631318216549
1101,-12.236272885337772,16.248575709994427
1102,-12.237550649941857,16.97463297145663
1103,-13.650355153427494,16.325150870554356
1104,-11.673723740280142,17.050082729237754
1105,-12.13915443085507,16.067040025776983
1106,-13.565213937394537,15.900586144057158
1107,-13.149047748650606,16.414978580814964
1108,-12.525015513182227,16.374472869050106
1109,-12.92709055669619,16.676687447028524
1110,-13.18891990241946,16.051628433027243
1111,-15.194119089018237,16.85149215790493
1112,-11.840923314895523,16.401678076809954
1113,-13.216335484983475,17.040495435676508
1114,-13.621599167868276,16.72197342924575
1115,-13.985887246223417,17.76725658675494
1116,-13.710829596199536,17.139872241191178
1117,-11.634494899886397,16.7447500476013
1118,-13.177381524268384,17.0630199607986
1119,-13.069140788813712,16.822777997143866
1120,-12.750054443444633,17.42695848323103
1121,-13.57353148034329,15.722163954155473
1122,-12.179739506095622,17.32533032441745
1123,-13.414604139624753,16.10505023931023
1124,-11.968308520996155,16.456225012199
1125,-12.832229100737905,16.813780466200622
1126,-14.080330894904296,16.934666740106472
1127,-12.26994642123173,16.85190452772557
1128,-11.739973187750543,16.41532721858365
1129,-13.178167360248624,16.686906566580138
1130,-13.281118260518138,17.31945116454758
1131,-12.490293069476326,16.64640090836835
1132,-12.940907987222532,16.594567093898917
1133,-11.988822722009722,16.371917812170036
1134,-12.327106805388617,16.256199094243993
1135,-13.684896826793144,16.522166211192623
1136,-13.969391833715543,15.999216482748604
1137,-11.677934677351633,17.120203552547952
1138,-11.66414060644964,16.634435647277492
1139,-11.965891084754837,18.193612196329255
1140,-13.449761445707818,16.5692449917566
1141,-13.374887449100939,17.368137218264287
1142,-12.472171583760966,16.756174716840036
1143,-11.915590397764278,17.376592625251234
1144,-13.214626486176943,16.88667011188268
1145,-13.981850143903998,16.051540877916587
1146,-12.353082174442548,17.03574209823906
1147,-13.194431633145834,16.853858831929248
1148,-15.284168102675363,16.807525827710528
1149,-12.30060466082773,16.89648663647471
1150,-11.960916647400104,18.279618277542713
1151,-13.122563661808815,16.839082360990066
1152,-13.434889008930073,16.190279194095357
1153,-12.193827868277648,17.517609716602365
1154,-13.176080801041145,16.15088664187953
1155,-12.06970099418309,18.048533219700943
1156,-11.970547707749075,17.37418464219942
1157,-13.840132818781797,16.532558727385922
1158,-13.280162355942995,16.90946143007404
1159,-12.863970824111302,16.85777902685426
1160,-12.387196633899276,16.534646491017547
1161,-12.459826276752107,16.558106135236113
1162,-12.154757552773795,16.500792430920377
1163,-13.771095562780667,16.146511627253414
1164,-14.158594018756226,17.94628860544322
1165,-13.23836221968957,16.39574896525363
1166,-13.76488635174695,16.47063520931657
1167,-12.435287003975711,16.377230640605955
1168,-13.543817655189823,16.679215583674264
1169,-13.869056562828238,17.466686277157205
1170,-11.926592194769892,16.289045424856
1171,-11.825130449621295,16.60110349596555
1172,-13.693644750128817,16.14342831012176
1173,-13.510134999375587,17.446668658782272
1174,-13.792664771388104,16.96142539645286
1175,-13.999086454630872,17.326654154240035
1176,-13.018800028802774,17.117879984916655
1177,-11.842195163123126,17.025858951527443
1178,-13.115916276782418,17.103061805043623
1179,-12.75927652770976,16.71339603441741
1180,-11.736446249208974,16.88305785815062
1181,-13.313035388653605,16.975479224961056
1182,-13.396508908891597,17.28857033985962
1183,-13.557088007516533,17.45243925565108
1184,-13.500493442625263,17.239355290179102
1185,-12.950361047050727,17.63872876170283
1186,-13.83404212824389,17.40255855954417
1187,-11.786834631067608,17.305249303725226
1188,-12.659361607347448,16.872977183081254
1189,-11.885426214935173,17.137537106721354
1190,-14.434677335274703,17.12208046702218
1191,-14.341479090396021,17.321378281682623
1192,-12.338454885149599,16.60348669836997
1193,-13.045223779789563,16.62045303200024
1194,-13.235210846875397,16.68509074095515
1195,-12.268273659536021,16.635741110627684
1196,-12.669132808759972,16.76416118676445
1197,-13.444851456088449,17.32208712776522
1198,-13.548045178531902,17.273811208305474
1199,-13.62246422096225,17.490027310071355
1200,-13.974030429123488,16.670986820940442
1201,-12.479563152099539,17.435714867292905
1202,-14.032424075152775,16.586592931227433
1203,-11.948403866227473,17.19377086683389
1204,-12.141810823369049,17.5352843188111
1205,-12.6612299679034,16.29362418297983
1206,-14.288727139961765,16.091181523616076
1207,-12.621587847523168,17.069904527808887
1208,-13.577117494779781,16.212955333250193
1209,-13.779551967817602,16.835473964757885
1210,-12.51240290118048,16.736775580726864
1211,-13.908363405794859,17.51427694617447
1212,-12.20649012999159,18.280051385227527
1213,-14.087186500745233,17.526102544405298
1214,-13.758344355269148,16.53262112172843
1215,-13.796217792098954,16.432309457417887
1216,-13.995842039565378,16.000946572899046
1217,-13.480224596556976,17.14845906172738
1218,-11.963778325303606,17.11985054516838
1219,-12.152966682539361,18.521258983061696
1220,-13.463006795837245,16.533633478930813
1221,-12.66426384148734,17.354962001499686
1222,-13.061909774195174,17.7672798832537
1223,-13.208870400156922,17.320913434084122
1224,-14.184565183825196,17.213743258766854
1225,-13.105108646771058,16.871409626820963
1226,-14.297147381869324,18.284726916618858
1227,-12.871324459854513,17.385926816559788
1228,-15.551186414311562,17.248856646031385
1229,-11.827910917055537,17.107142397073552
1230,-12.624900356780447,16.74834001997285
1231,-13.413835610764213,17.060861134523044
1232,-13.975758901687584,17.18538344487743
1233,-13.451876111251288,17.15558749802576
1234,-12.775597520944366,16.933904847947844
1235,-12.804002883554633,16.892289630182013
1236,-12.3698689828103,16.764381173082977
1237,-12.08142668138979,16.708644414810166
1238,-12.043791513421716,17.464515415007515
1239,-13.080320848488501,16.750757290022385
1240,-12.34915851081477,16.482625711863903
1241,-14.484189262143337,17.317993578773482
1242,-13.453740632894283,17.246499646720554
1243,-13.68825693496235,17.773425064505936
1244,-12.2919235207701,16.927389360575468
1245,-14.427393973036745,17.141568925461847
1246,-13.269080883705266,17.28921249984382
1247,-13.365286744237952,16.894380071406403
1248,-12.496034713870955,16.43801695778187
1249,-13.13974782219427,17.836479781277532
1250,-14.047890835152089,16.297509598089192
1251,-12.40732566991229,16.831403867146015
1252,-14.156936592110469,16.877722811849672
1253,-13.036119583456546,16.893117700812944
1254,-14.018237831694293,17.93642050123713
1255,-14.465050832992386,17.4194124193558
1256,-13.47385744242137,17.1468705375573
1257,-13.65087600036873,17.624312124875352
1258,-12.680017299926682,16.783505023185068
1259,-13.87999534041969,16.564491716276734
1260,-15.758076730017844,17.25948425814263
1261,-12.378468526006086,16.942380192394815
1262,-14.19722756131791,17.75152625966662
1263,-14.137955595443287,16.837475938666195
1264,-12.72936828247014,16.607725469653012
1265,-12.355923814404782,16.613069835579644
1266,-14.519710017238154,17.061751614673774
1267,-14.285456244408287,17.406645118534822
1268,-13.75710969640928,17.89717151193559
1269,-13.742833658790182,17.925859268026528
1270,-13.239267912133094,17.59644992703416
1271,-13.538144307908452,16.704233506937364
1272,-12.598678848682512,16.975536505749393
1273,-13.806068432287244,17.067106960905242
1274,-12.734449613028968,17.14265503336063
1275,-14.06295395289056,17.40777294494235
1276,-14.378393573033105,16.50063610161606
1277,-12.580261845354828,17.889648423899253
1278,-12.033683258876303,17.625231650900403
1279,-14.55120134778546,18.354177928661038
1280,-13.05370539478573,17.474929655456826
1281,-13.534816675933088,17.314954575036573
1282,-13.656426389068114,17.747501027160663
1283,-12.013533542402609,17.213708415203207
1284,-12.227185281896407,16.856995159938982
1285,-13.701943242398889,17.19206824079412
1286,-12.241999722693054,17.335948885635773
1287,-14.107565080831913,16.623577474246538
1288,-13.137182684261603,17.201512877654928
1289,-12.441182900555132,17.83376605973114
1290,-12.93945335678974,17.03325273955171
1291,-12.275984205317442,17.241151949521786
1292,-12.767823300525677,16.59084880799017
1293,-13.043804950450046,17.43855284497924
1294,-13.452795611316693,16.837127635712974
1295,-12.55834317080311,18.446890828006097
1296,-13.695951202077246,17.14553057930002
1297,-13.536206560823263,17.467969731400803
1298,-13.599373727350175,16.954769107806037
1299,-12.439806243730922,18.6603443383927
1300,-13.837097217075932,16.595987428977416
1301,-14.420371105128016,17.792522976673816
1302,-13.737594405698902,17.388407220241152
1303,-14.69928066837692,17.548971148583014
1304,-12.18997765468863,17.40191072303074
1305,-12.902555093870639,16.987876017210965
1306,-13.09260326716309,17.2588754021441
1307,-13.565403422720367,17.60111347307683
1308,-14.648006415513853,16.409039837280208
1309,-12.285811313094193,17.36146666775967
1310,-13.947803305243234,16.574761006736146
1311,-12.255379815423279,17.56763480375892
1312,-12.64636280952206,18.464859061469248
1313,-12.953446688538332,17.126748336615577
1314,-13.669671801078618,16.958865744337512
1315,-13.367141071473666,16.95644438792502
1316,-14.036868472450713,17.968420636264174
1317,-12.943729063520484,17.206952463327646
1318,-13.369957257633178,17.256958056840247
1319,-12.78547465431065,16.945018722202157
1320,-14.19199346701679,17.795369953884
1321,-12.53818305663999,17.1842957164531
1322,-12.579473568237834,17.026116823390034
1323,-14.633285331193854,18.606873950928716
1324,-14.329762645386573,17.770955619683335
1325,-13.951683708686387,17.211242799901374
1326,-13.987366831283584,16.874032901738524
1327,-15.93239257163274,17.37306601275405
1328,-13.81122000176159,17.919495024124373
1329,-14.737372687548513,17.355857320757835
1330,-13.799709695216663,16.91739421611208
1331,-13.669408510836414,17.45113960776743
1332,-12.94167278681141,17.749796997246936
1333,-12.264598508959766,17.071128272792706
1334,-14.322511372460461,16.326677347141793
1335,-12.976682533473435,17.239909355727413
1336,-13.344552841886214,17.456137877439975
1337,-14.503300636891218,17.135627094140908
1338,-14.163542261430488,17.97607261362345
1339,-12.820143991403281,16.873847630178737
1340,-13.900858589571333,17.4964308020607
1341,-13.715417582800399,17.583112661219474
1342,-14.530345690241202,17.03449753531048
1343,-14.445748513188057,17.414621142754285
1344,-13.91015185533663,17.564071791983825
1345,-13.44406675291274,18.14859358375385
1346,-12.497715384160085,17.97540651532841
1347,-14.276289750323418,16.82247075103647
1348,-12.935319532166474,17.93665826123675
1349,-12.350957653931271,17.552918574879726
1350,-12.572083763710133,18.84473292930427
1351,-14.143086845821589,17.735087030035572
1352,-12.550467678960153,17.09608055792274
1353,-13.904911732990062,17.63466233455079
1354,-14.597762294115146,17.659337137230462
1355,-14.187646445806687,17.44826477925974
1356,-13.952220942519997,17.02142395915584
1357,-14.86967900290845,17.782206423436794
1358,-13.6011872432256,18.018737599572933
1359,-12.712565553465895,17.451858763853654
1360,-12.415797358646913,19.088880849646948
1361,-12.989490241437483,17.36260213443883
1362,-14.102580157523878,17.880602069830182
1363,-13.54213804022569,17.295399651410783
1364,-13.644590520897868,17.937316147345907
1365,-12.992819995617547,16.95273986976963
1366,-14.371697022845307,17.98047087795888
1367,-12.788629548892214,18.209903882120216
1368,-14.369330432994863,16.55530369176671
1369,-12.816617955526835,17.087073526010357
1370,-13.142854305016845,17.484540157345982
1371,-13.898048561534647,17.570707516127797
1372,-14.224085792839555,18.2949870196909
1373,-14.897814503747332,18.597612196298265
1374,-12.285773369408485,17.648849899987038
1375,-13.930177411458278,17.70788863859589
1376,-12.717852305724962,16.988417177091605
1377,-16.223967128480954,17.325097783635037
1378,-13.998608476905211,16.96570006739841
1379,-13.813187519960927,17.223910086142528
1380,-12.895420530027874,17.218415098009032
1381,-14.256196705967973,18.1090777310972
1382,-14.966529641666718,17.377253801471472
1383,-14.778266915895925,16.735456328453637
1384,-12.703790205808989,18.829684357858117
1385,-12.376975358995992,17.665891938166126
1386,-13.234996067007472,17.955008965210812
1387,-14.433049777243848,17.065674519746366
1388,-13.044316803036931,17.325552957045787
1389,-12.43419488366413,17.896673923122314
1390,-14.37643231738939,16.993500001364957
1391,-12.532219967639403,17.08667548888034
1392,-12.672928201369423,18.142442626444847
1393,-13.416752772983507,17.51096777170212
1394,-13.267334588656873,17.24336552404819
1395,-14.864503212861022,17.935551786438683
1396,-14.240842483053228,17.853050781356526
1397,-14.022345662516,17.42762084696997
1398,-13.553070251570155,17.337690911172984
1399,-14.531136951869858,17.68749425451417
1400,-13.49425784816746,17.67616939645338
1401,-14.695550436002396,17.38929259702497
1402,-12.450825865507717,17.927394023671997
1403,-14.750217978008065,17.25976944981769
1404,-13.574328104829025,18.342253166344
1405,-13.911955586055026,17.77482613714919
1406,-13.555797412733803,17.656009192743078
1407,-12.857530900138414,18.84935771627451
1408,-14.254319147023292,17.937699438336224
1409,-15.099044667914134,18.64405680258191
1410,-14.721542487263646,17.377574084534725
1411,-14.178333717374773,17.19003553957496
1412,-14.584829006011871,17.754368075632016
1413,-12.947915559541538,17.52602207127334
1414,-14.766444790844652,17.444115430809788
1415,-12.519896577418745,17.74206945320626
1416,-14.522504532982001,17.48779445394508
1417,-14.166677756852831,17.83258341841184
1418,-14.054674571433633,17.575114520237236
1419,-13.313350212165545,17.5453626540448
1420,-14.38377938613813,18.35395199566791
1421,-12.660220488821745,18.315794560544674
1422,-13.627821204758284,17.4567433176785
1423,-13.719697340566992,17.490393721668227
1424,-12.849763620871833,17.540096856102124
1425,-13.463530341857865,18.595368131904138
1426,-13.355900214822645,17.623403808746847
1427,-14.332501446444475,18.068126391006487
1428,-14.374197995821945,18.379568385616896
1429,-15.130634033243751,17.589915899479962
1430,-13.786691030651607,18.144446770939204
1431,-12.567472602011419,19.35040307857389
1432,-12.836301046754187,17.323026503525913
1433,-14.76522491596997,18.39452636934153
1434,-14.798678836828671,18.016090521934736
1435,-13.096376054413401,17.587630302701196
1436,-13.207013622177303,17.505507487655645
1437,-13.001703090241133,17.271567421826386
1438,-16.494739169330312,17.486484508550877
1439,-13.365220085300269,18.180841991673386
1440,-14.174416842634953,17.928080684355898
1441,-14.97024579957006,16.937532514051203
1442,-13.987288933182723,17.46002969116018
1443,-12.658451739853842,17.907581986419068
1444,-12.693334837789966,17.27231107548342
1445,-12.646951668694767,17.958867656066865
1446,-14.262893701529595,17.654560045757478
1447,-12.620831759880936,17.840091034503228
1448,-14.822914956514689,18.500946502166023
1449,-13.373747819487026,17.641523565064915
1450,-15.319014516515411,17.886922675284985
1451,-13.366882444149287,17.006658780970962
1452,-14.378126824213016,17.2010647138106
1453,-14.689501347372737,17.182784758653124
1454,-13.177392997061425,18.318432032885752
1455,-14.783358706963185,16.782261271058395
1456,-14.651773312527478,17.194884119960033
1457,-12.687900114053853,17.912458573591557
1458,-14.261118307716632,17.757992988400293
1459,-14.305428477383945,17.957096190383623
1460,-14.354511546908522,17.28201028654599
1461,-13.773258780663552,17.56805406413802
1462,-13.116648048114481,17.30204834610022
1463,-13.368637549503335,17.498042458424713
1464,-14.814581502808116,16.800386049408438
1465,-14.026664792345095,18.076563616613033
1466,-14.257464246644622,17.886884346412213
1467,-14.57044474384475,17.586492800623738
1468,-14.931177831462119,17.642771319518037
1469,-12.634715386826727,18.15712620490625
1470,-13.477095247093878,17.574265027355498
1471,-13.457962144032612,17.025672469414125
1472,-15.319846285104138,18.838629652515472
1473,-13.094083631076742,17.70778334652606
1474,-14.646769001928988,17.383632014429804
1475,-15.36794842610588,18.123351792750647
1476,-12.780735765045861,17.414149106547526
1477,-13.211952002531739,17.716224356590295
1478,-13.810742183634021,17.81940785359162
1479,-14.166652674748097,18.073122931625406
1480,-16.72038546318116,17.65209518744279
1481,-14.567602903662284,18.19783975639059
1482,-13.558655827924962,17.80395390972775
1483,-12.78251123132409,17.999742605689498
1484,-15.22579520292826,17.000361187179145
1485,-12.759750237682116,17.700528107360547
1486,-14.521614109856873,17.20967897989027
1487,-14.912126579725259,18.188012924621965
1488,-14.457542223478194,18.298739098728824
1489,-14.218965253030325,17.510203314882606
1490,-15.210264242236041,17.93277064265384
1491,-13.22072815152074,17.436518920484055
1492,-12.877258826496153,18.509074644468665
1493,-13.09831666112035,19.107897121364438
1494,-14.93167119896388,17.92092089988563
1495,-13.817379604547124,18.65990569270908
1496,-13.26684377563944,18.491884177821383
1497,-14.670213226879582,18.570178090972973
1498,-15.00489904109754,17.792169628243357
1499,-15.457030435623984,17.75483961835463
1500,-14.33341365712683,17.993601504111147
1501,-14.772345433886763,17.594684039667325
1502,-13.37841195577382,17.870156633708383
1503,-13.97174567067616,17.795085527676203
1504,-13.481571711886765,18.48945469667176
1505,-15.068211698262964,18.60562246345734
1506,-12.75320120458029,19.632449256304486
1507,-14.611586281264932,18.89135949511619
1508,-13.61018922595839,18.16371359880403
1509,-14.774016501813502,17.641217192253677
1510,-14.667371172000623,18.73703154764435
1511,-12.706449518795244,17.681501746184303
1512,-12.83858846687295,19.557543819640863
1513,-15.088693325694136,17.78198297398455
1514,-13.455825216480818,17.927226450876052
1515,-15.514063021136401,17.804892978929423
1516,-12.871787246704566,18.79935577774121
1517,-13.159627946169824,19.294957714630165
1518,-13.516954389023528,17.348602190587037
1519,-15.44508112230977,19.09302163835299
1520,-13.619712282594024,18.121509642902303
1521,-14.862428445219855,17.17313911137345
1522,-15.428950939866004,18.324178220318437
1523,-14.646451787808605,18.45520810482422
1524,-15.188773634376608,18.20094444317597
1525,-14.572763454288324,18.408435178198395
1526,-12.786153578454531,18.340070128045458
1527,-13.175095698919435,17.356981036163894
1528,-13.338339704479445,17.64527150161613
1529,-14.601281461964424,17.627429524852104
1530,-12.927658019038926,18.13819082488531
1531,-15.052138678405907,18.632486948013334
1532,-13.85837655158017,18.831565511959056
1533,-15.307136983554823,17.27501287182433
1534,-13.727449556613424,18.595550522758096
1535,-14.24587010658631,18.46982989544481
1536,-15.197754947372223,17.911657199956977
1537,-14.60758536588979,17.53956011707043
1538,-16.906466612547636,17.691955335462605
1539,-13.806427971798142,18.196873032686902
1540,-14.065378572854124,17.897956992730386
1541,-13.351383552718172,18.709400048130455
1542,-14.845333091800914,18.100476767972495
1543,-15.28986536888331,18.60207506605176
1544,-14.351465777987503,18.553488998639768
1545,-14.511579872921338,18.135277561808113
1546,-14.44662693220552,18.252815605859894
1547,-14.504582862450771,18.44960518230257
1548,-14.46049926650075,18.43928013350362
1549,-13.90770291629117,18.231125888800182
1550,-13.303365910759766,18.05575613794547
1551,-14.857280341749423,17.73407987555623
1552,-14.19306137152359,17.92770840674797
1553,-12.736379943929606,18.424995318779178
1554,-13.623824661881503,17.893821571877197
1555,-15.070505892792808,18.202970189763818
1556,-12.929975345084998,18.034482265137562
1557,-13.482658721387388,17.93371749094456
1558,-14.4664044713019,17.65836359805381
1559,-15.02107060951759,18.81318836747672
1560,-13.841667273206323,17.91242006105526
1561,-14.726362029325859,18.318690464239893
1562,-15.370277208408492,17.96019759009169
1563,-15.156869977341643,18.114183863884676
1564,-14.975020159194035,18.733717881394664
1565,-14.086934510852767,17.943509603325694
1566,-14.291457340943445,18.575571263888662
1567,-14.186353954837536,17.971034875519013
1568,-13.704978396327064,18.687025484635164
1569,-15.54340780267941,18.507763501251407
1570,-13.791394641284537,18.250091805426763
1571,-14.973426904502652,17.726881835311275
1572,-15.418017285672068,17.35346984844074
1573,-14.57515732252342,18.237457984771424
1574,-14.439521881500784,18.501283287258417
1575,-14.759358911264869,17.738468922722575
1576,-13.47031709516118,18.774573353969487
1577,-15.141304957807048,17.248436246983736
1578,-13.09091150627857,18.88556100161777
1579,-13.485170836016351,18.12333777282589
1580,-12.94928525501139,17.89897805230274
1581,-15.42028484178605,18.28621736512282
1582,-13.708774488499827,17.428232657344225
1583,-12.968092009476614,18.39283080678993
1584,-13.134499676626728,19.6604931388586
1585,-13.798562359402185,18.094835241155078
1586,-13.432858864038995,19.394242454045607
1587,-15.07428504265513,19.223228492852193
1588,-17.18040783125008,17.774024728861768
1589,-15.530918780997599,18.610578509763997
1590,-14.85393029354668,18.528949080001524
1591,-13.383560659813295,17.52441852502816
1592,-14.797630591090687,17.866876772462174
1593,-15.178076718441975,18.52085414269141
1594,-13.00187318473643,17.934906474869237
1595,-14.037121770820065,19.005636563857365
1596,-12.969768228187945,18.54169931495697
1597,-15.704113621544355,19.319862498175667
1598,-14.416291360396968,17.976353016670423
1599,-14.120824436249606,18.233994681603328
1600,-15.877799652009081,18.012569233982873
1601,-13.843895039297784,18.059218265241903
1602,-13.796128359549463,18.16772434577087
1603,-13.097975450388194,18.405754426938632
1604,-14.620909044189858,18.321861028862912
1605,-13.954811417041753,18.28115236045824
1606,-14.968527652575911,18.62120979377415
1607,-15.482115829113987,17.97600638568703
1608,-13.60984116696227,18.19290012732899
1609,-13.699347639698146,17.7766863753349
1610,-14.81164534387902,18.468538831398465
1611,-15.132902027587539,18.143961847622027
1612,-15.165799944551868,17.86907885452085
1613,-15.632103246877868,18.259696121046638
1614,-16.001196245631387,17.97102177064683
1615,-14.838819762742649,18.728028323166782
1616,-15.289298779041927,18.829102212296704
1617,-12.997560444885778,18.717906199757447
1618,-14.017761721505085,19.074495642171726
1619,-14.123755795644787,18.576763093982883
1620,-13.989216262219536,18.344701453867543
1621,-15.000405992339694,18.515013750018596
1622,-14.862326190536672,18.715644003766833
1623,-14.223350313799788,18.1951142490662
1624,-14.949234326565298,17.93335109045397
1625,-15.823009669178568,19.322089598591138
1626,-13.827456818874342,18.205362292578506
1627,-15.118996293052135,19.369862798082654
1628,-14.576818238561481,18.99371725932683
1629,-15.230224978525692,18.0824945353518
1630,-15.606556875614647,18.793842656947298
1631,-13.553804369571894,17.723369789710933
1632,-13.45855846325411,19.613114313732332
1633,-13.675538509898935,18.459762613744047
1634,-13.247355703233282,17.999589129136567
1635,-14.156604641306064,18.44877163713535
1636,-15.249952409374798,18.008048551921632
1637,-14.74814145932621,17.788354273701707
1638,-13.439952395491488,19.133595218787647
1639,-13.36678807298674,18.438531833212622
1640,-15.716529792842845,18.078788299012476
1641,-13.972112950022034,18.31524359324019
1642,-13.307356119867432,19.774675125147443
1643,-14.401016620931482,18.279050786742573
1644,-14.47176040852737,18.242723250112764
1645,-15.252402785487162,17.615019233691594
1646,-13.770209060347764,17.728891903681358
1647,-12.994978448891082,18.794406660481783
1648,-13.674905426197439,18.020509365085385
1649,-13.651220574579822,18.41086316559357
1650,-14.777578257579307,18.50381154982657
1651,-13.12810154910681,18.080536747349086
1652,-15.204613957671977,18.356031785887513
1653,-15.357384951719524,18.491321291966518
1654,-14.706784231696123,18.778003741098125
1655,-13.678891962415252,19.008667247853964
1656,-15.173196867414333,18.698044627028
1657,-15.662951262281785,18.442562352357058
1658,-16.009628037365268,18.833753406642046
1659,-15.269846791155576,19.06188548655804
1660,-15.026458193536055,18.158186793515313
1661,-17.389178420451675,18.00469219350542
1662,-14.189980380081936,19.2418181059327
1663,-14.756107799440514,18.60598971058162
1664,-15.705527471241316,17.76156697753202
1665,-14.121134858378827,18.541382920251884
1666,-16.049407635020458,18.31553162484979
1667,-14.154376179356431,19.3202613356152
1668,-13.096513868579278,18.818109246961676
1669,-15.66432347802603,18.511794918467913
1670,-13.828976640625804,18.114763575451484
1671,-14.084058766705724,18.470220813923767
1672,-15.469146101374655,18.469409419200694
1673,-13.407014682274925,19.321598561727477
1674,-14.512037221030285,18.418756363291095
1675,-13.61647307371836,19.72305225332569
1676,-15.504761890037248,18.736682707656243
1677,-15.255457925758343,18.7037402321108
1678,-15.33832388194534,18.39016136857576
1679,-14.216673685735058,18.897979922934645
1680,-13.286151998385565,18.0624754074593
1681,-15.908625487726722,17.87927364442607
1682,-15.553717179505842,17.77786597968489
1683,-16.095059026844908,18.989176902539036
1684,-15.181018092265344,18.258836285893207
1685,-15.1422063650332,18.208826536470298
1686,-15.283885381306174,18.97086289154235
1687,-15.349145068422057,19.71652046008642
1688,-15.004884010852251,18.535480099873553
1689,-14.785899482206883,19.328260084125606
1690,-14.263478160992378,19.439721041629983
1691,-13.865865155895959,18.763240384484554
1692,-14.659159957637035,18.58934230900005
1693,-13.689256755953803,19.27493579131269
1694,-14.809632453198082,18.876890881992786
1695,-13.136044846707172,18.94609274941282
1696,-13.286802367427534,18.857546989008128
1697,-14.951675494953475,19.076274107555925
1698,-15.318107673483063,19.324541337698527
1699,-13.245911959010456,20.277819559732094
1700,-17.420179373409233,18.285011276536515
1701,-15.291100763781458,18.46792812708535
1702,-13.302709139016608,18.412630642670536
1703,-15.815203765039184,18.67326318024717
1704,-13.872469545818266,18.76241689724734
1705,-14.023681243027863,18.647678566224055
1706,-15.784366567193866,18.405850601345204
1707,-15.035772560935651,19.019282578432843
1708,-14.074025834407696,18.41998764452251
1709,-16.060146744765365,19.65438958170289
1710,-14.754110918842755,18.29973140404337
1711,-14.914013184283084,18.959045656880384
1712,-14.063324612314442,17.802260092355603
1713,-15.91654009330238,19.041324607830845
1714,-14.433683047263454,18.596531783767375
1715,-14.057730651420023,17.97288556104015
1716,-15.15705721620309,19.03495371529347
1717,-15.168933425793812,19.01860321495593
1718,-15.049371033884128,18.904565431525917
1719,-15.879590432054231,17.867223113680673
1720,-13.85008412825794,18.575419243414927
1721,-13.386437809924574,20.232136124646548
1722,-15.768866560728988,18.580299415811496
1723,-15.54473108884179,17.74571301096806
1724,-15.124038417799706,18.203465693089342
1725,-14.291653008912004,18.84281688935429
1726,-16.293940308302354,18.463173018811254
1727,-17.62771610097458,18.224528430477186
1728,-13.39766457900353,18.37570135742226
1729,-13.350925215171502,18.912650677921008
1730,-15.49482216152456,19.337601625408283
1731,-15.844116717358148,18.517543555548688
1732,-14.356911286882092,19.49693161404588
1733,-13.92032600862695,18.79241050073589
1734,-13.842011730490261,19.34556636917778
1735,-14.97863645282082,18.93109130940845
1736,-13.35508347063928,18.260519180859596
1737,-15.480277198027471,19.73070586783294
1738,-13.36428624535772,19.13618285711318
1739,-16.215007078840237,19.683581556043208
1740,-16.178289189144802,19.291650725054584
1741,-13.46367396849118,19.6820450864169
1742,-14.956019764850527,19.24182140161083
1743,-15.633947142031282,19.101147458586812
1744,-15.052956695045298,18.834409659018185
1745,-15.964403525839849,19.20111318717494
1746,-14.899097445657912,18.349330266736253
1747,-14.469314273378401,18.92639662940168
1748,-15.157037508902683,19.12107468427691
1749,-15.610381509207022,18.406244821624483
1750,-14.138672889724539,18.698485178376316
1751,-14.128657387594838,18.10591639359314
1752,-14.868369319633768,19.256507545646503
1753,-15.408781341301355,18.71841564970506
1754,-15.386918564193264,19.150136209844995
1755,-14.192242548868471,18.581237000656856
1756,-14.197939978687401,17.99304711807682
1757,-14.869001707950286,18.60073918438949
1758,-14.485522888932477,18.836753073032543
1759,-13.993261504069022,18.35501316764047
1760,-15.359253943630149,18.41706639104386
1761,-15.678868694696824,18.85576019197813
1762,-15.591595160292696,18.454884579645316
1763,-14.812553505751067,18.718463171693738
1764,-14.466615786293477,19.59194824341689
1765,-16.014768992268714,18.8192435346638
1766,-14.35310377652305,18.92657027554152
1767,-13.619810531172469,19.05369521089024
1768,-13.949778162310754,19.925539613481078
1769,-14.11002472494147,19.387199701647873
1770,-13.709383444615158,19.851805749032675
1771,-13.61884279930651,18.378911303245214
1772,-16.161845599581248,18.692133431825475
1773,-15.646389137759304,19.283099004991684
1774,-16.391861917896453,19.68448989263549
1775,-14.262391540882682,18.262767481239713
1776,-15.075378655244258,18.41967262209928
1777,-14.630986486489853,19.4488198118627
1778,-16.112840393852984,18.993128888479568
1779,-15.684337956760281,18.913044456836417
1780,-14.447787751391619,19.01390634959248
1781,-17.95017462240079,18.46906453947294
1782,-15.868009648484463,18.24545543688764
1783,-16.21920396817851,18.30986823509075
1784,-15.676009682583494,20.068517684775376
1785,-14.141006851213234,19.091268730077473
1786,-15.790319103684944,18.65316357077809
1787,-14.653653291032871,18.786307119322245
1788,-14.26528400344772,18.902441094943615
1789,-14.790574855365062,18.857268373379664
1790,-15.42212914325665,18.656582999051317
1791,-15.759260381240956,19.35997094806394
1792,-13.411204931814094,19.39080146712876
1793,-15.391328407874715,18.68254253885567
1794,-13.887955479070637,20.185030433243732
1795,-13.508866057122379,19.14717246364203
1796,-15.33873376870641,19.573767507312557
1797,-14.363055053549788,18.966361584179936
1798,-14.23614071376582,18.733661703899052
1799,-15.014159707725398,18.9277613551743
1800,-15.649521640779485,18.793609375234574
1801,-13.64605998597439,20.466472455521043
1802,-14.119529686121954,19.198998597705618
1803,-15.133959165275346,19.32237095313616
1804,-14.51653298357214,19.354559013649883
1805,-15.691587346914039,19.65821003776871
1806,-15.183585926995068,19.495227429928175
1807,-15.704690353288852,19.12093570165241
1808,-14.532692031963256,19.864163791904218
1809,-16.381049368982204,19.58384460862738
1810,-15.140186567952398,19.497384839229888
1811,-13.586472755696118,18.740425347271167
1812,-16.634378573143696,18.67810324669278
1813,-14.652000042923849,19.237272372619884
1814,-16.181974910162637,18.889247396842837
1815,-16.286741538121873,19.330521851564107
1816,-15.38879362204187,18.944065717234686
1817,-15.560870578239141,19.234502336731907
1818,-15.196858778193793,19.66550702891869
1819,-14.310334654540249,18.353660504501256
1820,-13.69419406146486,19.246568984395232
1821,-14.034831631041577,20.181303338322024
1822,-14.409181407755108,18.39888372755966
1823,-14.718724750437328,19.930096538734073
1824,-15.771625393548497,19.46352065728593
1825,-15.474309888286973,18.900078593666457
1826,-14.807805294961465,19.405179668697404
1827,-13.802378351635484,18.505506287628656
1828,-16.05036734343209,18.751365690627768
1829,-14.821953353770622,19.20481689517571
1830,-15.054396708321434,19.00374854598406
1831,-14.342529383081779,18.725173959521754
1832,-16.278856320513974,18.962927464387967
1833,-15.145399455288025,19.02113868053506
1834,-13.563415955586102,19.291538941193767
1835,-15.941058934551428,18.42392667745167
1836,-15.3754489412552,19.506104398123167
1837,-18.034299037639315,18.62699476904544
1838,-16.482202325893457,19.65412238941082
1839,-13.689775063122077,18.833780366872997
1840,-15.29911811900585,19.53082985636737
1841,-15.32969415820433,19.305966380937697
1842,-15.799001075386121,19.7504191749995
1843,-14.142635084396538,19.23594947862363
1844,-16.413836420841484,20.154441053836194
1845,-16.137626666339564,18.96064957428203
1846,-14.47342409801484,19.26100274734584
1847,-15.932148694786065,19.484216342183387
1848,-15.892771758273756,19.156887358297606
1849,-14.74331409800167,19.034812720042442
1850,-14.213620833780062,19.28262631073587
1851,-16.19953241117809,19.351793327075903
1852,-14.653467814895555,19.87892198634306
1853,-14.374701397760578,19.19134807101835
1854,-15.375196236875016,19.61474266557571
1855,-15.123219282730012,18.786708588533266
1856,-13.625919622185371,19.584029679751445
1857,-16.403726732659106,19.469359225650905
1858,-15.840486319964683,20.307477134955136
1859,-13.824167960631744,19.496412868627306
1860,-15.865993344841101,19.302556383091478
1861,-15.288713408740206,19.920109177761187
1862,-14.410615954121457,18.588676100273553
1863,-13.788812124848585,20.177684661588067
1864,-13.776860912390768,20.680065702773497
1865,-14.515607331682263,19.183776146127734
1866,-16.41318700906116,18.65208989183224
1867,-14.249890256410001,19.78178749679524
1868,-16.846689053866317,18.845696885495425
1869,-15.793548368260021,19.10534833623607
1870,-15.70951714949781,19.414352081323422
1871,-15.966155040795233,19.133082008770817
1872,-15.766593549445535,19.120574295649728
1873,-13.903394768095392,20.35853301378919
1874,-13.887930493382028,20.627228245791624
1875,-14.657105175817437,19.61901299214466
1876,-14.547823795316123,19.50663509214879
1877,-15.987829275271988,19.15080146625318
1878,-14.48938650004478,18.679706563202313
1879,-14.73466992849543,19.946093501025388
1880,-15.40256618582726,19.592499398547808
1881,-16.279275375852926,19.281709716520204
1882,-15.93641791594559,19.91732401477842
1883,-18.12996034574649,18.943843041047565
1884,-13.623384603702592,19.878833955347655
1885,-15.312705243650573,18.92498638090252
1886,-14.341146304288694,19.88048128518832
1887,-16.705793886522958,20.130693893760856
1888,-15.698047062761129,19.16606209444953
1889,-15.793855792388406,19.258094695364182
1890,-16.478773229442993,18.872671089846015
1891,-15.990699937838695,19.279585476929597
1892,-16.95322100691298,18.878706373275172
1893,-13.897436694362218,18.9364237923038
1894,-15.710347683205613,19.904554912886255
1895,-16.743502867797957,20.002835584311974
1896,-15.588150342331076,19.84222268499925
1897,-16.132942417444045,18.717316622841413
1898,-15.443244355574269,19.808327562014902
1899,-16.517059511968256,19.66829334107714
1900,-16.421883764795773,19.53026919271082
1901,-14.50836050046523,18.989060919054133
1902,-13.928780573801642,19.056933259460518
1903,-16.195992188304828,19.18888891804432
1904,-15.86165439927034,19.470745133894344
1905,-15.030990903704671,19.565028461670597
1906,-14.386277258998444,20.31751034913607
1907,-15.103907964722213,19.62322683458389
1908,-14.563664032929195,19.541433318240248
1909,-15.053021507932108,20.223436631152545
1910,-16.13465321233093,20.526912418245168
1911,-15.554512875908046,20.047778074974502
1912,-15.30476025760336,19.430757718853982
1913,-15.670985571158006,19.254801949617566
1914,-14.508725720531348,19.621199966864793
1915,-14.740827283354646,19.3284909375546
1916,-16.05016426617771,19.82461071130328
1917,-16.58966055905366,19.36728314273845
1918,-14.655985645533589,18.799503688859176
1919,-15.037909576775977,19.286652601174403
1920,-14.03702127580033,19.69648192963372
1921,-13.891282990674032,19.42588105981247
1922,-15.437086796632304,19.380310373975377
1923,-16.18988627547682,19.3898889395467
1924,-15.948488070481194,19.543493166035347
1925,-16.95685614572329,19.153465945981516
1926,-15.5101126091592,19.87215935747655
1927,-13.755890271397785,20.107546171517207
1928,-14.742194559896204,19.473172660850494
1929,-15.020212454724218,20.475708314531346
1930,-15.61499010139185,19.9794871268165
1931,-14.045508944613157,20.456484405613555
1932,-15.436995872246927,19.485834755294928
1933,-16.163987707517737,19.40838151862699
1934,-15.596924903830455,20.01582931925284
1935,-15.964045111050364,19.971193974623567
1936,-16.42905985669587,19.433082495078267
1937,-15.796190740925638,19.728356773211566
1938,-16.566830631917586,19.517993356106274
1939,-14.536452647367067,19.785545525224137
1940,-15.517526760528277,19.1761103306205
1941,-14.079041562620608,19.294956617651717
1942,-14.121215569948717,20.721471702246568
1943,-14.49182904084959,20.192726692192732
1944,-15.598055414009927,20.2397776624711
1945,-15.359778345967882,19.63985408418697
1946,-15.988193096231665,19.415668633945863
1947,-14.705528769615889,19.658702507872796
1948,-15.706188112106808,20.108810246174308
1949,-16.62874377694562,19.85450836970845
1950,-14.474860247629373,19.777963836181662
1951,-15.029593113218471,19.389508546102967
1952,-15.689432437420955,19.480533355538746
1953,-15.03086123972713,19.76837315907144
1954,-16.29076544008306,18.875320775292
1955,-16.115087130778665,19.394415886581807
1956,-16.848185053198545,20.37880485842975
1957,-14.822053973392995,19.8669870303128
1958,-16.266439022223487,19.488943815511014
1959,-18.500316773281334,19.235335966133732
1960,-16.246986036031053,19.432689515377042
1961,-14.940787155216693,20.20739889472999
1962,-16.66695618013826,19.099150984866462
1963,-16.131833555113644,20.875517328169316
1964,-16.20862128732748,20.147643683328603
1965,-15.996876237963193,19.82043090830171
1966,-14.640353069966828,19.11214911809802
1967,-14.571656813542083,19.436914636551176
1968,-14.794779710575176,19.069269346018913
1969,-14.034200279904296,20.04163940562191
1970,-15.081634121015853,20.035108682241365
1971,-13.974354578334758,19.649624070800453
1972,-16.704758172534227,19.972574470793056
1973,-14.500481868908789,20.62105596352716
1974,-16.093467009670817,19.616405818852783
1975,-17.026533343529184,20.532086509869558
1976,-14.097525313280823,19.283242982134215
1977,-15.526212298188476,19.879287704978623
1978,-18.641697924737297,19.413150693710964
1979,-16.335669571482878,20.209786358808863
1980,-15.664962385703118,20.27479101400952
1981,-14.756951676734559,19.130226191571435
1982,-14.941126334733632,20.02263285147902
1983,-15.881295074826514,20.32158151879755
1984,-16.619868449611303,19.540193686437476
1985,-14.050726300861257,19.176626457085256
1986,-15.8955194673308,20.150174566701843
1987,-14.571177973645362,20.328090636219827
1988,-15.24320818923472,19.950979046531195
1989,-15.906285650627597,19.509912250774583
1990,-16.449579090494428,19.49963025468778
1991,-14.732437599652952,19.929478168251137
1992,-16.922243609273742,19.805241651927957
1993,-14.195238513596586,21.014309737675752
1994,-15.711643345265305,20.385844857057048
1995,-14.480816450929524,20.769300953244148
1996,-16.117492955760543,19.78910795982039
1997,-16.81966969091556,20.07322842279408
1998,-14.280767510413554,20.744556280558385
1999,-16.333833645814813,20.25494049048649
2000,-15.280856193082698,20.84589483673894
2001,-15.075431507353326,19.730793881154433
2002,-14.91771801142329,19.479264227961085
2003,-16.625180057498905,19.185113235761115
2004,-15.712389477915242,19.769843546078064
2005,-17.05246900194517,20.465617532158355
2006,-17.011782773549367,20.601736555223923
2007,-14.989132857106727,20.424309106574977
2008,-14.26729328621769,19.64720269381298
2009,-15.223025978675464,20.170950315450984
2010,-16.274991870004552,19.662762349892347
2011,-15.759612183159053,19.424167642013188
2012,-14.232080740469728,20.345981278625786
2013,-17.059331732739686,19.280854116175682
2014,-15.972485305392189,20.11218214864013
2015,-16.405115566654757,19.872677498230736
2016,-14.172952502690691,19.69306807527559
2017,-16.591894813347253,19.728449565108736
2018,-15.00243004767165,19.262582772489818
2019,-16.86016393781592,19.88142876324891
2020,-14.302524354691588,20.273144022719208
2021,-17.40472681052578,19.279551646510043
2022,-16.538474003718484,19.76390594946892
2023,-14.828888708003847,20.204837903395685
2024,-14.960130652988024,20.076639400708302
2025,-16.37525136923115,19.900172437088887
2026,-15.321475744888708,19.907639347488814
2027,-16.17603371339854,19.84080008718005
2028,-16.3663879839865,21.371183640885924
2029,-16.557841484431023,19.558443590950127
2030,-15.267962924371314,20.359175292773305
2031,-15.262574877535226,19.946109819911886
2032,-17.07916279563522,20.69935544609624
2033,-14.32351294127304,19.832793292480616
2034,-14.839881369158975,20.252165086338167
2035,-16.158501633886747,20.009234162345457
2036,-14.797272365938618,20.255947103845223
2037,-16.834858973631224,19.64713186408536
2038,-14.363826170033619,20.384547909564873
2039,-14.255217325036444,19.343897288426632
2040,-14.71751049431366,20.785234607704524
2041,-14.29814365044448,20.597878488170696
2042,-15.38622275757276,20.22561574172036
2043,-15.485912501177456,20.370776136399122
2044,-16.05321864889156,20.327332930781374
2045,-17.121702148048545,19.923442552957017
2046,-15.898408197369552,19.620968796524185
2047,-17.584027237610236,19.236508743143396
2048,-15.892908220948147,20.035008169746263
2049,-16.46585974202995,20.49690303277717
2050,-16.119269390397744,20.649544841654894
2051,-16.06985911520499,19.769883771018232
2052,-15.150909755818406,20.002499867772116
2053,-14.812212704312287,20.748225827265927
2054,-15.977292336169846,20.728631782575192
2055,-16.64647482290273,19.706959801523453
2056,-15.104289585461167,20.109677265349372
2057,-16.44348426841788,20.100435659781695
2058,-16.568418859756797,20.50380297078312
2059,-16.434734477580736,20.062523560456754
2060,-17.192349780205276,20.780101839156625
2061,-15.97803889408237,20.683241959887134
2062,-15.125894808321878,20.47899571212327
2063,-17.009724457406136,19.67056645241975
2064,-16.26283703893786,20.04781610822986
2065,-15.659124010458571,20.400343486739388
2066,-14.903822017276884,19.98669198465841
2067,-16.951595268664985,20.569074529517888
2068,-16.409131262286834,20.048109084691657
2069,-15.153770513320842,19.560313710360262
2070,-14.313460937410285,21.372621296265073
2071,-17.006535964091213,20.23892775682551
2072,-15.04465561135774,19.54068031304211
2073,-18.96017321585875,19.80554162164323
2074,-16.698731383011236,19.96609250969159
2075,-14.21520629022707,20.022263923252975
2076,-15.452100600517541,21.29426403296778
2077,-14.48912472093088,21.220184969565274
2078,-16.66369181569857,20.032327398407666
2079,-16.540673674840225,21.53495042131039
2080,-16.009672468191894,20.722360742210576
2081,-15.264377933324564,20.594770395136585
2082,-16.180998312867906,19.985535836561578
2083,-15.349335036424499,20.50242787875049
2084,-15.122833902511,20.386139224159145
2085,-15.436766319916572,20.1518056969984
2086,-16.51794290766605,21.55292845487013
2087,-17.26349944768332,21.025211870438724
2088,-14.283671013097216,19.677170562343875
2089,-14.415417557023556,21.394506881346572
2090,-15.908890122407351,20.284606752562198
2091,-16.645913740939378,19.70423153954983
2092,-16.59524625594709,20.05334342482214
2093,-17.512177376511517,19.732375218434328
2094,-15.714330070574619,20.447820814025985
2095,-16.5702078016539,20.752445992432367
2096,-16.430547322016505,20.804583985376347
2097,-17.00876050756564,19.838440162993102
2098,-15.936381304820769,20.7633570316521
2099,-15.403160631680805,20.606507282755125
2100,-16.635664022372186,20.026131914676917
2101,-17.107596992510956,20.42295042071141
2102,-14.689978621506757,21.26070126223802
2103,-16.38056881551208,20.29788250941339
2104,-16.50889450131602,20.579416283829353
2105,-17.076318917364155,20.884967724467806
2106,-14.322747296305314,20.134618008968918
2107,-16.218574082679616,20.991491519986088
2108,-16.253357464072593,21.056215303063016
2109,-16.993438221488084,20.133298560280362
2110,-14.508269813142473,21.497348543082833
2111,-15.284278000666909,20.417928120001505
2112,-15.11958253999684,20.699519332600023
2113,-15.14035452026496,20.173198713959845
2114,-15.278189267504295,19.77290718074412
2115,-14.5640166315546,20.854780559961494
2116,-15.076497627225255,20.692381112445698
2117,-16.826990428272403,20.138789012290133
2118,-16.051916738502584,19.978746618122848
2119,-17.51394481769753,20.789324130605568
2120,-15.62254042697268,21.454414210130714
2121,-19.185954581722033,20.007604313190114
2122,-16.645201781139207,20.224925322503292
2123,-16.1966054844558,20.694214088952126
2124,-15.60925805981044,20.730093527743264
2125,-14.457406061794666,20.9782386890071
2126,-16.821888403961886,20.345778927828572
2127,-14.702034756050042,20.24477052477601
2128,-15.149129741141483,21.16679557524457
2129,-16.292408073845007,21.112468552267202
2130,-16.606767861293267,20.08842981645495
2131,-17.38227342329258,20.439041744728353
2132,-15.360499035372566,19.736054587794992
2133,-17.61737406704486,21.128080609817353
2134,-15.33672085580714,19.748661211269436
2135,-16.301019429932413,20.731933307141674
2136,-16.40663993905502,20.99243720021954
2137,-17.47397015855713,20.95944022812862
2138,-15.032397801559972,20.715116443385956
2139,-15.100228679343603,20.648227651543593
2140,-16.054883632824193,20.05133571250862
2141,-14.484446434064473,20.124981973017903
2142,-15.50202023148438,20.75991629613751
2143,-15.677145318951247,20.277211589670564
2144,-17.198373326407726,20.03097565440732
2145,-14.497706173686648,21.05611098006286
2146,-15.014367453544157,21.106016610304756
2147,-15.128218108501006,21.321667521551337
2148,-15.80547150876911,20.94716107031229
2149,-16.924198840570078,21.91227014118999
2150,-19.392589542539028,20.2908104311269
2151,-16.392310989794517,21.066608768918222
2152,-17.917079875652153,19.627043058933214
2153,-15.627229445338488,20.643473129151616
2154,-16.80389924510648,20.756984148384817
2155,-15.350462978846018,20.073958070987214
2156,-16.601057084565795,20.60503554380265
2157,-16.93093714700146,20.26687129667282
2158,-15.982667257693205,20.982221580968414
2159,-14.603356026671094,21.85045873212256
2160,-16.1691798362479,21.549380642002397
2161,-14.635203206517563,21.252846567140864
2162,-14.556320151826338,21.70149518020702
2163,-16.958615306304246,20.283653330398515
2164,-17.297398207309183,20.28173692521903
2165,-17.25759022611447,21.13080469067752
2166,-17.42076451688917,20.49894082076105
2167,-16.93345717464551,20.187343212287118
2168,-15.427127379826025,20.62712584249311
2169,-16.98149172142937,21.102011552891796
2170,-17.364153123966013,20.72498775996891
2171,-16.9580804423717,20.46878759752199
2172,-15.396285749232561,20.732712622515614
2173,-14.560019629122358,19.936057047890003
2174,-16.90460595344993,21.02505088300952
2175,-16.845666277338665,20.43960414949436
2176,-16.513280150236067,21.049351190608682
2177,-15.83935946529721,20.854981447614104
2178,-16.658777531166464,20.38965901988467
2179,-15.847254319391087,21.67554199455108
2180,-15.033963549937617,20.349987803656973
2181,-17.013298792252634,20.50041333384386
2182,-16.640633394961146,20.319412522870802
2183,-15.460593250602564,20.30081450400909
2184,-16.35959458070272,20.644894457786584
2185,-16.38068245782275,20.986550985967423
2186,-15.025675296510034,20.438554707210727
2187,-14.655098348733027,19.89122826344943
2188,-17.11586458348569,20.066000796507407
2189,-15.604956313956833,20.395818519071277
2190,-15.939348180014235,20.85121627147307
2191,-15.549212673858893,19.856259622102282
2192,-15.586606124034184,20.555088586154962
2193,-17.73685580507431,21.05905706275154
2194,-16.35716084255673,20.92291883196455
2195,-16.940360803048083,20.535204851410185
2196,-16.932660531798284,20.65187346229009
2197,-16.77089978912452,20.606994228441145
2198,-17.504542315399068,20.864309515714503
2199,-15.362830553681608,21.079372709415452
2200,-17.073961064040933,21.278058994395025
2201,-15.052720536437832,21.510799691965712
2202,-16.705449296548665,20.503066817366104
2203,-14.639057790710531,21.55124987846056
2204,-17.030227416534238,22.284012580091336
2205,-14.92546340265537,21.43993228622445
2206,-15.39502273893399,21.249244747035128
2207,-19.5863102302882,20.53903228559261
2208,-16.66743669055404,21.513189901158015
2209,-15.72543674908185,21.284836137274695
2210,-17.051642179580945,21.370195562750695
2211,-14.910966430239432,21.94595581425711
2212,-16.64941470882443,20.6924348294402
2213,-17.635727414746547,20.487223368734803
2214,-18.11409267141272,19.9013834040117
2215,-17.279724634398875,20.502011666250194
2216,-16.390729400289267,21.016963454895013
2217,-16.135504493338964,21.17224382288765
2218,-16.971498444729537,20.801393756829906
2219,-17.53739323077714,20.749505185725898
2220,-17.42997430190894,21.37612049171709
2221,-14.619224106485909,20.615090722815715
2222,-16.322816191176777,20.642484725388684
2223,-15.76588956642014,20.219466923662146
2224,-16.44140394688153,21.57648151709711
2225,-15.88104497370906,20.747269891787745
2226,-17.75304778185068,21.64344846923285
2227,-15.185064563625467,21.738128361435272
2228,-14.940041147844003,21.890362737699625
2229,-15.935697966794988,22.14700025233241
2230,-15.947084348474338,21.269748525883912
2231,-15.44173525764026,20.605916811195456
2232,-16.615952562131653,21.40337003084698
2233,-16.972141205977568,20.757326528955524
2234,-17.462138532714167,20.50371721208493
2235,-15.769280654290048,20.986754415787356
2236,-17.215765051019453,20.387999113060904
2237,-17.151026187673004,21.43438782371959
2238,-15.141784628940712,21.844850035468035
2239,-15.935763433435891,21.31275127346256
2240,-16.386226193690995,21.00176152898489
2241,-16.520536419648657,21.635201140430972
2242,-16.34908056260207,21.66703057404881
2243,-14.617314550745165,20.244058083792467
2244,-17.578408935007424,20.963997526494843
2245,-17.712713840247112,20.723393651293065
2246,-17.62790154828402,20.428419848581818
2247,-15.74089877702329,21.0847367311643
2248,-16.82660913141787,20.690243836444665
2249,-16.54332965698317,21.271738324828377
2250,-16.888279062507664,20.818613300172263
2251,-15.391875416576163,21.339720354399432
2252,-16.68229832873351,20.685395166154386
2253,-14.95818128192284,21.643671881779532
2254,-16.087601835142102,22.2012987978058
2255,-17.91817709648174,21.26703108828824
2256,-17.29244758119481,20.53218802995816
2257,-17.07455304492631,22.440263773744597
2258,-17.447919932629077,20.75073302298436
2259,-15.961656941973585,21.56990745670651
2260,-19.715409058155846,20.81294250029517
2261,-17.097514258325283,21.03322564320688
2262,-15.291517603559349,21.57156911441584
2263,-14.894109108417144,20.897768739716064
2264,-17.759650099532482,21.627298646654943
2265,-15.625652879863086,21.51339286527557
2266,-14.976622090395,21.902782492991484
2267,-15.122361257645968,21.08559145303587
2268,-17.37517985440087,20.681588258207192
2269,-17.18524099887388,21.28824216636001
2270,-15.083293525025026,21.826910355562845
2271,-15.81389523209373,20.61329778158276
2272,-17.967070382274507,22.070061368127654
2273,-16.02214443712647,21.182551380702698
2274,-15.634351621036448,20.616659989323622
2275,-15.895159019501769,21.68445589765121
2276,-16.667473538683765,21.608939603237623
2277,-15.793542227209741,21.134176043696684
2278,-16.476455944549613,21.35395717512703
2279,-17.233276600860584,21.68202059614235
2280,-17.380460122424715,20.601705583418852
2281,-16.562642831958556,20.91264917894272
2282,-17.260032595734682,21.2048316285196
2283,-16.857766349138945,21.70950147457701
2284,-15.280126673506896,22.232734743191095
2285,-18.351070309402708,20.158279388410488
2286,-15.685051183602562,20.969518761871115
2287,-15.784086881064908,21.369214885346793
2288,-17.353209046780464,21.069118847893
2289,-18.310359414114043,20.19527207427599
2290,-15.228873902266288,22.352828873602476
2291,-17.45997949927938,20.840845986611654
2292,-15.707017193880777,21.40010047985266
2293,-16.588483989030667,21.982049503329293
2294,-17.182864198701104,21.296773228660754
2295,-17.957098954942072,21.51066905929941
2296,-16.063863049914687,22.588487970993185
2297,-16.040870578978097,21.763546898038427
2298,-16.118024778241654,21.653441546723634
2299,-15.692072647983714,20.679167904556987
2300,-17.158325774765828,21.31009200952177
2301,-16.62523716771282,21.373703938635778
2302,-17.889701982526617,22.149257150838217
2303,-16.374321534893426,21.58408341712154
2304,-17.71023974596166,20.91467545401323
2305,-15.80775610469605,21.4093083212435
2306,-17.141970501757495,22.804763431789738
2307,-15.309302853696105,22.34819360604161
2308,-17.321137700757006,21.94857789618223
2309,-16.686879784002166,21.248601338399084
2310,-15.732317886478874,21.417635412793228
2311,-15.645593207999852,21.09484616515519
2312,-17.411387405575134,20.86086916613509
2313,-14.90238525766024,20.74742781748799
2314,-17.890300999865357,21.458418254506316
2315,-16.903786318481423,21.822206932017572
2316,-15.475289619311312,21.77354916752713
2317,-15.262416510582199,21.950685239939197
2318,-20.024111894845504,21.09660509514267
2319,-15.458623191332801,21.259346599782614
2320,-17.059576912292343,22.074390052865542
2321,-15.322073659802424,22.09452067004254
2322,-17.453328258237704,21.239722478084218
2323,-18.01918452831339,20.907359735716398
2324,-16.6662793931771,21.142359625904835
2325,-17.245595418176826,21.339958515480895
2326,-15.14615817013331,22.201127119020377
2327,-17.216157646002,20.741619537470683
2328,-16.149245574599774,20.78366084672832
2329,-15.769815383496955,21.825626910352547
2330,-17.43436020883143,21.99747286887773
2331,-16.862311873986677,21.89191740264806
2332,-15.701330075856852,21.89717963788089
2333,-17.809159598468966,21.050945811519156
2334,-15.07756886090357,21.203477079541624
2335,-17.595197133553,20.894739575296214
2336,-17.395533106004336,21.385600979669274
2337,-16.173945212965393,22.007271115344686
2338,-16.939041923939634,21.900878474086497
2339,-17.97718688320092,21.954774847186776
2340,-16.2806513514204,21.351025802805808
2341,-18.21952517206758,22.29481329230054
2342,-18.02937505330793,21.042221734478943
2343,-16.671167563783616,21.718923317635557
2344,-18.000824238277772,21.65420275149445
2345,-17.480645542556303,22.028320484884652
2346,-17.57634794665956,21.37338591164115
2347,-16.013259706178722,21.459093683750375
2348,-15.801219624131756,21.883522924691935
2349,-15.595239101742658,22.493775294944843
2350,-17.250381638982446,20.818946234370475
2351,-16.414771932166392,21.81691568569871
2352,-16.899467397533307,22.127435412958647
2353,-16.40828143938668,20.714477556037576
2354,-17.61273550002077,20.826198597836246
2355,-16.995794113996503,21.932028312543437
2356,-17.43011670138297,21.470670713812233
2357,-17.29750229794592,21.469077175514556
2358,-17.002515595900828,21.391036497407562
2359,-17.3806370337037,21.65926702226262
2360,-15.39914160376554,22.2634571829457
2361,-15.861833013145294,21.801121722550924
2362,-15.812123237964087,22.051591913680912
2363,-15.028446825901817,21.452001959195744
2364,-16.79271139726239,21.776313123601433
2365,-16.726058248677838,22.073290700544923
2366,-15.429017269787463,22.289015722598403
2367,-15.844511216724092,21.117652467651887
2368,-15.354555056824324,22.423070616299142
2369,-17.85859943139185,21.286814867808694
2370,-16.94949297125929,22.134580061659037
2371,-15.806262549823021,21.371020025162622
2372,-16.18818180117431,22.248405100536132
2373,-16.399098004874716,22.157464671374086
2374,-15.708783336417763,22.70256928370922
2375,-17.567941471471876,23.205690485569257
2376,-18.098889205250277,22.299959121129586
2377,-20.24859252851281,21.48673157831706
2378,-17.836083798351588,21.352823644395766
2379,-17.695150365445585,21.243291546580473
2380,-17.464365918361025,21.73380361871215
2381,-16.454658249434722,23.130933682213083
2382,-18.252161441699815,21.157205241981572
2383,-17.675026465527786,22.331900467369742
2384,-17.051625356203186,22.54802957870414
2385,-16.765237046176104,21.561668857644428
2386,-15.667419641882615,22.13878343376536
2387,-16.3792334946163,21.73045856747381
2388,-15.211287444196849,21.11642056532679
2389,-18.38349892047481,21.65283447172945
2390,-16.17493437441575,21.505713936994713
2391,-18.639428413314132,20.675262817647987
2392,-15.695931598308352,21.6801825566468
2393,-18.695549074432535,20.71526105638801
2394,-18.354190093010875,22.73431769302001
2395,-15.200208791995076,21.628304802321757
2396,-17.538774647763915,21.8100652399412
2397,-17.336743373752164,21.083858032181436
2398,-17.055053182791347,22.212546765621042
2399,-16.43326146509058,21.14270924262453
2400,-16.118230240577475,21.719860721621146
2401,-15.65950873861247,22.366786063651315
2402,-17.03711206903182,21.830040378108396
2403,-17.7205402251211,21.171874564624453
2404,-17.476747789836836,21.793115165957907
2405,-17.62722189909005,22.362760293453768
2406,-17.160461845471293,21.689223157902216
2407,-18.387553041448648,21.800314236750634
2408,-18.14605060964258,21.529263041996927
2409,-15.65885503239123,23.024467361965712
2410,-15.943154810000669,21.63214053902921
2411,-20.280354516875178,21.672794938545067
2412,-15.728488754207689,22.98308447912037
2413,-17.728325141195814,21.81575735734639
2414,-17.84987421756958,21.52503552747175
2415,-16.419164181629966,21.8483211922093
2416,-18.21877678941065,22.096916469266983
2417,-17.47733858856436,21.945760856584254
2418,-17.077114650263756,22.468950944268038
2419,-16.485883510462685,22.390290819834348
2420,-17.17406841073631,22.7165938508291
2421,-16.20727272776283,21.726731758348873
2422,-17.591483465853347,22.064018764576034
2423,-15.25261508229968,21.329365852284205
2424,-15.952360875268436,22.370872052550666
2425,-18.414435465679613,21.196762480355986
2426,-18.067230816720993,21.47084339172214
2427,-16.56637191429683,22.3848873224077
2428,-16.217233384331777,21.99824834748354
2429,-15.785043038479886,22.513154433283756
2430,-17.0959882661134,22.666332094090606
2431,-15.655730509044798,22.708853739978863
2432,-16.157969868913952,21.43014562646579
2433,-17.71844805006256,23.451869252736596
2434,-16.107982859841435,22.444145355491614
2435,-16.625085060291223,23.416718509396148
2436,-17.028191911349154,21.81959496931138
2437,-15.860531368882356,22.404279474646817
2438,-17.037837682410185,22.34328603003778
2439,-17.301193649321995,22.606663462824255
2440,-18.277501748249392,22.568394611128916
2441,-16.473735588805,22.63684152355833
2442,-17.93513948220746,21.480068985457606
2443,-17.88674622292004,22.630316444073532
2444,-15.901018593362997,21.9716226816237
2445,-17.98377322724494,21.660462430678905
2446,-17.664710605311942,21.997054773782544
2447,-15.34564580838214,21.37569491772988
2448,-16.422383147169278,21.712077283025195
2449,-20.461375470728974,21.716410448442232
2450,-17.860740077593523,21.84586650677717
2451,-15.879152837752178,23.076179490590672
2452,-15.957186763775695,22.469756913080623
2453,-16.761182890144756,23.50590093286374
2454,-16.313226311316754,22.216408710953274
2455,-17.959016399990134,21.517610186137606
2456,-18.362266324474113,22.62072048231059
2457,-16.607356592044198,21.93705941570034
2458,-16.648486343169086,22.51427330115856
2459,-18.00650991338535,21.498969399804984
2460,-17.386260919804926,21.943514086912373
2461,-17.823213081573115,23.667742392996573
2462,-17.242321071303515,22.662947368698923
2463,-17.020198244180627,22.50113009680488
2464,-18.505971610558007,23.15067231433297
2465,-17.164370784223188,22.355413357457003
2466,-15.893956052578368,22.717301495178205
2467,-16.68810712362917,21.506050011062406
2468,-17.545956211100492,22.202498722464966
2469,-18.271407704377047,21.797869350704683
2470,-18.30965478446532,22.422863082912407
2471,-18.460924902272197,21.585446747326923
2472,-17.576226628801017,22.252565425922263
2473,-18.088593835572603,21.918805751845227
2474,-16.654101131318818,22.71383595017457
2475,-16.278674455942493,22.237257307937547
2476,-17.899381738264,22.77014040588533
2477,-18.99369235675039,21.166374849281617
2478,-17.168001781799894,22.135799854734945
2479,-17.368403382400995,22.992504275490237
2480,-16.107844897896815,22.10588614884203
2481,-16.345380120416745,21.71366340547392
2482,-15.979749462748881,22.61940751690974
2483,-15.554522230650562,22.03029547232417
2484,-18.046134816190357,22.837735788159122
2485,-17.834008503463252,22.434764190349092
2486,-17.406369324694236,22.88506629675071
2487,-17.58773562101181,21.49316516654195
2488,-15.99164030616927,23.42038980279564
2489,-16.57770116003453,22.99951909013216
2490,-15.933825088410304,23.04058621981473
2491,-16.29855722337372,22.8150775325474
2492,-18.698192262650018,22.046840078230247
2493,-16.195575745711263,22.115685397483027
2494,-15.78662993521085,23.25892455327332
2495,-17.520930555836834,23.217469579330555
2496,-17.3137566135618,22.745773301622748
2497,-16.81188710534667,23.83848972926441
2498,-17.318403170719154,22.49301522423754
2499,-17.336425929423335,22.94559741298071
2500,-17.51225915844934,21.55970596982734
2501,-18.614232799448086,22.20623391884304
2502,-16.206136029047666,22.50650795229908
2503,-15.995134704072498,22.885245789112467
2504,-16.235457440171707,22.193717444716913
2505,-18.04367008196013,21.722852529396867
2506,-16.089446534536556,22.841805354570802
2507,-16.34477885506103,22.26646659798869
2508,-17.92201843950138,22.455594489971087
2509,-17.407155321675724,22.826712135367675
2510,-17.33819456640593,23.063931381037946
2511,-16.484209374385095,22.800009605443314
2512,-17.887398572756645,23.939496780846092
2513,-18.44232368243961,23.044375858194382
2514,-18.522970784905766,22.046217627668174
2515,-17.15131874926749,22.734668487796675
2516,-16.579839716716915,23.14250439797363
2517,-15.935998366893696,23.30055921673406
2518,-18.252202176903715,22.12008712621615
2519,-17.79254660759039,22.565203849576235
2520,-20.68586705851032,22.341965968727973
2521,-16.037402015450063,23.712427714985935
2522,-16.013982994465152,23.110270109984945
2523,-18.158686787611398,23.264679035067132
2524,-16.733696300083974,22.033237517190898
2525,-15.526705019907881,22.44981452605591
2526,-18.019214332224784,22.52021875331988
2527,-16.82071885957511,23.009816624430442
2528,-18.698299275183984,23.54044585373499
2529,-17.892674422195878,22.557627122841396
2530,-16.359195976091712,22.115939105549828
2531,-18.720217878864844,21.932435830477743
2532,-15.554973011400271,21.874727007298628
2533,-18.69061530727797,22.70652263168641
2534,-16.22135030529137,23.57413405681858
2535,-18.01432783592933,22.505194210445822
2536,-17.645993229928443,22.43249246350134
2537,-18.176815232822495,23.141120322408092
2538,-16.109144900487003,23.346795192426665
2539,-17.00774560939883,23.13418989949897
2540,-18.57113341223627,22.190002366356467
2541,-17.49347273670323,22.50771783020164
2542,-17.838713301100064,23.40471666715912
2543,-19.32176892880831,21.492000962439025
2544,-16.522146976867255,22.31995877315507
2545,-18.33220735780284,22.102326370859043
2546,-16.769916596716836,22.460739042407262
2547,-17.53228606017283,23.00545451771858
2548,-16.862900894510776,22.585733348723018
2549,-16.851853258412767,22.557528588847752
2550,-17.49310884941187,22.933768664710772
2551,-16.758461402012923,22.375731515314186
2552,-20.839573348315795,22.39553825038346
2553,-18.857582869818497,22.32528380345667
2554,-18.115682834695505,22.155980539896852
2555,-17.414767600340113,23.251725399807682
2556,-17.19398080994554,23.08166963634089
2557,-18.0896463787387,23.376097711306247
2558,-18.446158628117338,23.409348258305595
2559,-16.349331100270646,22.870729702125587
2560,-17.758821886482888,22.771252472393996
2561,-17.328207077548264,23.536165992925884
2562,-18.668516769786233,22.177944289791434
2563,-18.56196303501822,22.395216355855162
2564,-16.237472318304157,23.521708979883122
2565,-16.104923687143465,23.96430029376557
2566,-17.914353583916164,22.892219013574923
2567,-15.719399431902687,22.70914554111314
2568,-16.289642699097147,23.434421443934582
2569,-18.195644180157867,23.408495192101032
2570,-16.516720094507306,22.406283130054995
2571,-17.022136954557876,23.255938960760034
2572,-16.27957737943454,23.068911158359555
2573,-15.65801468977433,22.210671733460075
2574,-18.432542365708237,22.410838372504706
2575,-18.48228195166638,22.34009826653056
2576,-18.142099632025804,24.413129474881032
2577,-16.978190883889646,23.421180661560427
2578,-17.78223355817219,23.69214644625977
2579,-17.084924416789356,24.376251186907567
2580,-18.196784370631697,23.047863677157643
2581,-17.652694560373142,23.022908824315344
2582,-16.612310796999047,22.87048732473567
2583,-18.276592005525792,22.722881995524563
2584,-18.361580390694442,22.259926855433584
2585,-19.36153550520224,21.706196486840195
2586,-17.70531997849192,23.44822686480376
2587,-16.371107124558478,23.391849037851916
2588,-16.454533509793105,22.836328777064693
2589,-19.079230908396802,23.891415293244336
2590,-16.310888603232822,24.0963700133288
2591,-18.919818023082883,23.244494611025893
2592,-16.665269112274807,23.47401498101176
2593,-17.835128141197064,22.900590818911937
2594,-17.57364351643849,22.8788786617462
2595,-17.17785805503077,22.29428540572259
2596,-16.28475171740887,23.811470734269708
2597,-16.66708913463652,22.584157909281586
2598,-17.053690009392586,23.702875046508456
2599,-18.086508447536083,22.07002314295677
2600,-18.358755684144597,22.902930527110385
2601,-17.086280281615952,23.70413037214329
2602,-18.271919738831674,23.06227649822184
2603,-17.260489311324612,23.4717955703571
2604,-17.89704037739199,22.911042153628053
2605,-18.558606425640754,22.475223919365142
2606,-19.15823891406558,22.447773129856877
2607,-17.497064251248375,23.43080074760391
2608,-16.646389962903278,23.208397434345038
2609,-16.68406864297595,23.015931106991623
2610,-18.931271622407177,22.642435097319037
2611,-17.999686049385943,22.12788793697074
2612,-15.836730122773686,22.32655492484725
2613,-17.366021090863427,22.246990916843025
2614,-21.128629349885404,22.66452840850267
2615,-17.04405165507893,22.799331339728937
2616,-16.669407598381174,22.49374903577479
2617,-16.590776531697333,24.02230451295922
2618,-16.602515122621178,22.54344618315168
2619,-16.932249624447362,23.444590183681846
2620,-19.06678291174201,23.96654141323362
2621,-17.033939280645434,22.74130810354624
2622,-18.132822559682246,23.00375720122218
2623,-18.916459997417764,23.35517836340795
2624,-17.697052557846778,23.309457867166927
2625,-18.284139665101716,24.675552019970432
2626,-18.64490690582869,22.663926762059756
2627,-18.421149053037738,23.731287320277403
2628,-18.353342344437337,23.419494918427695
2629,-15.966922536267363,23.074175194425532
2630,-16.51292010810754,24.48544186496089
2631,-18.57043624511212,22.758274650100056
2632,-16.365389342726434,23.59849612944639
2633,-18.4395217060831,23.21698494878155
2634,-17.79319834126596,23.433118388898365
2635,-17.523773166326436,23.18864185984183
2636,-17.171027424142355,23.782316792539696
2637,-16.576662523407656,23.804780895214556
2638,-17.336672735590064,24.737415343415798
2639,-17.945788546493855,23.777764050289036
2640,-18.393963652981164,23.118889364659616
2641,-19.199515707308684,22.552404982364422
2642,-18.71329064747372,22.823729820379477
2643,-16.518744848484225,24.06104943299111
2644,-19.03243858223821,23.826354238382372
2645,-16.617720835543945,23.962919750416994
2646,-17.93684221394163,23.888517944178453
2647,-18.064059694983214,24.01459724556951
2648,-19.62087381399445,22.02406622565244
2649,-16.764788048179224,23.1238607672252
2650,-16.637822238375534,23.78824859845075
2651,-18.6617734991957,23.923062362554983
2652,-17.838011456958107,23.85569714892474
2653,-19.56966083084016,22.197821466647582
2654,-19.195390177640984,22.81230757464567
2655,-16.77233052514739,23.380847462874925
2656,-18.378223387752012,23.3351889835093
2657,-18.750293677975378,22.87596832107267
2658,-16.601370951630024,23.967174806635562
2659,-16.62058426792727,23.613174106305827
2660,-16.61127046563569,24.160680657931284
2661,-18.330489037990226,23.496770661860857
2662,-17.314158766153458,23.876503403116033
2663,-18.12722512960262,22.521815648055284
2664,-17.95793942641028,24.01125731412845
2665,-17.9551452122341,23.286513354139267
2666,-21.331192359681616,23.173329005316813
2667,-18.56998250561136,23.983360848638327
2668,-15.993062283227523,22.788315426509712
2669,-18.409960796837325,23.35255586679532
2670,-17.923351456518347,23.670546408460794
2671,-17.95310911896918,23.52229155609247
2672,-16.84093224836143,23.30849935281861
2673,-17.08734052716217,23.940663965804127
2674,-16.838611108207623,23.038693231314326
2675,-17.38387404543937,24.998546194175216
2676,-17.253280384659725,23.135160808846187
2677,-18.46359408052856,23.651248099799336
2678,-18.60343687836629,23.342001048653145
2679,-17.77953480453908,23.327767848230216
2680,-16.699990915204186,24.299621848265076
2681,-19.39390280218844,22.813634976073914
2682,-16.771738987355143,24.57109116848411
2683,-17.316658790428942,23.340826808288334
2684,-18.778268698653484,22.854454581713263
2685,-18.555294577989095,25.06382841259181
2686,-17.53633786994115,22.856840148070123
2687,-18.680282991704914,24.098496360855997
2688,-18.732381386354852,23.19846288701702
2689,-19.11113169875448,23.8125624459308
2690,-17.18074611166375,24.341577003033162
2691,-17.95312512868764,24.216345058261563
2692,-16.81565291846215,23.08004433671868
2693,-18.108365679308115,24.34364482731335
2694,-16.566913947162476,24.79291606986134
2695,-19.211463162782906,23.146205281501906
2696,-16.95092918978628,23.559765787781995
2697,-16.41197886992675,23.29505076574276
2698,-19.12791566880789,24.135637453260095
2699,-18.674379548284634,22.938670345256313
2700,-16.833149608781245,24.095482568888947
2701,-17.78028774069334,23.975489424020207
2702,-17.945961713763168,24.156380920593016
2703,-17.291990602577762,24.174402393394544
2704,-19.33814040127487,24.639459521528046
2705,-16.8397548723297,23.253053922359243
2706,-16.797817190160615,24.22967679406652
2707,-16.77275037856654,24.545351985657987
2708,-19.258422303195488,24.379975395382033
2709,-18.181954656717775,24.29257442916434
2710,-17.873714056005696,24.017454352289544
2711,-18.611367171419218,23.64444892582417
2712,-18.331583167232587,22.78191750606549
2713,-16.402721530082093,23.501748262909864
2714,-16.858325349304987,23.9855777107987
2715,-18.64049633419901,23.962883256982217
2716,-18.562956526924886,23.742696544737058
2717,-18.18606509088383,23.758788712462753
2718,-18.100137755559565,24.363330372870927
2719,-18.759472650428563,24.401982365015673
2720,-16.721585578829625,25.179509798367242
2721,-17.120526575576477,23.810947643357267
2722,-18.306560204215348,24.684503356298663
2723,-19.019015709496706,23.299277247003012
2724,-19.493896813773304,23.239266887551732
2725,-18.81476907644433,23.32860865911419
2726,-18.04627720356876,24.108546142239256
2727,-16.13645566437238,23.19969074286302
2728,-17.082808760002425,23.633527508798487
2729,-18.025258920847325,23.626052400677878
2730,-19.490348152423117,23.333667782461106
2731,-19.492988309922126,23.970683388113592
2732,-17.55543782304102,24.559019552257293
2733,-17.768388029277936,25.32452505930754
2734,-19.680228930472957,23.096316624996344
2735,-19.553591002746835,24.791150122407096
2736,-17.76184145288385,23.13808723647896
2737,-17.07883039814495,23.84631886764727
2738,-17.01489399673619,23.393043323394387
2739,-17.394524291581355,23.597944185145355
2740,-18.983900568169062,23.38474651054451
2741,-17.40965784395206,24.289806659552937
2742,-18.799759411922814,24.36468172281577
2743,-17.39278778181633,24.236042925423355
2744,-18.067002578567013,23.858973432534825
2745,-17.23188217815569,24.299224109701576
2746,-16.68660140462056,24.40193847914844
2747,-18.652704499136977,23.562220127420147
2748,-17.6781323875866,23.404473758530457
2749,-21.536247823537096,23.4994794791236
2750,-17.09125075703306,24.90906483321347
2751,-18.630786670782364,25.464313828477827
2752,-16.965769742552812,24.824146825770576
2753,-18.951616223890582,23.32402999102334
2754,-18.144306065051243,24.571799337487235
2755,-18.588558570065125,24.021541617963152
2756,-19.904078235425562,22.78824462767567
2757,-16.91698704560308,24.66346299753497
2758,-19.055983555936216,23.811261034867805
2759,-16.960797566928214,24.957345925333918
2760,-16.88684522864812,24.70585429464446
2761,-17.58247458563829,24.56652170973544
2762,-16.560645024167346,23.86429422172115
2763,-19.5302765312057,24.35260367152241
2764,-17.21667068337105,23.64553107096321
2765,-19.015380739813104,23.501536413814904
2766,-17.693408993200652,24.47024158542829
2767,-17.5251048072476,23.85562192171605
2768,-18.80001841851832,25.648831083222355
2769,-19.633592499831266,23.441230551128704
2770,-17.993808442490966,24.505066876020287
2771,-18.391480122517464,23.285165723259627
2772,-18.887752396223135,24.692203037926937
2773,-17.809009484324825,23.524566327232698
2774,-16.9685852628483,25.32671059530366
2775,-19.085206028875213,23.655206871810798
2776,-18.754056966086026,24.18972744076385
2777,-18.16921116175068,24.363443395379328
2778,-18.858058067203828,24.046736683115306
2779,-18.949297398304672,24.790854937225802
2780,-16.243550139627274,23.528855727317172
2781,-18.205597653482975,24.772352776923857
2782,-17.513353600868438,24.66142614758483
2783,-19.44074080291511,23.75991640105551
2784,-17.331271320755896,23.99392539515351
2785,-18.325890005125956,24.7494718538753
2786,-17.725359352333776,25.731062126380664
2787,-18.255615123185528,24.59931468488671
2788,-17.76783064816763,23.778845759285982
2789,-17.241594445387733,24.382435227723253
2790,-18.756583849735954,24.378930981715403
2791,-18.292248454939667,24.119793654398077
2792,-20.04955787099187,22.977664698188
2793,-19.627242362488076,23.68225969383594
2794,-19.5892382247582,25.290029824937818
2795,-18.333082897693487,25.162060662459027
2796,-17.474015861081615,25.17376730892451
2797,-18.093019205151435,24.186330724638132
2798,-18.761908758159368,24.144259358806814
2799,-17.12453151744159,25.226671197129342
2800,-17.301941777403012,24.34650656707465
2801,-18.79075444484802,24.426956222685618
2802,-19.140488982597887,23.775872426910848
2803,-17.27865637707786,24.239641728453726
2804,-21.92133197566755,24.056187328327745
2805,-17.00567421445177,25.700431508755464
2806,-19.579319244211945,25.01111070149365
2807,-17.257530845203682,23.82883578018042
2808,-18.486487990550604,24.381482637874775
2809,-18.891743216638254,25.983557755792486
2810,-18.386722008990702,25.024835242459464
2811,-18.431406907393793,25.224820290463448
2812,-18.091990928381186,24.707366231720464
2813,-17.58441565727722,24.93315560509959
2814,-18.67631079874449,24.32414783075083
2815,-17.5337440408631,25.36196219614239
2816,-16.316913189131746,23.787416926606298
2817,-17.777246888480043,24.81101229199243
2818,-18.359388282155898,25.000629338848633
2819,-19.21078983903536,23.74275140283091
2820,-18.426964432462526,24.297895172134897
2821,-18.61418200032422,23.51958475478025
2822,-18.223431733448713,24.280451528940652
2823,-18.45789045614814,24.829850922906573
2824,-18.989572621379217,24.250082302402575
2825,-19.828166612077887,23.676965564807578
2826,-19.690751064665825,24.619988066993802
2827,-17.356375395308014,25.451911389831125
2828,-19.748948131280272,23.986699903526343
2829,-17.308394623318613,23.84620933389484
2830,-19.08741319790428,24.569623526138354
2831,-19.1950464441818,24.219942128065117
2832,-17.146427483992902,25.791499054762873
2833,-17.409344964151128,25.264541610718286
2834,-17.395024333180913,24.70600019163196
2835,-17.17577697850632,25.087680523416477
2836,-17.965248946100974,24.065341102786665
2837,-17.862944662674998,24.928049767502884
2838,-19.722816723808997,25.107991802029638
2839,-17.53423012767005,24.26009861567495
2840,-17.5304673193575,24.359129725905923
2841,-19.29867261499413,24.957136409124367
2842,-18.405138003733924,24.478964184096498
2843,-17.44342900609014,25.324540444135355
2844,-19.94696476900492,23.78789903906141
2845,-19.193504396751635,25.00421234656522
2846,-19.842990084670383,25.55520894018227
2847,-18.56105540410357,24.637523476526027
2848,-17.55756317818431,24.414672076108644
2849,-19.13043205960104,24.040261582310713
2850,-19.33751771814857,24.281937088128323
2851,-20.225036994048182,23.329313178709867
2852,-21.99373430475344,24.422626198566732
2853,-18.89009647549205,24.845732169819065
2854,-17.68247717886284,24.612359569499034
2855,-17.276758143477302,25.384055050060674
2856,-17.360380964000893,24.444812056303086
2857,-19.2900384927354,24.14808076710792
2858,-18.16837947228749,24.05115361747135
2859,-16.88543031494054,24.534225127650735
2860,-17.982585455802578,26.404735958852285
2861,-19.4126392749914,24.395556439272898
2862,-18.54847998599204,24.62090154824299
2863,-17.995215716886236,26.40748664197639
2864,-18.75259694952512,23.84119620627824
2865,-17.92281797957358,25.111262656096464
2866,-19.130894878135784,24.47207748458507
2867,-19.07299167880085,24.54618352387057
2868,-19.942225071775823,23.97849601643219
2869,-18.627462591499295,24.691222892536715
2870,-18.2516872346728,24.53226235826769
2871,-19.40420748945661,23.980664330256488
2872,-19.82259943798939,24.250683585043333
2873,-17.17315310345189,26.084822436772477
2874,-16.72004019362408,23.93897629481658
2875,-17.992882689505965,25.091510044306254
2876,-17.670890144475845,24.41827170710122
2877,-17.65900403381276,25.470025682027497
2878,-17.609947510914118,24.028188678335034
2879,-17.2138722555976,24.375509709909107
2880,-19.47513413648349,24.075320970963116
2881,-19.27504589965966,26.32764658097218
2882,-17.57555971557669,25.023915196342315
2883,-19.47250727475177,24.1473043064799
2884,-17.580743911240802,25.670405062985594
2885,-18.744753589422633,25.43343609054496
2886,-20.05258280712972,25.778285734328023
2887,-18.591357750517588,24.848704875618317
2888,-19.398617426801636,25.363825414312537
2889,-17.22096568832331,25.464746755826095
2890,-18.609201097955463,25.350439422634274
2891,-22.19986183424692,24.47446482007097
2892,-17.8391845873286,24.5701132816614
2893,-17.559397774266536,24.722418374052175
2894,-19.795864013270734,25.416758202647127
2895,-17.870597168428034,25.684645127118287
2896,-18.76501821315499,25.62986353435612
2897,-18.074249453124615,25.329670767284004
2898,-19.338473274636222,25.308102341635212
2899,-18.46951994192139,24.146097978123294
2900,-20.008818809892894,24.197974457994512
2901,-18.322486404730842,25.271468574090285
2902,-18.97615847611631,25.110185686820927
2903,-18.880367929539766,24.906653877915286
2904,-19.0863935444319,25.37569062302733
2905,-17.45915365848655,24.780007359936782
2906,-19.874807915071475,25.40881132862222
2907,-17.46022764374321,25.714583999124933
2908,-17.933800633783914,24.935730459145063
2909,-17.459007421488042,26.239368417467574
2910,-18.667291919010736,25.636727493636904
2911,-18.110796398085,24.763099928815564
2912,-20.47273589032438,23.820953208920866
2913,-18.036841875465843,25.57468387258856
2914,-17.52212796311232,24.759956934413893
2915,-17.970550843739204,25.65256806127332
2916,-19.840413075948703,25.816063787437777
2917,-19.24428344827655,24.985307062017284
2918,-20.06231006223445,26.082487349929465
2919,-17.48156737809076,24.5566061930489
2920,-17.949663210913165,24.849105119738134
2921,-19.371334540262342,24.547095736251897
2922,-20.5030957426219,23.77110256261382
2923,-18.647142414128446,25.66298513371721
2924,-19.921607819991365,24.748014921879474
2925,-19.26108118005326,24.944211211455652
2926,-17.564087883557526,25.075291739206694
2927,-17.22895099687718,24.880318134041048
2928,-17.89713413478828,26.06205037857636
2929,-18.187352409673988,26.828879905633446
2930,-19.30937619291824,25.360290021114988
2931,-17.61101496818869,25.808438622529486
2932,-17.706584814785344,26.147361323025205
2933,-20.25588111179764,24.5654802495828
2934,-19.59500256380679,24.61441869452863
2935,-20.05122850248539,25.62055532759303
2936,-17.64812812038978,25.555199345217588
2937,-18.433615065789603,24.60465152086521
2938,-19.66872167375343,24.96659414208787
2939,-18.242199019130286,24.89885044042801
2940,-17.882253255145404,25.069934220513503
2941,-19.624568165841538,24.58647978322084
2942,-17.39180543814374,25.8806786340227
2943,-18.793508311907182,25.748301665142357
2944,-22.424964125651925,24.8833139015374
2945,-16.974922685017766,24.4299062738035
2946,-18.903077750701616,24.999267764118006
2947,-19.571564469734405,25.71066818907245
2948,-18.545443944800184,25.057406374803
2949,-18.922343845700663,25.96800528353186
2950,-17.364363234209055,26.595228050000053
2951,-18.625009411443678,25.48757558530906
2952,-17.887917550496923,26.1288791860572
2953,-18.94163191790767,25.239946114329676
2954,-18.76523920572969,25.859170812186424
2955,-19.213456672541525,25.334595744245647
2956,-18.029010975343084,25.78353766275479
2957,-18.700328605067043,25.25866801468716
2958,-20.226935990067446,24.615506794875497
2959,-19.36160141031506,26.971702049351684
2960,-17.722181888835063,25.173100414955385
2961,-19.28894576057612,25.122071272862808
2962,-19.093846195285785,24.494534178385482
2963,-19.63693148502216,25.845472299724115
2964,-17.75110445490785,26.527652699973302
2965,-19.771940759443403,24.75549136363949
2966,-19.498393113479416,25.37215507253037
2967,-17.841008184492686,25.73378606619488
2968,-19.64299240196295,26.07702805188758
2969,-18.140482219748293,26.018220842007857
2970,-19.726519158504463,24.83782682797392
2971,-19.44278405336365,27.180815175980523
2972,-18.92366331925434,26.22179041342752
2973,-20.31431893253213,24.86829719143155
2974,-20.188675347609394,26.595514972325073
2975,-17.714113445731062,25.24486300348842
2976,-18.93825544447227,26.41139461329005
2977,-18.859758076043406,25.42573452589705
2978,-17.867474074363425,26.491737321489012
2979,-18.224605099721206,26.125143523786768
2980,-17.729180537866576,26.243406781037145
2981,-19.36844116541264,25.456666066356313
2982,-17.667669941646686,26.82433957630402
2983,-20.246317153867768,26.05753030175959
2984,-17.895118156896622,25.504896607534846
2985,-19.996193907209953,25.306694139883977
2986,-18.696676595757552,24.889669593261694
2987,-17.045723538796317,24.824701235507263
2988,-19.78195876945059,25.972813210617872
2989,-18.144192528439905,25.318208467949425
2990,-19.060415797121763,26.008010981924187
2991,-19.64855835083187,25.28814448031609
2992,-19.616645084715607,25.75386524138652
2993,-17.65183550456522,26.22923686903172
2994,-18.361165120387376,26.507166136912414
2995,-17.975442192834745,25.448473136531362
2996,-18.623912359965438,25.099425873048475
2997,-20.211419949827537,26.228581730990335
2998,-18.394790450578494,25.906303881512642
2999,-20.320908677105386,25.090864789039944
3000,-18.51241997871047,27.224997620413724
3001,-17.621316910761863,27.024019493356477
3002,-19.28008066511389,24.636772891865405
3003,-19.06744912600172,26.050271332392676
3004,-18.18113707909107,26.41411932169892
3005,-19.591967346948515,25.65991782367053
3006,-22.74472500571184,25.340906284558812
3007,-20.487525530097248,24.97368530763731
3008,-20.883057695820757,24.27369085332399
3009,-18.830044099329108,26.08650590026394
3010,-17.76505103194664,25.138108380935268
3011,-19.70026177547125,25.21995783599064
3012,-18.79746753894952,25.67195391849225
3013,-18.29165871578182,25.4235184011564
3014,-19.167708936554327,25.696554404926736
3015,-17.59350052788799,25.47396231537074
3016,-18.871890250525386,25.626912760437776
3017,-19.3683103096495,25.473999559585913
3018,-19.179695476008263,24.8771836424529
3019,-17.2431755041638,24.97278915153312
3020,-19.79859725445815,26.225337441700447
3021,-19.747496119675294,26.15466139358864
3022,-18.163156108255052,26.70633575988083
3023,-20.927466756456603,24.367873160960777
3024,-17.65491851033756,26.505626270293014
3025,-18.04472239214317,26.42240992355224
3026,-18.92877877741651,25.743393195534992
3027,-20.582335747213207,26.800631752461186
3028,-18.551165126386447,26.199920865013944
3029,-19.648488663604113,25.924662919272322
3030,-20.574471845421186,25.198461776489925
3031,-19.173189889056268,25.77966470566596
3032,-19.10985617800788,26.374689715643726
3033,-20.426268342490275,25.46548563775164
3034,-19.658407041625352,27.56537265283262
3035,-17.955718153875317,25.848404827800575
3036,-18.176861137830144,26.162143631608977
3037,-18.28264930237969,26.93912087371428
3038,-19.666209860006497,25.708460932953102
3039,-17.920650826403325,25.56828292134892
3040,-18.88769753677808,26.237464946114184
3041,-22.765481661798397,25.62172289718697
3042,-18.26750943220448,25.64865787034654
3043,-18.422937293301555,25.644381879166904
3044,-19.69125894351362,26.119738929194348
3045,-19.138134135942984,26.465172973316953
3046,-18.436335011749648,26.388706890187006
3047,-19.747800668850225,25.77712897169284
3048,-20.02286195048876,25.14667392117867
3049,-18.33240088588552,26.874917317964186
3050,-20.415475192325836,26.64018642467353
3051,-18.889393655577663,25.475847785554457
3052,-18.68206340022485,27.69624200601624
3053,-18.193658327286002,27.039858297700576
3054,-20.662343127721968,25.281646911204543
3055,-19.80193935360241,25.520972352238914
3056,-20.41321176823115,26.37753943505214
3057,-17.910602437767515,25.43253867742545
3058,-19.204284180560496,26.711115096789634
3059,-19.263225795429143,26.895064426977047
3060,-19.28455712398018,26.009706899264536
3061,-17.907616197475637,25.76359932725489
3062,-17.858737359379255,25.732951683399993
3063,-20.11686750150488,25.63558657149629
3064,-19.208969415096263,25.221933441797866
3065,-17.667847647547916,27.5578060247322
3066,-18.729146085898996,26.600552062772557
3067,-20.032061988566177,25.338782803173135
3068,-19.047171010790738,25.920120742291388
3069,-17.9123484479911,25.376488383099932
3070,-19.782277404988122,25.78060829730361
3071,-18.44507041594696,27.065925911698116
3072,-22.973097779416232,25.74562603245498
3073,-18.576752520305263,25.811204455097005
3074,-20.60032049799426,25.652751166121398
3075,-19.883974027115205,26.295506838575886
3076,-18.657546763325477,26.598612887405572
3077,-21.214719453919724,24.67654558188228
3078,-18.427544130021978,27.128862031116526
3079,-17.50031744655729,25.385349320351693
3080,-18.62031666837325,25.783143556817475
3081,-18.753178913679633,26.472084557037462
3082,-18.37276930869087,26.722422666267402
3083,-19.51086630384875,26.17003336103377
3084,-20.11112732359755,25.383138536712337
3085,-20.079188817148783,26.650283249878743
3086,-18.730835809103944,26.84779420788643
3087,-18.79564213158403,28.08173435797304
3088,-19.83832511694138,26.447129178570343
3089,-20.04972212977271,26.960149177381474
3090,-19.165958689268678,26.897261499143138
3091,-19.394872948154468,25.526642292358822
3092,-19.22657468351711,27.049225525719073
3093,-20.431579944684394,27.04927634807262
3094,-18.43199026807507,26.56400678106212
3095,-18.417007451293323,27.3251052235411
3096,-18.147518827468396,26.24764714780859
3097,-20.734646016851023,25.63359669937471
3098,-18.11493371746984,26.011193215510858
3099,-19.364522071369507,27.181073842155378
3100,-19.80413193648687,27.98063561828799
3101,-19.24707627938178,25.593388259365
3102,-20.692653128335532,25.651101973608547
3103,-20.539413167719957,27.413006754540945
3104,-19.18296292746432,26.30056011783188
3105,-19.572793815108497,26.15519081234655
3106,-18.056009790689743,26.20819241965568
3107,-17.874365610768514,26.179354406701698
3108,-18.31351409136252,27.52283211393908
3109,-20.298989579283187,26.12591814768913
3110,-17.85216862070554,28.035185081038037
3111,-20.017424448836323,25.963458456546096
3112,-19.189668277822534,26.363656705944326
3113,-20.218210232537196,25.762605186152044
3114,-19.16511590341989,26.844273912446525
3115,-17.841115447673573,27.20283529259397
3116,-19.922701431834007,26.289150000391658
3117,-19.144628757231935,26.326743459431313
3118,-19.431929964938774,26.857538277201606
3119,-20.737098368497655,26.643329127112892
3120,-19.21108895453353,25.936195017185756
3121,-19.96875238891288,28.069423170057267
3122,-18.632958155469908,27.411997477254715
3123,-19.494597932262245,26.34525210556948
3124,-19.466396324986164,26.973498777107412
3125,-18.6340033567165,27.43816611402758
3126,-18.846372993121044,26.848435916102957
3127,-20.007206070217293,26.590723572741616
3128,-17.979182520406333,27.235312137693093
3129,-18.471040164430647,27.164719277302556
3130,-19.479102460502425,27.051404207946405
3131,-19.398830565707634,25.78370848933531
3132,-19.618097913502027,25.665379555824188
3133,-23.234161915761373,26.22340279336416
3134,-20.230035838663458,26.987521352766834
3135,-20.653653074780458,27.311946511675174
3136,-20.21274992564834,27.12410317004469
3137,-18.80344925340815,26.298383547319336
3138,-20.102355732863273,26.06291258136533
3139,-18.251985794682962,26.35241874902538
3140,-19.480724865114198,27.245514502017002
3141,-18.643891720483015,26.20012076199941
3142,-17.84945128460261,25.699726312535574
3143,-19.37577964691797,26.227448988015603
3144,-21.36739290482405,24.942608524722267
3145,-20.085358299362422,26.7691554786674
3146,-19.075907295865438,27.192265953801204
3147,-20.097517270120612,26.46572891536136
3148,-19.65068031718701,26.60086452848556
3149,-18.162316526576376,26.399432740011505
3150,-19.214782385946407,26.54632555592992
3151,-20.84260106483798,26.166056738083597
3152,-20.10520563741776,26.306026732823945
3153,-20.47952671030765,26.214800708760944
3154,-19.56208437852638,26.91586369964631
3155,-19.806054098462575,26.3107175848065
3156,-18.27850533961667,26.365989085649225
3157,-20.76771682903376,26.950119617573787
3158,-20.402400107530855,25.895591292547785
3159,-20.322604500301075,25.81876321171163
3160,-18.05763512530264,28.327728308146604
3161,-19.348961922764985,26.293778236090322
3162,-21.02175182645487,26.032490142842292
3163,-19.617606170762315,27.626370224478407
3164,-18.23103928621666,25.995754285152238
3165,-18.83892083221096,26.95637535137714
3166,-18.775430884234595,27.23259301561058
3167,-18.810424098330962,27.859608704442095
3168,-21.063121707124942,26.087473226069594
3169,-18.576100164539795,27.932923625659654
3170,-20.929868373537758,27.902970397169717
3171,-18.36025122957519,26.752391944597445
3172,-18.984798421211607,28.702617038445684
3173,-18.153713089912657,26.6356610652431
3174,-21.033219944793444,26.176256485286935
3175,-18.592614368219586,27.979504088213663
3176,-20.363735562371364,27.33883597474492
3177,-18.909696053494976,27.318624057447217
3178,-19.57345868419521,26.811848181250685
3179,-20.488420669146237,26.188537324841434
3180,-19.6610151034065,27.825879936793875
3181,-18.971458179065174,26.594568018414513
3182,-20.943848313205336,27.185340889552418
3183,-19.839772260197243,26.00236139760469
3184,-18.92389319495832,27.857118561226294
3185,-18.26476196136531,28.544551593347627
3186,-18.89797246583396,27.890717510410663
3187,-18.614167293601767,26.616814458883105
3188,-18.501265494581432,26.146305461192814
3189,-20.347340138351708,27.041841441342665
3190,-18.939200719041033,26.645491926183674
3191,-19.058421731224385,27.440937549225282
3192,-19.071067226825036,28.07612179828957
3193,-18.684130954570204,26.682070183105242
3194,-19.87533025068012,27.624227422436483
3195,-21.30162867940142,26.220230155834145
3196,-19.488977089203225,26.561170563971388
3197,-20.54371497121201,26.118187113097918
3198,-18.222166750017028,27.744466130228155
3199,-18.754431411141052,27.66244393928229
3200,-19.753903707081847,27.554406804908652
3201,-20.419234573306966,26.547481016848177
3202,-19.19434418297806,27.708794942548643
3203,-20.456147005486145,27.704701798875156
3204,-20.970356420211992,26.732176873897586
3205,-17.954538170585455,26.319274808765343
3206,-18.945017423046906,27.305263622861702
3207,-19.668099749616157,27.442638825320394
3208,-19.377604332127113,27.025208071772177
3209,-21.068938477372697,28.07858534834022
3210,-20.20713024297491,28.801013556456
3211,-21.55569380099689,25.62319961564988
3212,-18.467732100918923,27.042357349078564
3213,-19.622833224630924,27.626541048581096
3214,-19.090988431385192,28.981317063207356
3215,-20.190579319997063,26.837299139116087
3216,-20.217967955113476,27.356981726801337
3217,-19.86061568203708,27.10939556087044
3218,-20.566788507987802,26.814670325034474
3219,-20.786359909700383,27.87688956501448
3220,-19.431900912671363,26.835609759342034
3221,-19.939574663119267,26.791776068234938
3222,-19.790208653661914,26.37264399329118
3223,-20.155603443256744,26.978819941417534
3224,-23.476380559251112,26.81887798676073
3225,-18.846557953655882,28.255604280824613
3226,-18.791624418858312,27.918247579898953
3227,-19.749004521406114,28.185177982533677
3228,-19.85216559296698,27.21781186474655
3229,-19.573343979546664,26.860084951649974
3230,-20.153858664628125,27.54093153409446
3231,-18.81295867356736,26.96185102245017
3232,-19.118178803086803,29.14912825615884
3233,-21.15935629350595,26.55824403416181
3234,-18.530083199078646,27.101772885318724
3235,-19.82527254383418,27.602481694716516
3236,-19.10137317092719,28.286523324184856
3237,-19.234942350542116,26.949181652489873
3238,-19.70075609900632,27.751826424492613
3239,-18.39975165573947,26.48591982524884
3240,-20.64672144816447,26.451251135624528
3241,-19.742860956757266,27.68020281221362
3242,-19.186080100115202,27.45472604619176
3243,-20.242898747866075,26.96590783575146
3244,-21.087196511265493,28.28472970655453
3245,-18.940983972245526,28.413045178914828
3246,-18.219233160252415,28.026656239832477
3247,-20.768168402089408,26.882817429856562
3248,-19.01638245364125,27.698295821530664
3249,-19.793203777666847,27.94845258282622
3250,-21.134729957303175,27.521832006509676
3251,-21.20886111418505,26.811152236198645
3252,-19.32386735241724,28.22068310691342
3253,-19.673653404848565,27.129854841689465
3254,-20.148733058418777,26.356946781796196
3255,-20.449852508309995,27.341144586015666
3256,-20.48209515418589,27.115547284409583
3257,-20.562537177172267,26.76259039962834
3258,-21.092884204832465,28.066744631531378
3259,-20.417767026252577,29.04567776225857
3260,-20.62077157313965,27.95187835566142
3261,-20.582220080287918,26.536586992339814
3262,-19.12406914677492,27.818566424526445
3263,-21.706432351310845,25.87489549168727
3264,-18.236059305764243,26.641725513905186
3265,-23.751716018614726,27.071448110240375
3266,-18.392350514110703,29.1472244544087
3267,-19.76871329147517,27.1537717084448
3268,-21.38625505911703,26.75392784916367
3269,-20.188979987111853,27.195706503362608
3270,-18.642771990782897,27.277209169633757
3271,-20.006898260697415,26.659181163023227
3272,-20.693319665738162,27.913798235815683
3273,-19.88068876520454,27.45846239790987
3274,-18.702155891710486,27.24476309694385
3275,-19.56585848417862,28.151579876897674
3276,-18.582084660141646,27.325920326400237
3277,-18.421211925032935,28.322986965600876
3278,-19.85451177789562,27.128999269469148
3279,-19.716228051073752,27.439629199459823
3280,-19.995155756277754,28.18681957280306
3281,-20.635967616350207,26.943604268334518
3282,-18.392989903526356,26.635609549236896
3283,-19.282888451372983,27.874512304387622
3284,-19.30000525455435,28.621375985211657
3285,-19.152029750958583,28.191762843873562
3286,-21.603594046100472,26.832806873582065
3287,-20.07714031409685,27.471394390067477
3288,-20.68366088845486,27.41675468261863
3289,-18.71904804556952,27.35548994399751
3290,-20.171216337439418,28.512085374117206
3291,-21.061475117365756,27.249029873446695
3292,-20.572791671334357,27.293054611997675
3293,-19.30963217435229,27.935566166338226
3294,-19.436521060554192,27.81234438023901
3295,-19.096065714265862,27.206162797382078
3296,-19.586345195988017,27.22846012708837
3297,-21.343711501826654,27.877960051275565
3298,-21.417302845839096,27.1402767560565
3299,-20.045266556628857,27.97344529633662
3300,-20.19119238924497,26.689949818002408
3301,-19.50238771842787,29.45356249541552
3302,-20.293042602976552,27.89687467083146
3303,-20.193130075072798,27.544186168850743
3304,-20.819839735793042,26.79856374186572
3305,-20.44335378191449,29.336347446881444
3306,-21.38656902133738,26.994749859836325
3307,-19.439744663858892,28.780560695578522
3308,-18.721876911263426,27.46964520470507
3309,-19.751736861126364,27.35562680186967
3310,-19.50556368328087,28.725991133186383
3311,-23.94040490749254,27.38595684113936
3312,-20.236263841237797,26.93184579877633
3313,-19.255121016152636,28.809256029160558
3314,-20.5413915020232,27.95760995181235
3315,-20.71949910183931,28.425657778228
3316,-20.669560110214455,26.953935445514745
3317,-21.158446056025337,28.680221419464218
3318,-20.792851197953834,28.260444162478883
3319,-20.560080857621955,28.210940275832833
3320,-18.702068827008283,27.15829756436417
3321,-20.019273759254858,28.428040738134747
3322,-18.847475185887465,27.719836396751415
3323,-21.907130751131554,26.312880443877056
3324,-18.7477795119691,27.602145324564773
3325,-19.76365865323266,28.5255214588395
3326,-21.427438578405017,28.979168889263597
3327,-20.38143839693023,27.650364374801
3328,-18.530565774553022,29.76226202852024
3329,-19.335001496675588,28.49111416410804
3330,-20.712633257552014,28.316558362270005
3331,-21.659343162392734,27.37044372736686
3332,-21.620926235867586,27.39228604236977
3333,-19.494674195012923,27.7501767333115
3334,-21.183103964066113,27.743790839493933
3335,-18.638951023640786,29.81982187181974
3336,-20.54567121926067,27.777666629726145
3337,-20.16530336444532,28.56982266091329
3338,-20.113329688814325,28.823408931925854
3339,-20.179166293797508,28.990282622102793
3340,-24.04221912587135,27.705706232431773
3341,-19.538385702125417,29.118619608896914
3342,-19.810168554703203,28.708314599735925
3343,-20.978668170052888,28.494897093189596
3344,-19.620901054646936,30.08505907549762
3345,-20.766516991141003,27.95299590292661
3346,-19.551612108462585,29.152793371791013
3347,-20.4049129637691,27.272508687498153
3348,-20.819704242214197,28.32050233128282
3349,-20.21583050930827,27.399992231074606
3350,-19.454533713895,28.454130789775505
3351,-19.417314097610635,29.394141942292045
3352,-18.946491509423673,27.83259955273138
3353,-21.642840820561744,29.191268732036022
3354,-20.792460270036116,27.85727583817109
3355,-19.976089760883234,28.045444538073323
3356,-20.210725588072236,27.698330232031232
3357,-19.05166129768879,27.81131282585566
3358,-21.22036471182365,27.207320670157053
3359,-19.394279614572994,28.768079398004552
3360,-19.084409327192205,27.869076475296044
3361,-19.399525803374466,27.661391782959104
3362,-19.469766944349757,29.115328753216122
3363,-21.61527401073786,28.40675735183635
3364,-18.941273426723,27.249943200104635
3365,-20.96470836953258,27.55620829709813
3366,-20.46464474493689,28.038899232366216
3367,-20.918066091710777,27.148963234174374
3368,-20.15087997858841,28.054837315579345
3369,-20.146661240682455,28.67287585069497
3370,-19.010614494244862,27.917643364352415
3371,-20.00461523921588,27.817942351760124
3372,-18.734172908007437,27.278609957233044
3373,-20.763369538345724,29.84288116733849
3374,-21.47379312451421,28.913786942586107
3375,-21.633038647492423,27.706299812426526
3376,-18.660098854509137,28.909062134268957
3377,-22.193913762548817,26.425104365549966
3378,-21.01584324719837,28.657606410317243
3379,-19.457669535346728,28.51040339095475
3380,-20.630611218782946,28.483704311371596
3381,-18.639461216265964,28.94292397114576
3382,-24.157956451785633,27.745698740783723
3383,-20.811606577770167,27.63948672572915
3384,-19.509897605014267,28.939105755544976
3385,-20.765869027324626,28.46350649063326
3386,-19.963171737725563,29.018476622816806
3387,-19.630960517627116,28.700976839512535
3388,-19.697379950779784,29.492330874498688
3389,-19.389935949470505,29.5320793211581
3390,-19.967194259947984,28.39987529318563
3391,-19.77712607013003,29.460113629115106
3392,-19.589811692614095,29.607657986829338
3393,-20.328316755900374,29.132793327895538
3394,-18.993248691203558,27.525891686310327
3395,-21.108744427694976,28.890041485704092
3396,-22.19627469409559,26.73679592668886
3397,-19.751014374115638,30.387770609681688
3398,-20.349294363444955,29.341022053137223
3399,-20.472390203417547,28.306742777660947
3400,-19.369835065112376,28.847058982970545
3401,-18.99650069705828,28.14448475168206
3402,-21.616657233519135,28.682642959248028
3403,-20.27939268109882,28.758793030246462
3404,-19.245998716529176,28.063608255876662
3405,-21.557365503010956,29.094428669530195
3406,-21.340833321665095,27.971413138310663
3407,-20.27128168189555,28.2218757384087
3408,-19.052013512791586,27.972645961715752
3409,-20.90392484739572,30.066184343828766
3410,-20.507283243714394,27.548416911968893
3411,-20.963638097387957,28.673300858788174
3412,-21.927661647476647,27.737202134429374
3413,-21.888289108106022,27.740957817252855
3414,-21.288870364007995,27.649032223177134
3415,-21.74588389914677,28.05326268382435
3416,-20.650881782750034,27.63536748895392
3417,-21.087013117304327,27.45022208669691
3418,-19.292632487543486,28.230918565198593
3419,-21.682909353803613,29.524013132976137
3420,-18.771159813275677,30.32678385839457
3421,-20.165725702214385,28.079060144836614
3422,-20.469875497354902,28.144018152074377
3423,-19.610605939568167,28.853401520037014
3424,-20.11144006857088,28.057098255861177
3425,-21.246539529048448,28.79702471456137
3426,-20.943589901380705,28.173193807760413
3427,-20.34732878553225,28.96961308291413
3428,-20.97229218951717,28.262785161066684
3429,-20.743181481684406,28.16871165676624
3430,-19.517375238719495,28.105170448410085
3431,-19.01076498849327,27.62107518660632
3432,-20.90037066157731,28.843761982343484
3433,-19.88561971513395,30.470837039476628
3434,-20.17058032028014,28.418830387326793
3435,-19.129686405936503,27.623142344555802
3436,-21.7615713034724,29.196637566401854
3437,-20.46358237275959,28.90179225909749
3438,-21.059835355229666,28.612843893552338
3439,-21.86250759000618,28.104174034350674
3440,-20.037369811836797,28.827366984704614
3441,-24.446183251300834,28.22536261405694
3442,-20.083123616402816,29.655326035702043
3443,-19.74706008825339,29.8851938671246
3444,-20.067614653942805,29.726480121436005
3445,-22.4889959640956,26.985159540292095
3446,-20.61574331022923,29.636555156094715
3447,-21.15062115508365,28.186259490881362
3448,-20.602788640228837,27.881932770084198
3449,-20.840455663439172,29.099186099062628
3450,-21.036434463914564,28.541718515743817
3451,-19.759172670897257,29.810543601086557
3452,-19.707086476956704,29.215150181005974
3453,-21.047702545203208,28.438831170845624
3454,-20.627983243791157,28.377520034927997
3455,-21.004876606420606,30.525073785361638
3456,-19.26271498091672,28.582860248728856
3457,-20.473090274663377,29.200010240402143
3458,-19.749253326947482,29.52584985283329
3459,-19.633579745869426,28.386438764489885
3460,-21.256863345924796,29.348380205493655
3461,-21.80811600628852,29.14499555370337
3462,-20.726526286231106,28.708355308565313
3463,-21.42738326177403,28.477994319432703
3464,-21.337047006705664,27.953301768852057
3465,-20.881962016794944,27.954841089354034
3466,-19.43296121902442,28.518031505342048
3467,-21.15954291123906,27.782724116222166
3468,-20.386233515153542,28.727276522835314
3469,-20.283421831637035,28.399049977985626
3470,-20.77871144842333,28.533177981508217
3471,-21.346189684744864,29.269786316951027
3472,-18.957573539470243,30.828077760448277
3473,-19.469269326419365,28.705164757751472
3474,-22.026513331948323,28.233101174407494
3475,-21.83551090486377,30.065712233033967
3476,-20.3956523316511,29.76195464718755
3477,-19.084539637379226,28.078114819837143
3478,-20.300345823934055,28.468369371448315
3479,-19.823260416114547,29.220492826355297
3480,-19.26353862626852,28.404544834826474
3481,-19.112539634893764,29.61009870068349
3482,-20.622708929512765,29.40215161567899
3483,-21.227743642069957,29.08024547394107
3484,-22.24342820356789,28.085341053691195
3485,-21.04297485581593,28.005127867583838
3486,-21.691657603581135,28.51426946084613
3487,-21.14469496143481,29.282396666669797
3488,-20.420435444267532,28.471654760305956
3489,-20.643528848780896,29.82202221556732
3490,-20.90631906770497,28.56382224713064
3491,-21.08489310779858,28.59378893212742
3492,-21.15232475415489,28.704528208406504
3493,-21.176065553296603,29.11648321215845
3494,-20.21644967002989,29.31644483434731
3495,-20.298183516443657,30.130026101411822
3496,-19.1128604049618,30.956292599324357
3497,-19.94381476350996,29.42812921361051
3498,-22.07896379195997,28.61841297304758
3499,-21.420226368666437,28.001318239250462
3500,-21.309410482551257,28.61041893832234
3501,-20.762710953353256,28.293333736207536
3502,-19.94785715486495,30.2004702602611
3503,-24.73703174199771,28.78779349067421
3504,-19.84614460794439,29.962185992610824
3505,-20.52821335462307,28.768726324707817
3506,-20.637256110143575,29.970059863397992
3507,-19.938307505799536,30.47552625172299
3508,-22.287933278362527,28.429711681844225
3509,-20.540001937899987,29.867840499542677
3510,-20.63348973186189,29.73435453003088
3511,-19.23807008475236,28.304022143674743
3512,-20.949436065435435,29.034838315804897
3513,-21.19330610110977,29.45058311673432
3514,-19.357870517101954,28.76558263363767
3515,-20.195375679568336,31.146682794925024
3516,-20.457694923077817,29.04483683864569
3517,-20.760405667654563,28.94482049685479
3518,-22.20322371407552,30.14716469196832
3519,-19.23307964372725,29.935885142057113
3520,-19.379877556431605,28.21559906956116
3521,-22.04552213420375,29.797598913672374
3522,-20.56183006501785,30.117183860847433
3523,-21.34780141442779,30.80175956068452
3524,-22.197985142484864,29.427525306311033
3525,-19.759030021793237,28.83357826428984
3526,-22.381461530290885,28.412768168130157
3527,-19.542751260029213,28.96484279201154
3528,-21.009112251398193,28.81352364368979
3529,-22.718970394798202,27.450658642567294
3530,-19.865992324307406,28.75354957518278
3531,-19.979595322063336,29.65637689939242
3532,-21.68135978773796,29.542140558224222
3533,-21.560246721051367,29.80442442780065
3534,-21.72685153069275,28.41007567879314
3535,-20.733828724657258,29.69886121244383
3536,-19.833403223265584,28.93377575845829
3537,-20.169891884125256,30.308473389270475
3538,-19.958562619898167,30.590706432752743
3539,-21.26986194319585,31.094163718537303
3540,-20.733513399760657,29.793795064350064
3541,-20.67060853708702,30.08976802515684
3542,-21.030770741234328,28.96950432768667
3543,-20.170472762527332,31.34785527567992
3544,-19.957036424073692,29.64623169652602
3545,-20.835364751992127,30.227881094803475
3546,-22.117958784420196,28.821563773312985
3547,-21.205935855901373,28.891164759397068
3548,-19.55230910690627,28.278421818208237
3549,-21.536821919205824,29.60467135911083
3550,-20.770337450669302,28.74581112492881
3551,-24.896358737153072,28.80916342448553
3552,-20.90810352302637,29.906585445072885
3553,-19.244108710591735,31.226490757083578
3554,-21.44722538156737,28.83523142508224
3555,-20.15078883367397,30.173946982154852
3556,-20.93194624972884,28.613702076473125
3557,-22.233546990125284,30.519401140849467
3558,-21.55515064946006,28.381734256683263
3559,-19.841936030599012,29.171011025619173
3560,-20.72617729675055,29.94300341303809
3561,-20.58934398605195,28.891855077654366
3562,-22.29572746228537,28.724258547406194
3563,-22.292819415823324,28.708878431725328
3564,-20.43384977473364,29.424825717107943
3565,-20.66785686297772,30.490520750511095
3566,-21.22326796218727,29.129374533452918
3567,-21.137393397642548,29.396663016980035
3568,-20.59811155513465,30.650868749570208
3569,-22.221444895948434,29.84187606716207
3570,-19.46314668550493,28.663014929983486
3571,-19.876361760285413,29.202340479335895
3572,-20.015063200869875,28.997602839963452
3573,-20.859284182413734,29.362093417589023
3574,-21.674273091117616,30.043633540497424
3575,-20.050819743747425,29.977341857629277
3576,-22.173184993029995,30.320626368930768
3577,-20.623370243259927,29.80310914707748
3578,-21.485958420100637,29.769883550185128
3579,-21.287591295673973,28.79080471722138
3580,-21.92216522709533,29.308758339428618
3581,-21.40929439927817,29.955185931681186
3582,-19.636407866920052,29.465961557726363
3583,-22.861865775861098,27.89216736132103
3584,-21.890106936572238,28.783092023648102
3585,-19.55453979511786,29.20899216355936
3586,-21.85539466262247,29.919580400736855
3587,-21.56502711629805,29.445171050395068
3588,-19.456697726965025,30.47447115369863
3589,-20.86478292870855,29.09220830020858
3590,-20.993045250706995,30.30632967561862
3591,-20.829839633423028,30.65766986057507
3592,-22.487651992635016,30.601886716206643
3593,-20.30768625402405,30.91932974837598
3594,-21.117978654037742,30.543020945327587
3595,-20.262060224833526,29.995475660757663
3596,-22.662653898403015,28.779557682508774
3597,-21.95991269770328,29.907216861486397
3598,-20.53822857543063,31.698001506395215
3599,-20.74264692780276,29.933988971840662
3600,-21.307406366826594,29.365578571569397
3601,-20.95340888430857,30.194442879768808
3602,-21.308066345083603,29.394679874996285
3603,-21.71684301978412,28.66444824081725
3604,-25.13541196653394,29.432641029558816
3605,-21.095319929824846,28.987917516246334
3606,-21.6408482251067,29.34888293150411
3607,-20.069643024019754,29.376213834301428
3608,-21.56445167855523,30.145784153783943
3609,-22.058082901039437,28.96218699543938
3610,-20.804809958537184,30.94578484404435
3611,-22.365375455776906,30.651861925336295
3612,-21.352277145743876,29.696901643643024
3613,-20.925148766952034,29.72795722482534
3614,-19.471953957627257,31.83488839103301
3615,-20.88997545503154,29.319765056900074
3616,-20.108416787774154,29.52786908317509
3617,-20.35555107535052,30.649516809968894
3618,-19.710777451772174,29.46524940651738
3619,-20.017165911052267,29.57131475602735
3620,-23.092773722943402,28.138552414435516
3621,-21.501104728709947,29.04966803528643
3622,-20.45427042202104,30.9897418784236
3623,-19.80776136849959,29.731272392369064
3624,-21.571625922618114,29.547694989028997
3625,-21.751443751580663,30.327359816805586
3626,-19.791445461357934,28.94787007695059
3627,-21.593500011154845,31.62891189991322
3628,-21.686313501595674,30.11311260917011
3629,-22.152758268191263,29.660054920491724
3630,-22.562895849602832,29.26037936032614
3631,-21.72674948853765,30.57609797789598
3632,-20.60608650124992,29.99865527333334
3633,-20.994370023103542,30.39027895783614
3634,-19.654889838073068,30.793257796249122
3635,-22.42539956243428,30.18903416153568
3636,-21.663492615926835,29.644921529208958
3637,-20.317074066068002,30.176968231790287
3638,-22.522040007927302,29.36851057609904
3639,-19.7566372767122,28.986348591382324
3640,-21.286309837189158,30.490419827499863
3641,-20.568801804852754,30.670406386247596
3642,-22.580156045393828,29.49375211180354
3643,-19.707430062445766,29.10175348463046
3644,-21.097002406341318,29.789530967291903
3645,-22.70392691018951,29.204681778927068
3646,-20.322620021311995,31.35624966805178
3647,-21.68600462215244,29.105907445441403
3648,-20.92016767459102,29.403607931828034
3649,-22.489778328551168,31.06321744602624
3650,-20.775702416466217,29.940248494653872
3651,-21.45604415164925,29.628810076632487
3652,-20.93767304654919,30.308913511226372
3653,-22.7064615514756,29.246927290615307
3654,-21.862234144299762,30.571895664421003
3655,-19.760807242160617,29.870076257050528
3656,-20.655422524177546,31.088492865265412
3657,-21.902282933202365,30.537597709777444
3658,-21.654249006414517,29.63488785850089
3659,-19.735652371872675,30.99854458082496
3660,-21.063972263711392,31.239975560543332
3661,-21.35851273847224,31.027438123084377
3662,-22.174250758423586,29.704478831070873
3663,-19.996879631871302,29.072616971936274
3664,-22.522990219796487,30.306726432762115
3665,-19.8030599224329,29.464824292455646
3666,-21.164908013419645,30.393461221635395
3667,-21.80937558658628,30.133973842793882
3668,-22.459514828594827,30.838475655284473
3669,-20.65937207183423,32.08732904521813
3670,-21.220955799074396,30.779077447481853
3671,-21.27594274715868,31.07383581876623
3672,-21.253618726288877,30.40219430112747
3673,-21.765822688045056,29.680592695063908
3674,-22.250500605338296,29.055314383178896
3675,-21.50532792919581,29.871280779972842
3676,-20.53613172127296,29.678283575305542
3677,-19.693345789138956,32.039340352696065
3678,-20.43403434763578,29.749788915314962
3679,-20.25925303326303,29.497509726326935
3680,-20.39242230357853,30.366601285253566
3681,-21.87117619971807,28.859983650806104
3682,-20.447875754422984,30.496869732756082
3683,-21.36291833196833,29.564051089099323
3684,-25.476443668052234,29.669418596878423
3685,-21.459548974207955,30.805931744795064
3686,-21.872350834515803,29.95370444350664
3687,-21.37859965709974,29.327871948639284
3688,-21.88150913068136,30.461638510857895
3689,-21.850299428652715,32.02914441737656
3690,-22.242730833128135,30.570850748041043
3691,-23.317582606215353,28.518134112325612
3692,-21.835636626833235,30.018982428726876
3693,-22.7325434356914,31.436354990101783
3694,-19.929075453522252,29.88799133182182
3695,-21.198574348641866,29.72711641856356
3696,-22.47365982952271,29.966670081858634
3697,-21.50749278286213,31.28332973397061
3698,-22.573757663709273,31.09018044114668
3699,-21.796971924051526,29.950138776190055
3700,-23.28639171000413,28.45549175276863
3701,-21.80228297340122,32.16983291639059
3702,-25.493631920946438,30.029056093910054
3703,-21.248794120663977,29.929819648373815
3704,-22.0454178493507,29.25361893930495
3705,-22.378387533239614,29.49829834550696
3706,-20.395402721488043,29.885224584801716
3707,-21.80874479096492,30.02742731504077
3708,-21.950155230128118,30.601367529936383
3709,-22.858960651879393,29.748742497408532
3710,-19.870784854216822,31.40356406548183
3711,-20.36518443148771,30.170878899795618
3712,-22.94335953366218,29.681672333447697
3713,-21.620004521062384,30.345643895723867
3714,-20.916934572102495,30.442406068954494
3715,-21.411829359860576,29.607540911149467
3716,-19.780950858679354,32.4658998720282
3717,-22.81483732870234,30.778243726326316
3718,-22.06900298871927,29.97974538295025
3719,-21.319263116730248,31.268732579428253
3720,-22.014317780380495,29.555995230513968
3721,-21.332272736589815,31.642430396251033
3722,-20.87202381379463,32.57369601011503
3723,-20.132495593973527,30.257818764280447
3724,-21.35000170129923,30.290660932024267
3725,-20.678854343587965,31.86071199258003
3726,-22.071057983728792,30.2481940211531
3727,-21.40151530975216,30.937036407883074
3728,-21.321014179215062,30.76171877404204
3729,-22.28252819589119,30.990500638531177
3730,-21.64726181799179,30.206311536186924
3731,-20.56267633514171,30.89715587027002
3732,-20.844818422063497,31.38444328719614
3733,-22.15698609710075,31.165977284968967
3734,-19.908700088323563,29.796333749216764
3735,-21.934557637054294,30.948069775325134
3736,-20.886022851370182,31.744922277921983
3737,-22.877564144758,30.23600700415127
3738,-20.203770102321478,29.680123223879786
3739,-22.39750303661664,30.85343110797554
3740,-21.460568789625068,31.0402058298047
3741,-21.606959778385836,31.288658351629266
3742,-20.62182638213073,31.06236384007932
3743,-20.665533282446912,30.30435011476328
3744,-21.496776319418323,31.721660789591937
3745,-21.451902347122008,31.408068445852514
3746,-22.09452077280019,30.825839822029554
3747,-20.17177956480412,30.507911356350316
3748,-22.73128422413528,31.46737408042009
3749,-22.066290600962784,30.402697111096014
3750,-21.06738885772122,31.667145339936773
3751,-23.04740755926011,29.910811028354257
3752,-22.177991820308684,31.231076626570655
3753,-21.81307036647039,30.33263925636802
3754,-23.371343597516972,28.83524741874689
3755,-22.094808578565146,29.852385284983978
3756,-21.501094477842877,30.22269161818211
3757,-20.922379992086583,31.572244200390358
3758,-22.068929525455694,30.346417556142228
3759,-22.546301375116776,30.51842787712156
3760,-22.446740385957465,29.887699912053375
3761,-21.313793354611313,31.15350420804465
3762,-21.56597526839608,31.553066539187594
3763,-21.658247575823566,30.591459470947903
3764,-21.715773375242527,30.790456791884242
3765,-22.258710337480068,31.230849797852976
3766,-19.728351682588226,33.038699626815735
3767,-21.478623237479066,30.20146241933684
3768,-20.04658594867245,31.87046255514702
3769,-21.922974664695495,30.613421789759663
3770,-19.98566040085898,30.098633790327263
3771,-25.728306973819592,30.510175607633748
3772,-20.65508277044939,31.343515471614282
3773,-21.75350600924677,31.891432380711457
3774,-22.01937231758122,32.72251673523749
3775,-21.171797069495895,30.896151532157916
3776,-20.58891301852374,30.295788518629735
3777,-20.40294042520683,29.80944874278638
3778,-21.444096811840808,30.15324598397828
3779,-21.712492764184145,31.859759475594984
3780,-21.121180563876088,32.90817237383744
3781,-23.133139021925608,30.32309564787118
3782,-23.09102962971527,31.083672243098846
3783,-20.966506969769277,32.186031802689
3784,-21.649210072488685,30.632351044146503
3785,-20.333528415923286,30.234113661448447
3786,-22.656260533280367,31.269684910341063
3787,-22.299615201302817,31.09501756199692
3788,-20.959351708827803,31.124333707940117
3789,-23.1425513171369,31.88012291117456
3790,-20.835484554539264,30.518742625441725
3791,-22.428743676264208,29.607026735909454
3792,-21.666894185926225,32.08179083184773
3793,-20.93206298226762,30.540260211623306
3794,-23.325655116633698,30.01973709944458
3795,-21.665814587069665,31.272744616534673
3796,-21.57280906953412,31.30674071730879
3797,-25.895712412549226,30.408050982043726
3798,-21.794752744343818,31.649344035347397
3799,-20.64499723788257,30.234748739069666
3800,-20.653237647183886,29.758377734713477
3801,-21.10983334225711,30.397413027669003
3802,-21.81636939394963,29.902285714436488
3803,-22.20580437449472,31.04603220847708
3804,-22.574581528872535,29.84879465586512
3805,-21.562535282491105,31.258582075173504
3806,-21.578899606799716,31.190771413422876
3807,-20.61826178336056,31.691771757369228
3808,-21.94100156770551,31.899222708975593
3809,-22.132702710377558,32.549359929027254
3810,-22.406721458709793,30.54657202351024
3811,-20.326405698255414,30.680726822899732
3812,-22.18056499378047,30.576190804019497
3813,-22.13966345267263,31.51656859091541
3814,-21.990277942033583,30.29955722733029
3815,-22.748990197036182,29.845184646911232
3816,-21.969263640529014,30.679323788899573
3817,-22.85137001785684,31.675923507730722
3818,-21.38424226147553,31.68946885945541
3819,-23.064730681831257,31.26653119076523
3820,-21.458747519694455,31.974602450182005
3821,-22.173099151397672,30.533962248698426
3822,-23.112009124161013,32.062724711172784
3823,-23.699615480041942,29.06467332654126
3824,-22.31930700495046,31.293994950274538
3825,-20.227089763944647,30.59740711189299
3826,-22.022752580820416,30.785726349199848
3827,-20.356194406533984,30.335489828709832
3828,-22.490446785069786,31.661020302347914
3829,-20.888266339336788,31.45746359890878
3830,-22.357901869912837,29.864179488471283
3831,-21.353130154822153,31.09554263464637
3832,-21.838747199417146,30.97354163362159
3833,-20.986853208148972,30.819606227172457
3834,-21.674843829203688,30.511340113873292
3835,-23.416472785127937,30.286085616938486
3836,-21.808061798607493,31.46031648839275
3837,-21.95110330771903,32.30477622522651
3838,-22.940489932531957,30.84723816929359
3839,-21.23151253996075,33.35534474597537
3840,-20.242964797042376,33.29096681542432
3841,-21.025607041496457,31.60747985225712
3842,-22.820860863854378,31.44738081340453
3843,-21.150949318161338,32.710214174324804
3844,-23.40617657585129,30.809381538993506
3845,-22.552255200619257,30.80047943475141
3846,-22.7925682060572,31.83885870806086
3847,-22.127730040470055,32.328040490976726
3848,-23.363022209101516,30.559023769445076
3849,-22.120568377845686,32.34824866159236
3850,-20.410806148554798,30.48828890803088
3851,-20.748960130566566,30.70304654937299
3852,-21.01861160476897,30.96817411664916
3853,-21.73315884356976,31.715112581907846
3854,-26.042636722011423,30.837352263785775
3855,-23.386780774421275,30.438197320824
3856,-22.007261500111227,30.96994437380364
3857,-22.328683697751472,31.155434254550627
3858,-22.80782630592848,30.338755905868226
3859,-22.90953585031042,30.9872278494999
3860,-23.782903952883558,29.44672286334523
3861,-22.09354655224569,32.11242298042569
3862,-21.79962930890597,31.33562206787003
3863,-22.52934631285151,31.99659573139015
3864,-21.972734837744227,32.61599865531239
3865,-21.15763776619162,32.94589354521497
3866,-20.72794366509735,30.43110943710706
3867,-23.308322775605152,31.73440752192616
3868,-20.591852722033185,31.206179497895956
3869,-21.460769292819116,32.18839076551376
3870,-22.550264772911977,31.737372965356037
3871,-21.51307368363462,32.50718689757082
3872,-23.42775408354853,32.57910582157812
3873,-21.84983469542855,31.81099943737967
3874,-21.968931872877704,32.319240837304065
3875,-22.217366687164944,31.300645447423125
3876,-21.258782376535482,33.655772007055305
3877,-21.94402380306256,30.628787510098007
3878,-22.985383338048223,32.00726686477692
3879,-21.466532473662,31.42009463404933
3880,-22.571710443396576,30.126590333308002
3881,-22.491657513966743,30.975390359441462
3882,-23.428208317870382,30.744853794319084
3883,-20.33095698619247,33.66925659271642
3884,-22.82804900525559,31.80509064667051
3885,-20.658195638219233,32.511345757055935
3886,-22.033183712169993,32.758603374174896
3887,-22.457773895872798,33.38374810480763
3888,-21.201213102386845,31.266461709492933
3889,-21.15663034512714,31.973433191067613
3890,-22.426527118073878,31.15545772844162
3891,-22.12645893092766,30.964680836123108
3892,-21.89722533803274,30.887203852511515
3893,-23.29888025382528,32.34849522323483
3894,-22.65645519770767,31.190551787704738
3895,-22.629926239730292,31.744049211456023
3896,-23.45752471838125,31.153487458447017
3897,-20.522133395481976,31.03783403783699
3898,-22.82347263391587,30.58183232061573
3899,-21.895746115310804,32.01076112821567
3900,-21.25959902087703,31.817672029287692
3901,-22.62590833961451,30.20697553498035
3902,-23.15011752928291,32.091192683330306
3903,-22.895192765775644,31.80885802371048
3904,-22.54230313723903,31.17423653698362
3905,-22.186431355175625,31.339839473116285
3906,-21.841249576476642,32.22673628056196
3907,-22.381251109463477,32.7256627128571
3908,-22.36701650981688,33.55852215731558
3909,-22.510470348679736,32.009808906852385
3910,-23.903486233789444,29.945358537741857
3911,-22.6205303548871,30.97232031657846
3912,-22.111831325848158,33.028498701271104
3913,-21.237534126819,31.527562568542002
3914,-20.379568314439414,33.96633236201629
3915,-21.329773005763148,33.32035718683476
3916,-22.106477629375405,32.62941359969682
3917,-21.483332608095786,32.68658954143267
3918,-26.37631670347171,31.451837916939205
3919,-20.53553864879481,31.330436824966835
3920,-20.816164973609354,32.74415663296147
3921,-22.077088214788173,32.16654451556734
3922,-23.498624471016996,32.032089155422256
3923,-21.354532161585844,31.981765280326563
3924,-22.299387000331066,32.89041772043127
3925,-20.796503571002372,31.490470528648828
3926,-21.441803358761074,31.29852442031094
3927,-21.466068355045287,32.06195357433169
3928,-22.929579914085373,32.174160955571196
3929,-21.535248506776302,33.89043284273202
3930,-21.08115454268005,31.041684970385553
3931,-23.267270563186038,31.2865607380096
3932,-20.882020365935148,30.826970314839574
3933,-22.353625228238336,30.818042648371847
3934,-23.66414060247799,30.89404486675356
3935,-23.112645453203527,30.664130914345293
3936,-23.42993067945207,32.8196915436205
3937,-22.24204585424746,32.05751258319629
3938,-22.47926556201847,32.50395835436077
3939,-22.568734860645694,31.616253258599038
3940,-22.257795735776,31.697723779674902
3941,-22.36843875982304,31.636237353626584
3942,-22.37735200221387,31.241213309248124
3943,-21.87276276345162,32.86742314405447
3944,-21.65783173872013,31.789881425433133
3945,-23.56842800513313,31.32694671490963
3946,-22.657382166654934,32.10069757996306
3947,-23.4206211608714,32.65840241499899
3948,-23.788045172892183,30.910981200695833
3949,-22.561594783826088,31.35835914152945
3950,-22.95802885188521,31.469714317541438
3951,-21.24563534813864,30.69732701585155
3952,-22.300018239582883,31.062019591160755
3953,-22.035302335580397,32.760154956348956
3954,-23.208287075453846,30.69743485444864
3955,-22.777645278449533,32.74683813778311
3956,-21.093342450410795,31.067266343440643
3957,-22.341310693432327,31.05853522414588
3958,-21.244631565113924,32.658693240268256
3959,-23.61209911165282,31.207631499086656
3960,-23.12625343031484,31.385445274656206
3961,-23.084768907933928,31.90122608443648
3962,-22.672131793772216,31.111751801505598
3963,-20.82360274750382,31.57687769432132
3964,-21.82739692608676,31.350686214332107
3965,-21.778062638708214,31.635197996923328
3966,-22.776430770976333,31.966774229405555
3967,-21.722877298808456,32.136137029624926
3968,-24.298905011824633,29.743562191433064
3969,-21.08192670976809,30.988718833135025
3970,-23.015360968330555,32.32041172428967
3971,-21.37922550160975,30.727425366111238
3972,-22.75444221939655,32.57334959947009
3973,-22.174834107546996,32.13883683171024
3974,-23.71071797745881,32.33436179049322
3975,-22.67771346548612,31.64317234430961
3976,-23.36682161800036,30.82696368448171
3977,-23.709969716511978,31.060934739637656
3978,-22.73187447477504,33.01526052462242
3979,-21.88186975929581,33.4372617588241
3980,-22.51555393145114,32.24047393472825
3981,-26.547357618762504,31.56543882307582
3982,-21.90779971234642,32.89947742166942
3983,-21.646441397339863,34.29884019271355
3984,-20.7083386440532,31.452285741619455
3985,-21.631228350171234,31.680041462666992
3986,-22.734567073476494,32.73864250778009
3987,-23.576949070793646,32.92366103605729
3988,-20.85929759930706,34.2349410460396
3989,-23.472798621262505,31.70408602464867
3990,-22.54453773703019,31.7402745181966
3991,-22.505560234692645,33.39439397975139
3992,-22.819603764109477,34.00783348600871
3993,-22.427942426883924,31.37447472441383
3994,-23.98865700066606,31.320751011709334
3995,-22.986245458304566,30.854494334730262
3996,-22.209443620253147,32.707394358124986
3997,-21.567183955249583,32.48720082699807
3998,-22.856033274780035,31.941718113191758
3999,-22.893403125822516,31.693246361309377
4000,-23.717993656786327,32.54626940169926
4001,-23.738910527071376,33.29379055684551
4002,-22.75686212199654,31.76835890365631
4003,-22.652216586548413,31.965818509745304
4004,-22.86388241786238,32.435906846665745
4005,-23.880443932362525,31.432517973233733
4006,-20.87098784729553,32.12720188951042
4007,-23.1093322040943,31.93435569841161
4008,-22.712401960773605,33.40422440458454
4009,-23.60848670279165,32.84212051775741
4010,-22.72767871094087,31.862583422119194
4011,-24.339220091903776,30.267625523766448
4012,-23.04406205085426,32.85225251553173
4013,-21.662223424381864,32.75900505168827
4014,-21.66313217159449,32.602531310261995
4015,-22.510959224432593,31.951402136383585
4016,-22.089909270478383,33.42595818264073
4017,-23.614483492593607,33.24887449804669
4018,-21.89771696305351,33.8828247247896
4019,-22.95517643707643,31.938052112430196
4020,-22.548308523692455,31.592603785581147
4021,-21.777163374573874,32.0695102533528
4022,-23.484293509773966,32.039346030691334
4023,-22.652930237064993,32.185193656074006
4024,-22.71552883499752,33.204552945627526
4025,-22.961428053379137,31.03559994287024
4026,-21.0814884705211,31.539967937347342
4027,-21.87776426695389,32.314504138514295
4028,-22.514176855179834,31.634514653227733
4029,-26.757530644689957,31.847852430293592
4030,-22.812422351544463,31.686931985572336
4031,-21.35138282526357,31.643822622308118
4032,-22.954457642850407,33.00778477111908
4033,-21.449653611480926,33.28885354037645
4034,-23.52665255705587,31.263167339597054
4035,-22.84181963192012,32.119036982191574
4036,-21.13332606703179,34.544987808421084
4037,-22.962267496207367,32.65195416839421
4038,-23.516618352911024,31.28379969231936
4039,-22.913101382188152,34.2346438001651
4040,-21.75382343710607,32.09667280292719
4041,-22.625346914784096,32.79604362231083
4042,-23.976422010975455,31.717231847903196
4043,-21.452138979622955,31.436632198757188
4044,-22.348686305601774,32.8721492932713
4045,-23.080455419271104,33.42202692724409
4046,-22.218639009750827,32.86107350875798
4047,-22.147400862728027,33.28163675894689
4048,-23.811406848446644,32.79986320046205
4049,-23.06901872361602,32.687714189088226
4050,-21.841645826292073,34.78912653821659
4051,-23.408203250365446,32.723859929747235
4052,-23.010030677319023,32.34613795025012
4053,-23.959320404162167,32.070542969624626
4054,-20.935181856732815,31.90324465263499
4055,-23.935771894217545,33.57933000060027
4056,-22.81463816534745,33.762034900735166
4057,-22.624369605156417,31.803261732786503
4058,-22.763289100394346,32.80051403741285
4059,-23.240094248366823,33.02300991868712
4060,-22.32420901247813,33.58593692815066
4061,-22.79183762710049,32.33684252686771
4062,-23.471106369921507,32.22064220125921
4063,-22.87002283393978,32.352728718610095
4064,-22.992989174073003,33.71391966215124
4065,-24.107310151972186,31.678374941057612
4066,-22.66350151641189,32.219143772168515
4067,-22.830003443107955,33.9082841736268
4068,-21.125356342798,32.4605465148185
4069,-23.43593279666282,32.27323147666931
4070,-23.540268899972208,31.4946933996639
4071,-21.94316276940638,34.832998259118554
4072,-23.16643205712245,32.80997023931637
4073,-22.811223368981246,32.54185546631081
4074,-22.464243587974245,33.10699620055868
4075,-21.89727633496002,32.30462485467386
4076,-24.02062318795918,32.176104673479735
4077,-23.018345885595608,34.52007403994784
4078,-22.170007058479793,33.61403566798927
4079,-23.87792096739892,33.62062104570107
4080,-23.16806534215102,33.72459039889834
4081,-22.88153232098663,31.832148989084992
4082,-23.06829466294097,33.385251161692175
4083,-21.305821749295433,31.840831906653936
4084,-21.694132747989745,31.53777565790685
4085,-22.068054195368042,32.851954870544425
4086,-23.995842134262958,33.6675385909353
4087,-22.965658221334984,32.10908954358133
4088,-23.741469707623292,31.53351816846444
4089,-24.591476233894863,30.493045625672977
4090,-23.997085029514643,32.93329357490481
4091,-21.5390476351365,31.881130081992925
4092,-24.161582171975603,31.78378382723068
4093,-22.388442589818787,33.08444732663719
4094,-22.327040607460585,34.17954876815077
4095,-23.366852251105485,31.26688534538132
4096,-24.0702653805955,33.2847749807085
4097,-21.25368996387845,34.955869169585434
4098,-22.15274503981425,32.36735258924972
4099,-22.16088473109578,32.639451802799215
4100,-23.19731820877488,32.981500945644186
4101,-23.675506263722436,32.88345468274238
4102,-22.10956874680294,33.119880401931
4103,-23.15000706102395,33.53746544411028
4104,-21.73956859153744,33.66782256596577
4105,-23.30254986520522,32.16940917340825
4106,-23.17192272897168,32.01974808253833
4107,-27.17808616098398,32.23350077496134
4108,-21.18320214889827,32.04990535291717
4109,-21.83914218362326,33.626001437468744
4110,-23.3731295002356,33.40323339258387
4111,-22.011356389711956,31.401742556701556
4112,-22.811830654140202,33.53940634330812
4113,-23.429252296864526,33.705753503461054
4114,-24.581288034264727,31.651673018890406
4115,-24.38879522730589,31.819813201245672
4116,-22.975995391806208,32.32319563889148
4117,-23.32699056025085,33.45463799074261
4118,-23.051179537539102,32.56039259669985
4119,-22.147366583964434,32.46535181054143
4120,-23.189000444181534,32.15779853041541
4121,-21.312790308321492,32.66536396231736
4122,-22.977366728692207,32.089008095032554
4123,-23.339392355625,33.0170667983994
4124,-23.656627684898062,32.59370247070136
4125,-23.119176344275118,32.05416394845081
4126,-24.11696222912804,33.225808057008166
4127,-24.249693002512988,33.48445134124387
4128,-23.155655563973802,34.19241624930706
4129,-23.733893135933577,33.06660161986656
4130,-21.561082964966406,32.09415527481809
4131,-22.243669476857725,33.30057605166802
4132,-22.473948836221567,34.500714936151944
4133,-21.435568870093604,35.211044568796666
4134,-22.252737869806516,33.206749026100766
4135,-23.594445167342464,33.44147861012621
4136,-23.202886988533457,32.82108139700671
4137,-23.96543781054728,32.62535397098412
4138,-23.515102609375077,31.62271757129713
4139,-23.849801145256098,31.92234877137057
4140,-23.31391033832277,33.3712845005564
4141,-23.28512763354075,34.96376954821274
4142,-22.975698796601545,33.485163584002166
4143,-22.239827927542322,32.8081825646652
4144,-21.155373830038517,32.46951906351799
4145,-24.092065122887128,33.92816998255144
4146,-23.889669751060993,31.976957967816762
4147,-27.25451242803583,32.569687017000525
4148,-23.528775033366866,34.04202766164474
4149,-24.12186526069681,34.11373362342788
4150,-22.32800815246422,32.94994017263461
4151,-24.841334149342433,30.856809963554177
4152,-21.703198669194485,32.286052263501894
4153,-24.28683809319008,32.50810875172161
4154,-23.17867319200987,32.48422130882967
4155,-22.72479822055665,33.33945886181061
4156,-23.312567646765434,32.44428983887911
4157,-22.14458997764959,35.259257113130154
4158,-22.64494971901086,33.868336149159994
4159,-23.33690715916578,32.79753144012157
4160,-22.649929884446202,33.493393073382286
4161,-23.503832215701806,34.18030614909088
4162,-24.63768543794238,32.102277032588376
4163,-23.90330280323518,31.88965755471874
4164,-21.594410893559893,35.305441867481875
4165,-23.49012016039263,33.836386211202694
4166,-21.45850311898779,32.87463911639027
4167,-22.288852449458105,35.26200501596385
4168,-23.34070356105004,34.849880660057394
4169,-23.51911103994997,33.29183476715779
4170,-23.252285604210428,32.679784380264636
4171,-23.843522564270096,33.29882043607211
4172,-23.42942269334461,32.717266071012055
4173,-23.258073343711764,34.52614709713601
4174,-22.046265142215756,32.05071427337495
4175,-22.626455319245245,34.045596752040765
4176,-24.424062856547163,33.541451556445075
4177,-22.614077899724133,34.76834630928899
4178,-27.532565227660406,32.73817587494375
4179,-22.78422607458645,34.275214964528146
4180,-23.269056442076618,32.885195803534714
4181,-23.56486323906725,33.66716853870147
4182,-24.24848740648929,32.98646447920977
4183,-22.406428289664166,32.97035062684178
4184,-23.254091522043684,33.1670647452831
4185,-21.382290656706704,32.666538783901025
4186,-23.884559900941984,32.95885377060293
4187,-23.54228567341702,33.04003155048763
4188,-23.377148873469032,32.40870783221538
4189,-23.323383113888667,32.99740129196616
4190,-23.172219539952806,32.54631035483297
4191,-22.418747121686074,32.876416842479074
4192,-23.56436297836153,33.9809487287643
4193,-21.799799763953676,32.42363342415644
4194,-24.976409956119504,31.17180096329809
4195,-22.858707358590795,33.73328573795543
4196,-24.54271039239254,33.89968424870223
4197,-22.725707587751167,33.77692149296402
4198,-23.344020172404946,33.633714336729625
4199,-22.49103800465069,33.71781966352422
4200,-24.43874949012691,32.53592300701544
4201,-23.539734594486625,33.90267412408583
4202,-21.67351887201608,32.682476752479275
4203,-23.49316251108918,32.67665145393181
4204,-22.40057242223096,33.27294919405693
4205,-23.860448540473715,31.89571348227559
4206,-24.184299857135876,32.26447267453447
4207,-24.26990628481492,34.429603733015334
4208,-24.18545095842207,34.18912313005509
4209,-23.841087753137984,34.31148004907034
4210,-22.65756420693188,33.510628870827645
4211,-22.26805528593081,34.213723273864545
4212,-24.40917539463367,32.688253466695386
4213,-23.92293786775646,33.324123775257924
4214,-24.511200182465025,32.409032831079216
4215,-22.254769548467124,34.26233291447091
4216,-23.637147544812503,33.71689166022245
4217,-24.29211321568878,33.572687625709136
4218,-27.419013551748186,32.78958622958241
4219,-24.175122291080505,33.00574354448909
4220,-22.83593232793291,33.702462372634784
4221,-23.847472111462345,34.07760020785577
4222,-23.253249681449027,32.743371408076
4223,-23.903539409752938,34.39167131304508
4224,-24.505624178696156,32.78399122757223
4225,-23.81789331504352,32.521056707003396
4226,-23.387657770439866,32.97329593704961
4227,-22.86278034563654,33.50728977798812
4228,-21.81683672502828,32.465971879334084
4229,-24.222801068786104,34.052417240389595
4230,-22.561113375121266,31.98684475889287
4231,-25.239436424133295,32.17364023932287
4232,-22.8943842761609,32.772525124267965
4233,-23.775427680532083,33.5132804043368
4234,-23.27776821462369,34.28749530969413
4235,-23.644320104340295,33.536064133682814
4236,-22.553306575818183,33.33301305524727
4237,-21.957973337625088,35.68934973539467
4238,-23.85363530619065,34.1122026927423
4239,-23.554150412264548,35.346917591542756
4240,-22.89798665833003,35.13059040484434
4241,-24.26362804192875,33.166806613533396
4242,-23.965669897326876,32.159482288898296
4243,-22.644703052565234,33.97906417388228
4244,-22.9510156698761,34.055652970076636
4245,-24.151787202871482,32.417160578415476
4246,-23.942856123031504,34.5832232560059
4247,-21.71532176382386,32.83616069945575
4248,-23.73085547152966,32.62521719581589
4249,-25.195435538309212,31.32156349159436
4250,-24.81238668610178,34.162223888603556
4251,-23.678462177309072,34.879709064023025
4252,-23.702829273923605,33.30032956230217
4253,-23.71012080219461,33.08147139485182
4254,-22.95044914172402,34.53489002381011
4255,-21.719202965563007,33.529263070008724
4256,-22.578480013519656,35.948583759536625
4257,-24.573545100139754,34.73175418624767
4258,-23.458329185010072,32.90031051401017
4259,-23.72313827132981,33.45271157595125
4260,-22.866591489059616,33.24646860695601
4261,-22.151834117012253,32.73051483127699
4262,-23.664250022651295,33.921145616638235
4263,-24.43524490723579,32.55811368289874
4264,-23.380720102065887,33.228625384845266
4265,-22.9642145720835,34.129762210599345
4266,-24.052523096165928,34.68300593307514
4267,-23.920976407515617,34.34882422315633
4268,-21.787811804644537,32.95705968389054
4269,-23.89185906524701,32.85935433541577
4270,-23.758403234191597,33.90072864978803
4271,-24.30302934261473,33.22893858546687
4272,-22.007686400613405,35.97034957967697
4273,-24.501889429418547,32.585359257183
4274,-22.2237032238183,32.779632289119284
4275,-23.830763711533546,34.93783865882374
4276,-23.628817196639865,32.89378586540012
4277,-23.730657706416505,33.956706991504625
4278,-24.048008715926017,34.82802890691516
4279,-23.007223051460812,33.27878927100606
4280,-24.76428698568308,33.18664226930417
4281,-22.140534114102948,32.87633216124384
4282,-22.564680380767534,34.622658999468555
4283,-24.52319854136548,33.28506383334834
4284,-22.770414445052914,33.47144832837704
4285,-23.02523469182391,33.11471964741786
4286,-23.303962690795228,35.172906677289724
4287,-23.06682070700709,33.911198839842484
4288,-24.06208866822348,34.057406983773504
4289,-22.71746114838362,32.35361714214247
4290,-23.528023878027064,34.54450761714934
4291,-23.23026925740842,33.96271208678886
4292,-24.850631933932167,32.74284943590041
4293,-24.27497565534404,32.42289492161547
4294,-24.37681130342068,32.21644047409812
4295,-24.662696387623882,33.980608031027536
4296,-24.651080920917007,34.796213638713844
4297,-23.795228462471353,33.20564411074361
4298,-24.54952487820884,34.600392004380446
4299,-23.603071317044517,33.19389925202488
4300,-21.798604552591954,33.56379782784786
4301,-24.034670389349145,32.80971889148831
4302,-24.23093636426428,34.462934366467664
4303,-23.922734679463577,33.88258939840424
4304,-23.993922899725494,33.57733712011662
4305,-25.324772344880774,32.80148584545217
4306,-23.796856190358213,33.512611019823154
4307,-23.081900843031313,34.000925837157354
4308,-23.638261242692813,33.43757019497911
4309,-25.255511603498856,31.56436596858055
4310,-23.635812084605433,35.71116972396473
4311,-27.74658269861923,33.44098291973682
4312,-23.1665986951341,34.84432635665112
4313,-24.26462213006201,34.13581470837095
4314,-22.669493052876696,36.36607633724628
4315,-23.50538691748703,33.613195296975086
4316,-24.96672944732517,34.696582848113295
4317,-22.898485305919767,34.464721510658805
4318,-23.23623221763018,34.49263900835818
4319,-22.084136796325645,36.36287700279445
4320,-24.064432762982193,34.54888241428823
4321,-23.641757827133908,33.76315124388914
4322,-24.671917486032193,33.570855145957914
4323,-24.51122607072375,34.90993119267232
4324,-24.50928187111857,33.707926969172405
4325,-24.246524491902587,32.82832535583389
4326,-24.33664596537964,32.593252971014245
4327,-23.030548869969955,34.508014440500254
4328,-23.73059404630979,33.575589153489126
4329,-21.969717844402197,33.38397400461457
4330,-22.69129839257586,36.375937764948375
4331,-23.947812642657887,34.246608814911745
4332,-24.238508285822704,35.14229378655337
4333,-23.410767100837862,35.1243110507489
4334,-24.65639423931117,35.23558475099465
4335,-24.627468880790857,33.042938702281
4336,-23.77680175963984,33.84245263618266
4337,-24.003045278745248,35.41156807506561
4338,-22.757022161582643,32.8323441161848
4339,-21.893797587767725,33.84509083200119
4340,-25.511374804807602,32.95615080762158
4341,-24.06412363867748,34.26429496606529
4342,-23.19528782698895,34.205446835707654
4343,-23.927030776842756,33.191312257501366
4344,-23.40506651620381,34.85942156538554
4345,-23.728274426036492,33.50593866920567
4346,-22.799249545289115,34.99368129623645
4347,-22.284795467616092,33.130032503835274
4348,-24.341210220337736,33.1177984480796
4349,-24.294873277314977,33.036404170437564
4350,-24.39264837877426,34.62867272792881
4351,-24.625964714193387,33.54265801420335
4352,-23.88341645199197,35.87974660651281
4353,-22.93227959867906,33.963678668503256
4354,-24.939960542817303,34.302673975564055
4355,-25.597676635373706,31.7708662761833
4356,-25.103240582547805,33.193016022200304
4357,-24.167487370968956,33.91039241231906
4358,-23.77011594458522,33.7140813862531
4359,-23.254643576894782,33.76903924997769
4360,-27.99995796048984,33.68493275584778
4361,-24.31735943460369,34.97125202335735
4362,-23.45355670466961,35.783745017470174
4363,-23.979404657958245,34.50188162783195
4364,-24.52274465572194,34.33879372275071
4365,-25.255345574174186,34.889089375127504
4366,-23.009112658769464,33.88390799536461
4367,-22.50475937505176,33.377973568683664
4368,-24.35620352799813,35.44335708026006


==> plots/snips.csv <==
step,min,max
1,-0.24536943330446614,0.25965041265630934
2,-0.4144322525012485,0.6511378326707375
3,-0.40150785818626766,0.6666201593722665
4,-0.6693816460198161,1.1451311568845965
5,-0.9214677639628989,1.7682689781250698
6,-1.3032855465143296,2.4155868216286933
7,-1.4394842035964315,2.8172137241909985
8,-1.8996191283600607,3.476868668364704
9,-2.1509133441788,3.9238476224607437
10,-2.1704772839028674,4.436693067190699
11,-2.4897488684831655,4.815058258941262
12,-2.8813923165749253,5.317336587759311
13,-2.885991012382744,5.464308633678378
14,-3.0197375162072095,5.992387504778208
15,-3.1898024317279106,6.0482590195527575
16,-3.17389492921483,6.745170331030523
17,-3.281452299604518,6.4568966517041595
18,-3.777083111646731,6.79047767729794
19,-3.8887916020947997,7.045117271680587
20,-3.71711070604655,7.468490101478957
21,-4.17263048276395,7.432514484214517
22,-3.871386680594204,7.507753456956293
23,-4.318872475263036,7.952402342978381
24,-4.321240265796563,8.379108202359303
25,-4.421156038899917,8.329167425801142
26,-4.510974550383875,9.046097983328927
27,-4.286498086926189,8.422160477973296
28,-4.709306150583804,8.840393172638485
29,-4.424742334903959,9.215282133512613
30,-4.944497490094198,9.05988769802737
31,-4.988805327095996,9.29041625404983
32,-4.702151600200134,9.259458150105235
33,-4.7641878046638695,10.023673805694067
34,-5.126522126521527,10.284289626126167
35,-4.741421260499629,10.652581977430017
36,-4.91395793429464,9.764172151799368
37,-5.322048258725588,9.946055476891296
38,-5.468870705262365,10.1892015268939
39,-5.450570597929904,10.510836842372758
40,-5.5318622044677666,10.907281152269604
41,-5.226132024249333,10.030220534566919
42,-5.714459977162783,10.357225504761349
43,-5.81507094145845,10.584957563486324
44,-5.508930588719219,11.177128745978205
45,-5.500197850995025,10.506136077037695
46,-6.0104202497368915,10.699287912563015
47,-5.894916465132662,10.96834068536394
48,-5.942986840207922,11.426514528048118
49,-5.606159355486663,12.061094081757398
50,-6.139858078685991,11.210263152800755
51,-5.726410495484187,11.36888157019553
52,-6.04860025469555,11.152181111537548
53,-6.204273400721046,12.174869760704734
54,-6.155677156841815,12.012750681729427
55,-6.453322779773794,11.290857741287724
56,-6.110987622616995,11.236185240088986
57,-5.992523872173226,11.767416708207861
58,-6.527584160445139,11.700949981256393
59,-6.457909798546563,12.069430863269512
60,-6.320212711615964,12.855802318173676
61,-6.720668428891944,12.072988532428482
62,-6.580371390392749,11.843639650925596
63,-6.637974902034695,12.633620100072807
64,-6.802343710034008,12.216183710212103
65,-6.853109704531098,12.153422755705837
66,-6.880132596298303,12.38687849317969
67,-6.93548284583986,12.282190727869907
68,-6.864914198654833,13.276682507772115
69,-7.078745874522525,12.30230161077812
70,-6.9096001762238,13.000446361411253
71,-7.144114648820128,12.528750216054664
72,-7.046729091522492,13.087957751211853
73,-7.0380183254924855,12.961512106822292
74,-6.960892784825896,13.49879837989745
75,-6.654796782897975,12.789762361332844
76,-7.108338165560033,12.490901287160181
77,-7.46326349968762,12.712072109944344
78,-7.465917714144288,12.763286848452358
79,-7.462735804255706,13.184637110220976
80,-7.609717557923905,13.163749568700272
81,-7.416153920240019,13.766330794834325
82,-7.349586110427794,14.015863667122176
83,-7.545922267926143,13.724743760108751
84,-7.763489130075765,13.243437678461177
85,-7.784744877561162,13.337199350833991
86,-7.675719354365266,13.667441245651347
87,-7.081498837798976,13.633881413815647
88,-7.6067559449923206,14.542903999719936
89,-7.584415121795689,14.497434968976144
90,-7.720754349961178,13.497190685078778
91,-7.744640930044589,14.194229775966214
92,-8.140238111406084,13.87714297444429
93,-8.180812921134764,13.899989354236208
94,-7.943975457576066,14.445750676680316
95,-8.007473647682843,14.332247279321308
96,-7.973887708597302,13.80011550848837
97,-7.873778662061995,15.230848400529897
98,-7.964533939261245,14.900672890686607
99,-8.451652691755786,14.594832993749357
100,-8.361302300280745,14.877422382769996
101,-8.050499159484684,15.154633135851167
102,-8.236373219159216,15.223726289206354
103,-7.732931201049535,14.789156793221096
104,-8.278206470795705,14.889037419022541
105,-8.326346556568044,14.957382992183792
106,-8.353375026559275,14.45949390700235
107,-8.627686120593939,15.442092321324289
108,-7.945418045822278,15.161347999448783
109,-8.4591349908903,15.258431212806101
110,-8.880304426618245,15.438238383447873
111,-8.35852939929488,16.360409537665785
112,-8.468832288549752,15.82875765998183
113,-9.034309092928437,15.508996658340298
114,-8.504796085701471,16.102035954680353
115,-8.980240854871214,15.59472636890559
116,-8.773583858262738,15.943912989517754
117,-8.7810827070687,16.389388345632412
118,-9.000874659792526,16.29693511196159
119,-9.115630520121103,15.902638004391184
120,-8.718405343532448,16.28840126762663
121,-9.246467162580258,16.295817181051078
122,-8.74192717551798,17.2612987382756
123,-9.039935908932867,16.49141649612151
124,-9.441506564379171,16.376997111060078
125,-9.015001507241141,15.853288019050982
126,-9.11399966835669,17.11831022155676
127,-8.942085877027582,16.67047356641612
128,-9.180426767364004,16.63400686220497
129,-8.94657037948878,16.568755375464942
130,-8.663124819299462,16.84768196576824
131,-9.405858450825463,17.36941363166069
132,-9.102535008150863,18.11119090187706
133,-9.278520896225578,16.486920391429607
134,-9.427536602393063,17.7654617885531
135,-9.449132885680335,17.186310500522914
136,-9.174088929702243,17.108185508550708
137,-9.767191116390034,17.60903794820544
138,-9.954677706395211,17.507253467951323
139,-9.414983468267645,17.565017587147484
140,-9.754302657289934,17.664130177148817
141,-9.029724279829626,17.752295268863165
142,-9.786988062034652,18.086100398615148
143,-9.414265273117481,18.02900920915301
144,-9.415090508503233,17.705133173718668
145,-9.873024740096755,18.692251907712787
146,-9.862192583984356,18.096191199671974
147,-9.56436433011314,18.374862065826004
148,-9.839801838682073,17.73639696337262
149,-10.092253912913026,18.447314400444096
150,-9.822004677910545,19.67953323292783
151,-10.219433611317648,19.054597256387396
152,-9.463578386149267,18.670055996912303
153,-9.993012022549038,18.732023168275887
154,-10.38586887400229,19.108967282617098
155,-10.369422263444385,19.23717165681243
156,-10.669435011138479,19.0206966256938
157,-9.866252303261275,19.297908216792653
158,-10.292176578228972,19.13728213999279
159,-10.210775736212554,20.52607957217392
160,-10.594161723871812,19.723243817386802
161,-10.79970951687481,19.47836480894393
162,-9.900464715572664,19.24573382627021
163,-9.857707316631629,19.68353416221403
164,-10.290288098316,19.20405246362249
165,-10.505704695023644,19.851226808239137
166,-10.80977650864509,20.61321311255176
167,-10.554917230965874,20.202045882839307
168,-10.867733716678337,20.510287327529156
169,-11.031644351607653,20.76301523301065
170,-11.078256628602517,20.86833898962481
171,-11.040223643933926,21.137839126528238
172,-11.151356523746237,20.990316714181745
173,-10.80888161362736,20.70839755408595
174,-10.369494253013011,21.096760540140835
175,-10.85403794941281,21.09386075654825
176,-10.977211178890983,22.336916872250306
177,-10.476506554709438,21.133044861915252
178,-11.350312373304149,21.635879556020107
179,-11.153933081280911,21.331154608782604
180,-10.61977901398659,21.076571078250787
181,-11.61454695015393,21.523214265564896
182,-11.01767004584654,21.166041452317693


==> plots/snips_sgd.csv <==
step,min,max
1,-0.24536941600335982,0.25965055608240717
2,-0.4144439888820828,0.6511253628401729
3,-0.6839106284727419,1.1938211416034383
4,-0.9039071695845673,1.5759118818154558
5,-1.0414230416172168,2.020198304709501
6,-1.283014771918683,2.421885964318918
7,-1.2912473200866452,2.539098119115161
8,-1.5948053701611724,2.9202266638408534
9,-1.6954022051078586,3.1216595056301557
10,-1.642193587735276,3.3920470998919825
11,-1.8041757871069513,3.6113457956365878
12,-2.0484412857987286,3.786918922677627
13,-2.009653487056701,3.868458386022679
14,-2.0539880637962487,4.119589348447657
15,-2.144377073093093,4.124900767835701
16,-2.0998203285914943,4.3397663978122685
17,-2.1371150590223005,4.372287785084964
18,-2.4333596694448,4.394901601317072
19,-2.4814462331777625,4.425121205042121
20,-2.374860211933486,4.626927157677585
21,-2.6412888990449366,4.592279367924661
22,-2.3668425531382242,4.618263566511453
23,-2.677510141069964,4.985887383317126
24,-2.682491294251312,4.950365161494814
25,-2.753743120386601,5.007543908292457
26,-2.790043922201146,5.347009641109974
27,-2.540587026160618,4.989030273190302
28,-2.8573511357267836,5.082195843601557
29,-2.70771663971808,5.343625220930178
30,-2.988527157025544,5.2493166630609185
31,-2.9775692135923766,5.514421641598732
32,-2.8154717814556145,5.427990307323446
33,-2.8252327717102683,5.659126382451574
34,-3.054657616609237,5.902655799119311
35,-2.7744105488153337,5.988128579377082
36,-2.7940269022106197,5.629706057438987
37,-3.13743719178083,5.720617173406046
38,-3.1670887406468937,5.739585977247783
39,-3.1567508861210154,5.938902420887411
40,-3.2066714978280833,6.2414662974452995
41,-2.910688529343042,5.777505579595513
42,-3.2575921325124253,5.874656556918522
43,-3.3029180496057178,6.090062033144329
44,-3.090541769851081,6.166608813119277
45,-3.134042844907694,6.03528586056041
46,-3.40488235504104,6.013790097182805
47,-3.356301578021019,6.176218730275526
48,-3.352832123159008,6.3419197925128135
49,-3.0604907675311788,6.698979219785498
50,-3.4281267749286553,6.226923704949537
51,-3.210803719922156,6.45332659799803
52,-3.109978801625563,6.278045418537575
53,-3.4766745377271406,6.827038385742634
54,-3.2825688884463844,6.591930954238862
55,-3.588117123606677,6.338560726394995
56,-3.193587068849213,6.333365678786782
57,-3.3157570593394325,6.688700723117617
58,-3.5795475796014036,6.5310275821402435
59,-3.582346659428076,6.580775174822971
60,-3.2497291311676157,7.166720358867357
61,-3.6522006328451098,6.660458107499293
62,-3.4198501778484216,6.5945310240139925
63,-3.61736445520663,6.922622040388032
64,-3.672710991922023,6.708411747476088
65,-3.303239155619524,6.704699148335905
66,-3.7028851935853933,6.764382882623215
67,-3.723094156639981,6.788634344118298
68,-3.715162167588157,7.3096470443372334
69,-3.805904457199243,6.752693190347956
70,-3.735242337502007,6.915940060267629
71,-3.795614617942393,6.933772936838165
72,-3.5373191730017988,7.180888290082047
73,-3.7617710431318727,7.192596595108977
74,-3.432822973057963,7.596359795210552
75,-3.571629020984886,7.222095961346643
76,-3.4841375267646213,6.916307686948529
77,-3.454959831217799,7.041482898696252
78,-3.628150697190268,7.030677742868324
79,-3.9038249775356766,7.101336053457878
80,-3.9485359279871446,7.07213022174456
81,-3.6435791895267906,7.440534037171229
82,-3.8886323860724583,7.207570875692159
83,-3.9286020050899935,7.22339803238288
84,-3.5369734550854446,7.208389900231754
85,-3.7115755344397474,7.194210651994237
86,-3.9687100618380846,7.324511164052207
87,-3.7078748499548633,7.52679682402547
88,-3.968217063305756,7.862817065915327
89,-3.606756802252641,8.027712642465973
90,-3.6632773929746985,7.223018596830164
91,-3.9750791601093756,7.658057576955002
92,-3.7780942359836134,7.33387256387984
93,-3.623124031237133,7.405163981466384
94,-3.7913110257117784,7.778436066718687
95,-4.070961156701422,7.509022598288958
96,-3.7190136579586177,7.3158743660067325
97,-4.049995421121219,7.525812351449125
98,-3.6879836209324335,8.21665918948667
99,-4.164816757806509,7.45003808763483
100,-4.138085847799725,7.519567300621298
101,-4.091590932528672,8.112517263971842
102,-4.129900519218827,7.598390399077372
103,-3.8621031422128707,7.858537825783209
104,-4.107625608041209,7.941688564488331
105,-4.11608189292222,7.94975613785411
106,-3.804538612415975,7.519811561740022
107,-4.20711484297032,7.686138919104863
108,-3.9045191966098454,7.957822052209959
109,-3.928244456180998,8.098358136221524
110,-4.276818376595885,7.678321813456538
111,-4.183115964662417,7.771870994388108
112,-3.8113268925797312,8.51305817355825
113,-3.9673680297585237,7.721486643991263
114,-4.2142762819225545,8.37912683609866
115,-3.812342343439603,7.81557227598888
116,-4.267028060915939,7.920856952612537
117,-4.272625847501837,7.863630767614637
118,-4.314194901978214,7.889623767952712
119,-3.849198941820808,7.874924805346262
120,-4.2705302639816285,8.482738633638442
121,-4.372495392312645,7.864014909653443
122,-4.274237138265153,7.956908305369374
123,-4.32626185195435,8.028046796216232
124,-4.053984576324768,7.880503545397378
125,-3.9878157647319696,7.805510627412129
126,-4.340807440709494,8.009140376992235
127,-4.0697676905018,8.407760836953127
128,-4.312573540040946,8.345734554723837
129,-3.9441906071662856,8.80265654971114
130,-4.081974894754495,8.295374551367825
131,-4.423110548319438,8.109565105375273
132,-4.35503034288277,8.097596935632087
133,-4.049383674695651,7.942105946274797
134,-4.410323139207606,8.148784968577809
135,-4.367428581617016,8.479201169102119
136,-3.995274468644576,8.936204686665764
137,-4.498175551522469,8.08246058938961
138,-4.151364850394419,8.091831492428902
139,-4.4079172938870546,8.764393610387199
140,-4.0427597149931325,8.183983681299258
141,-4.155044200744607,8.473079147099131
142,-4.475121022589079,8.325910713500496
143,-4.187951699699231,8.647584170309177
144,-4.053372160858485,9.035162603566988
145,-4.497814390172743,8.255794130438712
146,-4.45164650443433,8.601486642531052
147,-4.219736220623483,8.69271337674548
148,-4.157765910593066,8.092510544300207
149,-4.135800024606567,8.289445687714247
150,-4.487844403304107,8.33644993593447
151,-4.575843886940172,8.394586817546692
152,-4.240310228166321,8.616580618708841
153,-4.521273781754851,8.976069110945618
154,-4.628656366421192,8.329467623605932
155,-4.571817551034556,8.478732216767686
156,-4.278453979341117,8.309395197383662
157,-4.280811541810846,8.841099248196793
158,-4.53191837269438,8.754663008875479
159,-4.543631059128115,8.453863115634014
160,-4.603817715751138,8.520065904947598
161,-4.307652824155266,8.354786297871684
162,-4.163343270894086,9.267989183416248
163,-4.299240263086428,8.715699746323146
164,-4.261564162539189,8.28058033466015
165,-4.589563156356077,9.098239279466368
166,-4.635212883349036,8.518367493500953
167,-4.278121668038644,8.520965323415892
168,-4.715520918726241,8.476483506505815
169,-4.690022171734691,8.612425705441172
170,-4.696095285715234,8.633044063034319
171,-4.666929155914147,8.581987671657092
172,-4.679890811233051,8.683943380686829
173,-4.622582981079675,8.934913432597867
174,-4.382346670086697,9.040306778411567
175,-4.3421539355323,8.58085514424557
176,-4.650396640245002,8.651762621589327
177,-4.386799854591029,8.890517698822935
178,-4.782723362695005,8.58559433217448
179,-4.68011771824891,9.264837185436269
180,-4.273286229850163,9.504227730114192
181,-4.424640965281643,8.592099502992696
182,-4.382770221014102,8.494868402515728
183,-4.773867691122946,8.786475161073774
184,-4.806711554084687,8.647719015035978
185,-4.750381980770605,8.810347917092102
186,-4.4053689486892775,8.500451324131381
187,-4.297732565215207,9.569210751504762
188,-4.449335481645045,9.194392506581313
189,-4.438626272729332,8.722330669625293
190,-4.464676752716761,8.676262956473431
191,-4.7193146697941595,9.139815091374864
192,-4.784004455329908,8.765956066955347
193,-4.748569972187774,9.427571320699613
194,-4.740303924729302,8.861849044906974
195,-4.469050468414409,9.09054193076476
196,-4.496945653086228,8.775376067316227
197,-4.50191248577595,9.355112427965533
198,-4.488859190367485,9.135410032607956
199,-4.37047519554609,9.75211035675237
200,-4.515505233633256,8.87584796066089
201,-4.783380309015014,9.27642216227555
202,-4.49021996678092,8.715327823569593
203,-4.915671869666283,8.838692545169547
204,-4.891525833259237,9.001111707668947
205,-4.81403012326302,9.574307470854126
206,-4.868927988708712,9.033512343735776
207,-4.809563156229112,8.990370674116933
208,-4.874608976233154,8.926980246290416
209,-4.416892085147964,9.821905870657591
210,-4.887693401846354,8.94222714815605
211,-4.577444638710384,9.469538910954743
212,-4.842608537815449,9.022065230491837
213,-4.559803339674565,8.811193827018744
214,-4.586725364811629,8.932103835463884
215,-4.864489645951369,9.693694302816906
216,-4.954589264282992,9.136812308721446
217,-4.577703195045416,9.318274730652975
218,-4.992345200256043,9.000710743582733
219,-4.936223079105325,9.168294650277595
220,-4.872092733539258,9.431325723714078
221,-4.6506297066357485,9.038776349761058
222,-4.6200431390141965,8.981874688637241
223,-4.948071247874997,9.069545366641751
224,-4.668240575493678,9.081867803430793
225,-4.506924451668208,9.984583458269686
226,-5.00746907051014,9.209070618018826
227,-4.650926865413614,9.630029323554325
228,-4.93186746487306,9.803270529800521
229,-4.990714153802056,9.229957819096175
230,-4.641133995723641,8.927771472357493
231,-4.926018957185961,9.513233830009456
232,-4.9304347125293235,9.218373610717705
233,-4.649212500202136,9.41115145083556
234,-5.071232015398667,9.089275073579604
235,-4.560817047419839,10.052085682907084
236,-4.665937623674621,8.983916656830141
237,-4.688686568988415,9.694871026288645
238,-5.024160145435138,9.180853946900204
239,-4.96508934240435,9.593082053814515
240,-5.098442172558537,9.115432166595092
241,-5.041477637495877,9.287608877443432
242,-4.781632334389841,9.172428823275922
243,-4.711725418174543,9.11421962911432
244,-4.997831137902599,9.912139987273786
245,-4.985587421842544,9.341301402810748
246,-5.097513668120651,9.353179025749958
247,-4.703541922297504,9.525674624026097
248,-5.002661075530863,9.678910016740673
249,-5.021724404858663,9.985116171268043
250,-4.818148119975904,9.279967700022869
251,-4.726742475989882,9.116997350773046
252,-4.745462251224652,9.228822068963956
253,-5.149065951144425,9.245868964479463
254,-5.1283535747293305,9.436201520690885
255,-5.0922261900465955,9.336018987433903
256,-4.736154519424285,9.613420360567105
257,-4.781499268376064,9.906648090080592
258,-4.681425625602071,10.269224306948532
259,-5.050727342377458,9.443957666080168
260,-5.130156077016008,9.483259645771742
261,-5.128827291252117,9.372484511684448
262,-5.065759386638151,9.46755186773019
263,-5.145865764366271,9.488857659122868
264,-4.903760323882718,9.362780324842003
265,-4.83373442701579,9.921785405571192
266,-4.729655012189124,10.28954634434648
267,-5.226047486313212,9.30538082743942
268,-4.8200155892666965,9.217498461535016
269,-5.111214931785595,10.126841683307472
270,-5.209515641285776,9.530884889768044
271,-5.102846398840569,9.837508608791206
272,-4.807224477704066,9.698069007267815
273,-4.835089430622321,9.370480016161233
274,-4.835471887309302,9.388777105687582
275,-5.189052740091804,9.587555716221075
276,-5.2298397450794845,9.58856551794717
277,-5.120095276744038,9.594990632412742
278,-4.847686457851415,9.319893573953102
279,-5.197910460348973,9.522431015179013
280,-5.149427605604909,10.257844518819354
281,-4.979261598440404,9.518146460149497
282,-5.27633966140738,9.455170957292106
283,-4.905658590291448,10.076966004970526
284,-4.802191276542826,10.442336233356222
285,-4.85344325777501,9.797710822263696
286,-5.162594975629127,9.967199885585693
287,-5.180268734937922,10.295205644600397
288,-4.886997718564029,9.473432551722134
289,-4.862904949385264,9.847674151453848
290,-5.288282045052249,9.727838510357987
291,-5.176057162228461,9.691348931340713
292,-5.261178120456942,9.720703883434979
293,-5.321145440763738,9.514781338961631
294,-5.188828892392143,10.003363337731846
295,-4.907466065174393,9.417779738879954
296,-4.973470186510985,10.152619412868475
297,-4.86308447504714,10.522674341335627
298,-5.068389621380398,9.594096539643186
299,-5.281075251823787,9.643322395815556
300,-5.006641762188089,10.182295035260898
301,-4.938870004980747,9.538073174929302
302,-5.294010115170204,9.682588999251386
303,-4.951971389097565,9.495646183524924
304,-5.100629354527553,9.65997963606487
305,-5.314455903996702,9.76719790786807
306,-5.374948346469246,9.567711777485137
307,-5.236719051431103,9.816450783261297
308,-5.259043456919717,10.426215728883676
309,-5.363133967284233,9.800852495167465
310,-4.9183944680279446,10.612670576034677
311,-5.254255961335534,10.109576892598552
312,-4.945380367489193,9.956010035765607
313,-5.343386833491097,9.802831127243554
314,-4.9570776598154875,9.960691193402718
315,-5.0036139841430485,9.553813308489424
316,-5.275737430061517,10.146958147506776
317,-5.084354838138988,10.28198645906507
318,-4.9667438197527005,10.648770870980186
319,-5.361331509302505,9.765274947959131
320,-5.3083143564110475,10.506072936982921
321,-5.413412608115154,9.87352628657482
322,-5.03318958847335,9.676081049612343
323,-5.294382510619336,9.911256632731043
324,-5.187282612033553,9.785796154904773
325,-5.4442333535618825,9.713045115591779
326,-4.993467320925318,10.059726633042887
327,-5.043426377354221,9.720328324442647
328,-5.113118507122914,10.398815647656344
329,-5.335736387921637,10.605968332804775
330,-5.323026232017467,10.256958490977404
331,-5.461409857463065,9.73913451356389
332,-5.4451128572141405,9.951464527635522
333,-5.325212477628472,9.98705444566724
334,-5.060637578899194,9.684519343490825
335,-5.015350288983265,10.788186602311747
336,-5.233755385081852,9.842862865244797
337,-5.426684882083739,9.95351371907881
338,-5.423347869783402,9.887676806403682
339,-5.044566717879434,10.787419820443787
340,-5.44057602225086,9.943080608920535
341,-5.109209831953304,9.675356325767243
342,-5.483684866382534,9.976031597689085
343,-5.366657738922695,10.289171795218305
344,-5.363086456523635,10.063710498531748
345,-5.447085063810011,9.924616824319266
346,-5.0569570605333505,10.160620902962117
347,-5.297559478391264,9.909899529458102
348,-5.402872967390335,10.71101498326418
349,-5.215366329159241,10.501102511990922
350,-5.5350801549416335,9.837909687743702
351,-5.1581360781966445,9.826959459784337
352,-5.4723974677425815,9.996647568541391
353,-5.395677773474356,10.114578757540915
354,-5.54319183010209,9.875645854905637
355,-5.079504203086827,10.224089088699372
356,-5.534213406396979,10.10946246856631
357,-5.159749273800838,9.834038975824054
358,-5.240741441155502,10.575513177160431
359,-5.423428777997656,10.42884821382636
360,-5.124622454275838,10.923889995228485
361,-5.199261204830258,9.892689556888126
362,-5.441983712865623,10.804183619971992
363,-5.348712732359718,10.000462662310767
364,-5.519847838935524,10.099992885332352
365,-5.360230824031162,9.980774340739211
366,-5.529493622116316,10.079990524613867
367,-5.223000961933704,9.880151313952716
368,-5.461331471162683,10.79945663987678
369,-5.1978848336611225,9.85091447602945
370,-5.121884908788502,10.283927422345926
371,-5.580681783268173,10.171330943851611
372,-5.453433322428274,10.23536263365441
373,-5.541611344303889,10.122620768041205
374,-5.607825999567289,9.982735898763215
375,-5.301542052084232,10.648109390543276
376,-5.179312916908158,11.003206859990307
377,-5.4783625017937485,10.499975517572171
378,-5.150192796769231,10.325285527894959
379,-5.564387940358819,10.150224072439531
380,-5.2086487203454865,11.033014756399956
381,-5.634193218492795,9.998355977289668
382,-5.581825273402205,10.165312102770958
383,-5.491453974919593,10.296105592869042
384,-5.27209927554223,9.93341668692014
385,-5.516956119558337,10.9047018034185
386,-5.307971217327564,10.007275273452372
387,-5.629548956506572,10.252561953519464
388,-5.350676945014458,10.715724227585323
389,-5.512639629925075,10.568435458527993
390,-5.461126863887761,10.116920856884459
391,-5.533093580912263,10.946180378974969
392,-5.186730928800614,10.404253760317662
393,-5.2470888063330605,11.103202951237908
394,-5.609406247164415,10.232881086451087
395,-5.315468898652746,10.022827382137573
396,-5.676468644151809,10.084391879816843
397,-5.493741951846255,10.163385071632753
398,-5.354362270302799,10.07714486188604
399,-5.531797852946241,10.39884683020734
400,-5.632110520520518,10.282204748971793
401,-5.402485408950288,10.766629532057813
402,-5.680989834207682,10.307572425244203
403,-5.55639700091363,10.630107795347023
404,-5.2208856028629,10.448673716727132
405,-5.423867521249512,10.791484081960348
406,-5.292131213695045,11.145316523230633
407,-5.714110002383259,10.101847206687838
408,-5.564797434671739,10.439131338810842
409,-5.656438696603463,10.293374077731674
410,-5.401285209856685,10.119493272519694
411,-5.593163842425739,11.069019600482006
412,-5.709684874854037,10.379037278099993
413,-5.674417021616824,10.331066061242838
414,-5.588029207966823,10.675023605084476
415,-5.3705339658300275,10.081141016000235
416,-5.556398094025157,10.232443530467718
417,-5.724798850828149,10.374211264290597
418,-5.560459242656224,10.244279831208948
419,-5.603341479040349,10.702415904465234
420,-5.695686632706017,10.32208342774652
421,-5.6006773543586945,10.51616781752831
422,-5.440828752684282,10.1447618405832
423,-5.6927992695812515,10.344042222133307
424,-5.393073876288405,10.12222868381629
425,-5.273336110007012,10.548102549087796
426,-5.765213450905599,10.204862690146655
427,-5.350027697445304,11.24929686666304
428,-5.640443928995099,11.132464095579161
429,-5.494840804606792,10.896659918132727
430,-5.289682197920486,10.567896812940926
431,-5.781362435681787,10.223310086465553
432,-5.370681238706412,11.269415288194121
433,-5.724746095909081,10.412030406081852
434,-5.492234801398993,10.230233665946152
435,-5.645161521731586,10.797949817850593
436,-5.660484429023814,11.183300943119777
437,-5.529988896033874,10.943987808539292
438,-5.785411076849307,10.476279003810527
439,-5.749624185611419,10.421729492698082
440,-5.644804339564212,10.325764607107505
441,-5.4583517569830935,10.197752319178502
442,-5.656976955028746,10.62598432826281
443,-5.6828196724929425,11.204994799881156
444,-5.813206311774993,10.267208942046762
445,-5.7637057549367565,10.430182440219422
446,-5.531354928017493,10.24333266042676
447,-5.4627519737676336,10.223974827180104
448,-5.6649365477825695,10.674592538865834
449,-5.5527924950776555,10.98291866397535
450,-5.6688160790295585,10.377011781957474
451,-5.336438279470715,10.656613206047538
452,-5.776969944807778,10.511016385501065
453,-5.44405312300754,11.374192685424022
454,-5.834061905254424,10.550607985076397
455,-5.703506082770666,10.88394369414334
456,-5.506436651921214,10.284239516867274
457,-5.800307193441778,10.493870495583302
458,-5.598864023936459,11.004136267160174
459,-5.715563669214167,10.859036582360435
460,-5.850597756396548,10.528182536402984
461,-5.467624253050916,11.370977916844854
462,-5.373682560677447,10.68246920096157
463,-5.718140948620176,10.726164629115342
464,-5.875334062680286,10.342477791349673
465,-5.81550700655993,10.54384397452778
466,-5.608696901402041,10.357426332020541
467,-5.747377115067436,11.329070169449608
468,-5.733482868703722,10.476955452067758
469,-5.610661337243755,10.38254911725373
470,-5.382176066101662,10.767545436349991
471,-5.839036965867924,10.578690231053903
472,-5.882918436558439,10.622680434064941
473,-5.836385065026176,10.60432089390963
474,-5.75454108682009,10.966364891932407
475,-5.562059028104226,10.36311026157102
476,-5.9016952180332085,10.404813984521915
477,-5.763094554473466,10.503470003670154
478,-5.775118115371242,11.370306333241096
479,-5.516262167709926,11.477212710141025
480,-5.66133158788185,11.117359706563153
481,-5.760016182163124,10.822964586562094
482,-5.78672345390776,11.385953517016302
483,-5.417171473886409,10.799129268669208
484,-5.588957896581702,10.422404398240614
485,-5.539253625736722,11.521495919708578
486,-5.798941960579432,10.556118850683585
487,-5.884210315668683,10.622952722655997
488,-5.790942369689349,10.999366515140782
489,-5.9289189918541,10.661858982707216
490,-5.784385654827249,10.866349595979083
491,-5.884625911834713,10.663195226860495
492,-5.705882430082001,11.169608735038318
493,-5.9529564271103705,10.455000292082442
494,-5.702484964548827,10.456755590886516
495,-5.950978674240885,10.468872174610269
496,-5.805800757557761,11.032622063587436
497,-5.820473790153661,11.433647192165582
498,-5.567621850383369,11.53851489069979
499,-5.448399320698486,10.845009873364987
500,-5.839137848310506,10.593421653732054
501,-5.635267529002989,10.474122088354282
502,-5.728924804910314,11.215741321505664
503,-5.814747789488154,10.933078184642927
504,-5.926747267472956,10.67108715150804
505,-5.737982509744791,10.489767262608424
506,-5.918818461114454,10.730837283041613
507,-5.974193412409673,10.749469758452232
508,-5.85974684518542,10.62586566783857
509,-5.744625701472492,10.527885143117281
510,-5.940129917131141,10.702851084613851
511,-5.652480245337403,10.498213218986818
512,-5.9857275281201705,10.762726600725973
513,-5.4852474836163845,10.909102125464848
514,-5.842730263366337,10.9832598747873
515,-5.611484770994137,11.636375959908655
516,-5.948548104073902,10.789286240912897
517,-6.010364569923402,10.570443471430654
518,-5.76768987155101,11.282279911779643
519,-5.881866165979455,11.549900447720216
520,-5.869050895719251,11.14652986035093
521,-5.636489254003065,11.636784192397354
522,-5.96183742162904,10.796717071092145
523,-5.798298872495975,10.582604382562739
524,-5.874555996465882,11.168500590292874
525,-5.864261479507533,11.034930882694162
526,-5.509397659151358,10.970785006181718
527,-5.897267323299303,11.600990912562711
528,-5.709828696433233,10.601844174166018
529,-6.032339741166886,10.620717292186525
530,-6.027122771427649,10.853670040265948
531,-5.989978675251154,10.784372736271758
532,-5.8076604577445075,11.316372869817357
533,-5.936031839720035,10.705764369368929
534,-5.914789583691134,11.593900248804019
535,-5.889883126316601,11.081154601452198
536,-5.726555935178518,10.607504795405356
537,-6.047316790942027,10.865745703121577
538,-5.9085938542974095,11.219445527350851
539,-5.538803053191543,11.008190291210337
540,-5.846444108316923,10.65675362429559
541,-5.951196390471583,10.77342574155783
542,-5.831970119034054,11.388080249687523
543,-6.012583513415123,10.895346944601958
544,-6.073265033491241,10.664944561620633
545,-6.028191247497363,10.81724193430038
546,-5.702184673290713,11.714278231545357
547,-5.560613872540591,11.017297253982534
548,-5.925055571700037,11.132500280976657
549,-5.953437354217426,11.66865116199019
550,-6.083335397829671,10.912680149323716
551,-5.766550472757466,10.67641555078888
552,-6.0356310855623585,10.932088109810675
553,-5.726501019967718,11.781783146791174
554,-5.9503464194323925,11.29017755841058
555,-5.897806208883663,10.705176321980973
556,-5.875783914100239,11.434513482995426
557,-6.004657198747131,10.816922711655291
558,-6.061391406208537,10.862421163831044
559,-6.110186863583911,10.6749097592222
560,-5.586759091671269,11.058480860284703
561,-5.909606130667727,10.703423166287338
562,-6.109573803137158,10.953261767249224
563,-5.955246978793193,11.201983111409906
564,-6.062986095256532,10.976454917381764
565,-6.122392042420181,10.736251650922025
566,-5.9877548868881485,11.743484237078505
567,-5.749429054669386,11.822108430142025
568,-5.977090066083675,11.328565372145736
569,-5.810815689932382,10.72891266348875
570,-6.08353454403832,10.898277468723851
571,-5.912790565581483,11.441301623531754
572,-6.047600382224263,10.830380745441829
573,-5.991315601646221,11.30711019091985
574,-5.830515447251536,10.70720508525391
575,-6.0562201208714015,10.84258591717906
576,-6.145998837038386,10.745115494995513
577,-5.616065077010882,11.105741610993057
578,-6.106786660892444,10.89548140772063
579,-5.992952439795587,11.278516716618132
580,-5.790772637888836,11.816051193544151
581,-5.94337436970477,11.456956391951293
582,-6.108503744736792,10.98893999242734
583,-6.032587251907463,11.75542040128715
584,-6.165690348985835,10.985893534350918
585,-5.985585927173554,10.771996253357264
586,-6.081509159376943,10.895431578715822
587,-5.85604854782923,10.786798098742103
588,-6.011577861778926,11.316344519393379
589,-6.174157452734044,11.037200944479409
590,-6.043686238900625,11.827264150224718
591,-6.136717523358902,10.967768308474412
592,-6.184170252586536,10.80252973835379
593,-6.128535784576297,11.043742153662802
594,-5.821746337594694,11.885648251805165
595,-6.040422621323505,11.397161272776247
596,-5.657993908599816,11.180541386218772
597,-5.984482853717406,11.543358857231608
598,-6.02392372480199,10.821642320785084
599,-6.035090718024752,11.358925415454472
600,-6.064454315142031,11.858691845722719
601,-6.022031652206107,10.852380409348182
602,-6.198818200331105,10.867542856797819
603,-5.830751593511762,11.942507725079057
604,-6.200610675705963,11.090680146166964
605,-5.982585116033929,11.591229116884907
606,-6.125480070463388,10.968121859288988
607,-6.158325911112682,11.124437738856976
608,-5.680606816954523,11.250720401734437
609,-5.912167255880785,10.900050015372676
610,-6.072557701326633,11.494899047574059
611,-6.1811465327844655,11.0337729180487
612,-6.185177823321793,11.005390717285387
613,-6.067192308771112,11.413956310689912
614,-6.233766474847174,10.883097107209359
615,-6.232649057158447,11.07570421412579
616,-6.063290059469243,10.862835149224155
617,-6.09746822641868,11.899112546819506
618,-5.695240114239849,11.2657887250739
619,-6.089401140301616,11.497441192541778
620,-6.029532066011774,11.620791008823472
621,-6.173805301670763,11.002080869926813
622,-6.194371207458803,11.156803270072153
623,-5.89698820948386,11.984845036350004
624,-5.953441807200299,10.909617975348201
625,-5.715874237245494,11.293957578863187
626,-6.218964425455624,11.069299194289577
627,-6.099480176642711,11.4649991379382
628,-6.0632433844601845,11.63858517647202
629,-6.2706294910253515,11.136668420413093
630,-6.2198418641551605,11.183741618692505
631,-6.126549691322124,11.525812094320106
632,-6.21561387138028,11.036225452062371
633,-6.143648550541325,11.948148765749169
634,-5.981792079448348,10.936517085141894
635,-5.930745677134592,12.023252249581912
636,-6.132207117450412,10.947355378355152
637,-6.2827943268810404,10.964615908815968
638,-6.282946686543102,11.179159028939154
639,-6.244378812948758,11.097027780291171
640,-6.151212723258276,11.96253460641383
641,-5.931591835070649,12.031516738613686
642,-6.226993547474134,11.063237664283555
643,-6.295238632752859,10.987327508403286
644,-6.2411695472104665,11.226870439404488
645,-6.132384996617413,11.545861324558896
646,-5.755824958322914,11.351039888403985
647,-6.155307398067832,11.002517199883833
648,-6.151630509914218,11.606147180431512
649,-6.000586437529444,11.007267335655609
650,-6.101653405842564,11.733129281621675
651,-6.250231831136001,11.114121796383714
652,-6.009803933329326,11.012273333571615
653,-6.26060084819774,11.281013490867888
654,-6.1729949062316685,11.027167161042325
655,-6.275752990046176,11.164775484090576
656,-6.1168619772476776,11.732660649399978
657,-5.971912131017913,12.083781279207601
658,-6.174253268418167,11.600612695146385
659,-6.327442835419449,11.046405146751262
660,-6.160239430843164,11.607617200020258
661,-6.190501957800247,12.029106003777501
662,-5.778473005306816,11.389832549672393
663,-6.3357126844230685,11.247239789029983
664,-5.787163469895614,11.413930846567581
665,-6.288841855287231,11.162725218633412
666,-6.177867024117184,11.62175405907145
667,-6.294452495838614,11.332968898667335
668,-6.212443810945148,11.08210882570328
669,-6.30937093876485,11.21127260624274
670,-6.000350312180375,12.13821217488733
671,-6.35481183465307,11.083064529983314
672,-6.357046386691257,11.271224343868825
673,-6.05065152680378,11.074556403053847
674,-6.15323292851069,11.794122914709476
675,-6.210110246156937,11.665681542734673
676,-6.223933273882696,12.09030831510546
677,-6.16468009274362,11.787365379687415
678,-6.327946058180686,11.184247297367104
679,-6.237927189669639,11.050295103929674
680,-6.065537837007839,11.070543649136553
681,-6.369930882379753,11.12527845252323
682,-5.81438046445885,11.445261609254848
683,-6.3772461174336375,11.300307941254612
684,-6.325078353794361,11.371819733238496
685,-6.333040818577954,11.211628697639554
686,-6.0348721609647304,12.181999989921728
687,-6.21795234639004,11.703116594734931
688,-6.248650368383942,12.146318900534329
689,-6.235345397793584,11.718562155969106
690,-6.044354759040886,12.190952503815028
691,-6.267245898907833,11.122896385083019
692,-6.350683816298542,11.25019560628896
693,-6.197111244105157,11.821196091228003
694,-6.352552517369934,11.211270680910593
695,-6.247095282813538,11.698172276224224
696,-6.404356519295494,11.305836036589795
697,-6.2350108253692,11.74079961555696
698,-6.405923246033369,11.182283992779574
699,-5.847491219884173,11.48221048737987
700,-6.358568161589944,11.429587617988547
701,-6.117840533217297,11.149974225488933
702,-6.274849163860075,12.181712482096172
703,-6.374724881895153,11.26233144514717
704,-5.858863743214524,11.52919421359924
705,-6.129652225750411,11.187607945473609
706,-6.081386125226041,12.259087873981002
707,-6.309082310010691,11.19500554671162
708,-6.427792945739425,11.407213000540235
709,-6.230063120068184,11.920938577066565
710,-6.379491913085614,11.469700279903389
711,-6.293642323910106,12.239713108289957
712,-6.280173367910351,11.807649529943749
713,-6.434651493806055,11.228869371879144
714,-6.396922342876964,11.305884421294445
715,-6.26879366096233,11.808806799454224
716,-6.326372980978713,11.188419256021618
717,-6.284416879946615,11.792584250223129
718,-6.438568057781511,11.257054871158552
719,-6.269302740708816,11.836250549184484
720,-6.141278388875152,11.199971989884467
721,-6.403291695880735,11.309145080297014
722,-6.394279127019026,11.523930945757918
723,-6.107935297051833,12.28817008027124
724,-6.4141287830315985,11.321267520846595
725,-6.314370112765374,12.221616964654796
726,-6.270093434993486,11.908910700283556
727,-5.893290862563571,11.565374772289665
728,-6.468677675656041,11.412981015985705
729,-6.312180203708346,11.815586610248223
730,-6.296733646525206,11.864776402170897
731,-6.468928819479301,11.296104781951016
732,-6.32823636265303,12.250574412162468
733,-6.431859645782724,11.349106649633837
734,-6.477705999061684,11.400768327550516
735,-6.373333962690237,11.216311209537455
736,-6.127851152153889,12.309612580837033
737,-6.424770839676054,11.56850431707733
738,-6.450755170880466,11.349132955346402
739,-6.295575059901918,11.957602011364461
740,-5.918224739227298,11.60999880878716
741,-6.203079991657083,11.272766626272706
742,-6.336698492173772,11.866449057633385
743,-6.497465588101516,11.45774040749884
744,-6.156280572722011,12.342203683459084
745,-6.314173902103596,11.976509337061273
746,-6.474350957614661,11.368037610108079
747,-6.453341482530444,11.58737030068739
748,-6.470824149617208,11.37944710306143
749,-6.51135639463714,11.341618521210718
750,-6.415344871695806,11.256463946555234
751,-6.336988743490292,11.937449425757048
752,-6.214445756037211,11.285717680175033
753,-5.940294751519586,11.653339394203257
754,-6.374132379111304,12.340544485311717
755,-6.329699516721622,12.019085884003225
756,-6.519634271859523,11.368952639791704
757,-6.5257649054782325,11.492516370691053
758,-5.950952992176903,11.6724997245272
759,-6.490555905476763,11.42232971174076
760,-6.503721203790868,11.400551345940178
761,-6.37789655555242,11.898573986104742
762,-6.244136913088568,11.30749816603478
763,-6.392609828206796,12.342594961187533
764,-6.446282268152494,11.323224728751228
765,-6.482493757113973,11.65675468033741
766,-6.1996574543406,12.408740558989493
767,-6.365531021026241,11.992833049426544
768,-6.539466504727811,11.412021500136063
769,-6.200173915093504,12.411428210626973
770,-6.399241806169391,12.380058566648692
771,-6.491858212558679,11.68042912168864
772,-6.372233087792122,12.014897027459568
773,-6.390697014313274,11.965375479487061
774,-6.554196987156381,11.545397004756788
775,-6.266922041270311,11.372016199109002
776,-5.973868913280089,11.739996046052028
777,-6.520034985941482,11.482734990042694
778,-6.481887705804991,11.374201841823378
779,-6.375164181900302,12.08860323527389
780,-6.543674412608349,11.47805904581812
781,-6.482354982563443,11.389893349161376
782,-6.268495475654334,11.406898698806788
783,-6.542523897738305,11.50249001955668
784,-6.516748991242416,11.723539048673604
785,-6.396101949276938,12.059834896060414
786,-6.536899931427854,11.511189195181066
787,-6.238971981351613,12.454506362131625
788,-6.420456584542823,11.98508575450327
789,-6.434495341824421,12.4156415770758
790,-6.585352054500975,11.568297173538582
791,-6.000933965878815,11.75497728658041
792,-6.406377850772089,12.112246555798839
793,-6.5880393968357644,11.483558240246088
794,-6.414501980354193,12.085865598338104
795,-6.572740512156734,11.503579395559829
796,-6.012610188892365,11.770357401117774
797,-6.440823021854706,12.024478261093808
798,-6.454906430818747,12.455268347043543
799,-6.548989184791495,11.764747194899952
800,-6.534072066362081,11.442573334341315
801,-6.31536535502294,11.459555542356332
802,-6.6080595081085605,11.636999818056571
803,-6.601708216534366,11.521693954542627
804,-6.265120077141608,12.52057154708373
805,-6.422954638511538,12.156175693200431
806,-6.574291608536398,11.56949857637452
807,-6.454721374677119,12.018164957679023
808,-6.601883951055194,11.515527083770259
809,-6.0318939440661214,11.779036967516802
810,-6.4760876909518705,12.474684028650419
811,-6.44503913475744,12.14013216816399
812,-6.289831198984233,12.515736913056521
813,-6.627221677751455,11.549055430071347
814,-6.44544002028897,12.147463647510627
815,-6.350047856056998,11.461293168187744
816,-6.560955198471975,11.470616982812931
817,-6.591892036409409,11.60728273720332
818,-6.580862911058623,11.830584185513242
819,-6.641302294830366,11.651549965677383


==> plots2/cifar10.csv <==
step,min,max
1,-0.4648299570277626,0.4096620925600828
6,-1.2708355553592905,3.386265508445929
11,-1.993074298686814,6.145444479084501
16,-2.3598238522110435,7.896599282840386
21,-2.667243482986632,9.413871459780658
26,-3.2009690928169614,10.111222886391197
31,-3.389224705197168,10.841114074680997
36,-3.6130197479276753,11.543051999306275
41,-3.533127257446353,12.043232344308036
46,-3.9365021103778655,12.492929119567874
51,-4.184356318737412,13.14925698419229
56,-4.678555452796793,13.698597913573863
61,-4.442999778397483,13.636480582358647
66,-4.515480820094332,14.575916186017489
71,-4.627074501360179,15.712067430090116
76,-5.002203636117098,14.927710199260328
81,-5.016730494303224,17.01011973473771
86,-5.464032170574496,16.6156261840475
91,-5.917741569372078,17.24116088360176
96,-5.493402253265778,17.677104608613327
101,-5.922180814200181,18.79020035735621
106,-6.09998909309777,19.53900687797932
111,-6.05074072842052,19.071881122151368
116,-6.115798808093841,20.5311361858752
121,-6.651575051198255,20.755663470357952
126,-6.340898261164782,22.354189347264715
131,-7.246341251216014,22.83827594858746
136,-6.512121833263218,24.216660932487173
141,-7.746047271389001,24.91672579361418
146,-7.410317354200157,26.28291538302334
151,-7.63527513390779,27.148187896369432
156,-7.5829682483555025,28.072536248932494
161,-7.903936346027974,30.06336059408907
166,-7.656996631620856,31.663219452199147
171,-8.111134516025318,32.97173716011757
176,-9.40953789743299,34.300148668754005
181,-9.18797090705966,35.82844104471168
186,-9.300053590892176,37.380739443734406
191,-10.452489029582871,40.59661804346074
196,-9.991446700262266,42.00890845110375


==> plots2/cifar10_sgd.csv <==
step,min,max
1,-0.4648299803917262,0.4096622323985983
6,-1.27694452258446,3.3631735205423605
11,-1.5635978480698192,4.696250149714093
16,-1.706098756169844,5.55499132015118
21,-2.0437210572157456,6.035349991912966
26,-2.131783413555273,6.390603085856664
31,-2.052436622272146,6.800814257264647
36,-2.25194419877968,7.098470015824929
41,-2.126770394141651,7.335676031861127
46,-2.538666827897325,7.327750820469497
51,-2.63187368546917,7.559807522510855
56,-2.389512759757014,7.881999381706525
61,-2.491424737346075,7.975671576324794
66,-2.419048547355669,8.10360236686466
71,-2.568925853888566,8.60994773558607
76,-2.601788774400559,8.387068171344296
81,-2.722880562701657,8.671189194850914
86,-2.9391258978352583,8.559005807279124
91,-2.7192661743524646,8.791560537887403
96,-2.682302185566717,8.885089814568888
101,-2.94720245690626,8.951496314781238
106,-2.909764831307438,9.166098649397323
111,-2.8821194782595163,9.239740210857402
116,-2.728150673315893,9.250483515895102
121,-2.9254962930211104,9.443116410294792
126,-3.0586189902600878,9.459780995103143
131,-3.014224973352761,9.641816021118188
136,-3.020389434145254,9.722252925249354
141,-3.055484588387565,9.801276065798469
146,-3.0354552580609955,9.91422487147569
151,-2.896059311986953,9.684202570765189
156,-3.016982014000229,9.773682559043207
161,-3.306126978474346,9.933029789651876
166,-3.2625098292053467,10.032413624723905
171,-3.0856766411177485,9.968551259790557
176,-3.2533980797793323,10.099459547846074
181,-3.169934226766702,10.242996457727315
186,-3.0284650130653024,10.175838211889015
191,-3.2288032077111968,10.44943994131006
196,-3.4798452487786764,10.43249864426186
201,-3.324211036668057,10.382067443071197
206,-3.282045073591818,10.63196590974323
211,-3.2716039895749853,10.917745429027136
216,-3.0993633102624014,10.57984148378204
221,-3.245546747962885,10.915886800950034
226,-3.1834983167423454,10.61501929734882
231,-3.3058057514423904,10.582996182408143
236,-3.157149525721751,10.67530630933714
241,-3.4742422905736268,10.676667446751994
246,-3.272470805235329,11.39795233248683
251,-3.31155946818943,11.22564111717536
256,-3.419211050502451,10.964859010228652
261,-3.422797639807627,10.824275743389524
266,-3.67302488186289,11.131386446593158
271,-3.445105237441007,11.09963726374349
276,-3.2807878501328043,11.040417789471816
281,-3.362485525577628,11.451185239442646
286,-3.516672715681424,11.082342945154952
291,-3.3051725670749885,11.187265459588108
296,-3.553646011538487,11.05687382797651
301,-3.5562029507898885,11.682992782945838
306,-3.4657840017596744,11.451273929967076
311,-3.69956147056765,11.242500275207927
316,-3.612609764474621,11.1815524103039
321,-3.490738102732828,12.02385958271855
326,-3.514253511804779,11.695315660939295
331,-3.785805744012997,11.74327578581411
336,-3.6405900015735098,11.285133463350451
341,-3.651629220598867,11.795549686263588
346,-3.544137406339745,11.720016940624078
351,-3.6287894150947935,11.501844601531277
356,-3.633605968237026,11.652111096043464
361,-3.641891508748092,11.581391232856266
366,-3.625362913506752,12.326819687349833
371,-3.7215540324485135,11.989654035969622
376,-3.7583625013026616,11.550276933221
381,-3.987553909330332,12.046992435349711
386,-3.647867632591781,12.14383576621968
391,-4.2063386914114025,12.167492852846149
396,-3.947589692982274,11.841812334955389
401,-4.05357754306055,11.968932745379265
406,-3.5720305538925023,12.111677063409957
411,-3.755685246361424,11.872692474793784
416,-3.87141054819309,12.310830173514136
421,-3.758272306214427,11.958120777951525
426,-3.900403228169968,12.364567934810784
431,-4.004445432137084,12.35465421211102
436,-3.788307330100967,12.012822571039148
441,-3.812772642010141,12.763782989745373
446,-3.785372733274238,12.346342519585306
451,-3.9719915768813134,12.534275774327725
456,-3.9169699563903433,12.165916690908713
461,-4.054525020948361,12.488384377334414
466,-3.698790432115463,12.480915651525615
471,-3.8639386437748895,12.217232939977714
476,-3.9451953607587376,12.364946003318986
481,-3.7534971887855937,12.410979867911228
486,-3.864908345858659,12.30339564137537
491,-3.7125521808656745,12.620415223897034
496,-4.017968606341474,13.075410862874596
501,-3.901398645628641,13.147747417660057
506,-3.9203660502973454,12.389385149298718
511,-4.234032643985889,12.492361881240038
516,-4.056835621191471,12.566841093623497
521,-3.974452619295104,12.453353890211876
526,-4.1491333808493005,12.915518902906292
531,-3.9953199387392018,13.051867407739788
536,-4.4629821170366295,12.978717186508112
541,-3.9824678531344535,13.341370647767754
546,-4.228449284341814,12.85971951859038
551,-4.106543149839221,12.647529541002529
556,-4.1506347903477,13.439619647841312
561,-3.9431837004708905,13.17978298212013
566,-4.184229347494333,13.603309676226509
571,-4.027101825607037,12.72851190372894
576,-4.252337405544511,13.171659000883508
581,-3.9136399774649497,13.121794275921928
586,-4.179395353163336,13.44471536283353
591,-4.118441631633861,12.814851056287292
596,-4.129622855669314,13.09655767990748
601,-4.1325995316489,13.396952201769816
606,-4.413073059480329,13.320395867102205
611,-4.082597174125963,13.662981184343828
616,-4.590187196525987,13.348779810195028
621,-4.050607968633114,13.131242693387698
626,-4.257890323156792,13.64575575496979
631,-4.17686236308028,13.562433837958064
636,-4.393077265606463,13.426751770518852
641,-4.532390702949304,13.14780085799612
646,-4.235736118891829,13.60171492167777
651,-4.1268316201445785,13.853872509900825
656,-4.167270337742531,13.888177697441424
661,-4.36387870209702,13.274909607625478
666,-4.648437853556361,13.691232250576665
671,-4.191315584199295,13.196399034042006
676,-4.27760412785476,13.457323535754004
681,-4.387498241496799,14.214449726018085
686,-4.129839460089008,13.618334639871469
691,-4.691503426722048,13.815922860442363
696,-4.433402859508445,13.403527466541906
701,-4.716836071539459,13.487075168040526
706,-4.74619267912413,13.527072499138177
711,-4.140393876136788,13.908914859873663
716,-4.408140080191746,13.283263971140888
721,-4.578722949549992,13.649904580533942
726,-4.5660884353744,13.818589438498226
731,-4.307313943608057,14.212995659776391
736,-4.596619470047488,13.865622196199542
741,-4.29237989861311,13.490685574940247
746,-4.627395901587554,13.995975254129789
751,-4.440303796785349,13.778314038098134
756,-4.329058468249952,14.324787265235642
761,-4.564145390126376,13.69114947652096
766,-4.660682178819068,14.082399233734948
771,-4.348929686604076,13.614062390854489
776,-4.448989198506441,14.196190794791656
781,-4.815868411982127,14.218197807196296
786,-4.702641016673994,14.162558369229
791,-4.703616286643717,13.906724059511768
796,-4.356334232076157,14.11450416646495
801,-4.453444261332342,13.90921631583411
806,-4.465103523909203,13.76109682194632
811,-4.667931168494093,14.673677965267046
816,-4.945459144095435,13.966806300362173
821,-4.76697195828595,14.028877065392056
826,-4.483637125706763,14.015995623452511
831,-4.706315072842188,14.77256989049381
836,-4.595105645479958,13.6436494701245
841,-5.09345323079193,14.270465266262356
846,-4.895979692255627,13.99723178114916
851,-4.566548552931559,14.49296546824608
856,-4.606769080719604,14.65238511409725
861,-4.74493852173112,14.895569927042462
866,-4.639984316816545,13.745413439955684
871,-5.029621037113458,14.18233736319618
876,-4.345825378129378,14.625200588239425
881,-4.7824909410291605,14.15889093159961
886,-4.969974778285073,14.16921426998494
891,-4.612532313406109,14.252507006935632
896,-4.884359953953087,14.465120496903223
901,-4.68703537344124,14.842599940612097
906,-4.53171518138956,14.575003816114409
911,-4.717757810460117,14.368614054384786
916,-4.52444977424374,14.183032908319522
921,-4.92449946325482,14.550817421726109
926,-4.410712093350467,14.829559926952374
931,-4.974724133618432,14.42870421109076
936,-4.744970197025457,13.959790961552992
941,-4.500758663643134,15.068043561531823
946,-5.161445087812955,14.47040079098096
951,-4.786854670450726,15.417892547673128
956,-4.915233109598869,15.273749889339658
961,-4.787803509545376,14.907901982684423
966,-4.730230958613641,13.871474972566835
971,-4.59183108852611,14.424016166735116
976,-4.7988367903269245,15.15323280233146
981,-5.366713613904016,14.808546852056072
986,-4.758897082160457,13.940089003746706
991,-4.616438648579718,14.495893575137364
996,-4.527905580021432,15.076130772672824
1001,-4.837514227079503,15.611997943950689
1006,-5.07056263360351,14.86988459512455
1011,-4.885166761603988,14.74053427037309
1016,-4.859063629834592,14.209117668906543
1021,-4.719016658779065,15.296675289599971
1026,-4.561606932077263,15.37444995625435
1031,-5.156455808699042,15.25704155859403
1036,-4.892979701279657,14.27537115689192
1041,-4.823186972017137,14.121966506517708
1046,-5.017061120339289,15.247717628848005
1051,-4.598709472697289,15.489119360311388
1056,-4.587202773864117,15.3401208665268
1061,-4.95366723317542,14.91855323511978
1066,-4.815896162376259,15.204526863806215
1071,-5.365176768832314,14.926000528977028
1076,-5.090611196926618,15.737457667927384
1081,-5.570400113019618,15.133329287045008
1086,-4.939413859016019,15.540643300208597
1091,-4.893343668738327,14.316038285196669
1096,-5.12200452308636,14.937380855549112
1101,-4.876457463290115,14.844694268933562
1106,-5.149845021607241,14.963320923722298
1111,-5.3109950039927245,14.977769305591192
1116,-4.911598859893079,14.385804457826447
1121,-4.679503221877317,15.573051196437492
1126,-4.9515861360527165,14.448734326427088
1131,-5.022983532223804,14.631255983616834
1136,-5.450990856670865,15.138714889407655
1141,-5.042226324869917,15.168765847497228
1146,-4.955871171559666,14.503448837113336
1151,-5.095496098846037,15.189084431313368
1156,-5.3107416068649655,15.710381397890329
1161,-5.052755072606377,15.788952578358796
1166,-4.882599102898446,15.132079023895606
1171,-5.718241340010744,15.45017962768322
1176,-4.760533505664661,15.77134581383083
1181,-4.934363037364354,15.802798197922044
1186,-5.171535635558996,15.7479660881479
1191,-5.338400978209255,15.847918189676877
1196,-5.1447269666796895,15.345504224050815
1201,-5.237527570812564,16.197560668211512
1206,-5.002847319018402,15.210573554858303
1211,-5.080690772167166,16.44120086871945
1216,-5.210711670631332,15.838037625987022
1221,-5.290358674271506,16.266810502111127
1226,-5.4152939014189965,15.61361787003982
1231,-5.180368456453746,15.487635519107217
1236,-5.196180710144148,15.50209658329891
1241,-5.257870418528129,15.929466884548612
1246,-5.1704639602076,16.121187222650263
1251,-5.528295766482567,15.465999445920836
1256,-5.005002993145177,15.47116807036254
1261,-5.0675051941313445,15.910668737364286
1266,-5.232538715131208,15.068722529892284
1271,-5.210998658381755,16.19432133896615
1276,-5.562682701814268,15.543199056048518
1281,-4.884053734055531,16.170203017240503
1286,-5.059742320746207,15.566261118478174
1291,-5.597036506122051,15.572274995901228
1296,-5.118164532722261,15.02704621763867
1301,-5.096266734536771,15.561160900755436
1306,-5.574858665150302,15.63511554857963
1311,-5.40118656592264,16.623185492165458
1316,-5.359765461153103,16.206922293838797
1321,-5.619651036929849,15.687113930657146
1326,-5.694996041180412,15.781766097447846
1331,-5.32996096169894,15.321523032164412
1336,-5.184955957265306,16.190299424239676
1341,-5.477047803388413,15.738818676315868
1346,-5.616900733529217,15.735277514131225
1351,-5.713577124360942,15.842891434517082
1356,-5.377401707491838,15.886010422613804
1361,-4.901848302823467,16.513824970864345
1366,-5.674173998794393,15.839305862207471
1371,-5.328389217158027,16.562331541734878
1376,-5.016042293292437,16.488785416762724
1381,-5.248307738598498,17.054719657201694
1386,-5.204285577721056,15.82917638195005
1391,-5.492408648889887,16.898162828318338
1396,-5.708511188710812,15.925299019759509
1401,-5.414610606446722,16.048404428418735
1406,-5.3961009808842375,16.531579224758705
1411,-5.276458941072576,16.44078295557899
1416,-5.576065275267252,16.66165948067482
1421,-5.4602612949258535,15.597676564099348
1426,-5.238561313098703,15.95578928839052
1431,-5.608210289297078,16.02976854284349
1436,-5.280635666046731,15.532287782941207
1441,-5.788465079763554,16.094641300010284
1446,-5.493500880673777,16.200505921423424
1451,-4.984285772990614,16.82655939415908
1456,-5.326571032496055,16.606221873548225
1461,-5.790531281025353,16.154569749609724
1466,-6.196558159724233,16.41285848051954
1471,-5.815603248916348,16.186461313055016
1476,-5.352628806453627,16.67553439497089
1481,-5.597192747594527,17.206966637153887
1486,-5.472336818472435,16.96388245505898
1491,-5.550954149200623,15.858308867096545
1496,-5.569744610249787,16.355222012713845
1501,-5.54296149818977,16.315740506782316
1506,-5.398487145005907,17.5188615400131
1511,-5.353362832315975,16.365435625453415
1516,-5.428168345668206,16.806067230943224
1521,-5.170596286094141,17.011391051442242
1526,-5.623944324207578,16.450729546725388
1531,-5.836352742444605,16.57098620719794
1536,-5.904646354529186,16.385792241012545
1541,-5.078035124228232,17.11431473591804
1546,-5.971352244193891,16.49204850242457
1551,-5.385054974513771,16.502259712508813
1556,-5.388775243067001,15.951683960761232
1561,-5.3914178592353865,16.982265294136234
1566,-5.700933214750391,17.48041140313037
1571,-5.423899178217358,15.979050231108973
1576,-5.577476102852568,17.25591444993617
1581,-5.484564117225652,17.03234290276774
1586,-5.969500255887759,16.547206409984803
1591,-5.252390751813664,17.258330188449165
1596,-6.034211308366264,16.63284852665995
1601,-5.452311397593435,17.077869704292077
1606,-5.413572494470794,16.57141450164077
1611,-6.02921801846627,16.67954007872018
1616,-5.73248266784441,16.25374670749465
1621,-5.459155559096076,17.1469471609036
1626,-6.026132111370004,16.727447525532614
1631,-5.765996371662002,16.794769961890808
1636,-5.856282414802262,16.680718012522455
1641,-5.763352322698802,16.348054236674514
1646,-5.502224723149011,17.23516706785523
1651,-5.553502101362586,18.02450849726757
1656,-5.791776414409808,16.8861029865605
1661,-5.676725249817072,17.567497301914102
1666,-6.107512108925004,16.86366460969863
1671,-5.825670672702762,17.850956223920083
1676,-5.79507044191463,16.479742820356726
1681,-5.64033086913473,17.367984366716872
1686,-5.859284679819664,17.586350220813543
1691,-5.931036420287498,16.868484302164696
1696,-6.124152690519161,16.947614631538258
1701,-5.567708912011004,16.9945353797032
1706,-5.228041468306989,17.66082707773971
1711,-5.83979631336907,16.60772642818398
1716,-5.597192538354003,16.50661486383739
1721,-5.56626199916561,17.469408106756255
1726,-6.57712241433922,17.245589234027438
1731,-5.8622961491165695,16.667726010335734
1736,-5.540402939554964,17.01653475393268
1741,-5.427764992145962,17.772482057019246
1746,-5.912766228638157,18.095235961699984
1751,-5.730402457734137,17.72608685006812
1756,-5.673012647401343,16.63033970011058
1761,-5.925849602633996,18.15288030528154
1766,-5.753711403757258,17.80506555047345
1771,-5.870399435137639,17.19643136390735
1776,-6.622764479544077,17.414522021957797
1781,-5.92404358885402,16.85258837253855
1786,-5.690513789279457,16.759688945994085
1791,-5.470019459480941,17.963027464877896
1796,-5.739210819792527,18.54912922863512
1801,-5.6007328874553615,17.255205738369526
1806,-6.138374780057895,17.849225267863734
1811,-5.96285632209393,16.9311846810753
1816,-5.846823456176031,18.07302782566459
1821,-5.994054127395335,18.364226857342288
1826,-6.223830597072984,17.580617068385852
1831,-5.772370333086508,18.66574985968705
1836,-6.104543355898817,17.337952579087673
1841,-5.707072065328408,17.832342903515173
1846,-5.35475729199339,18.102656100876075
1851,-5.816649933532156,18.09263890655956
1856,-5.9754801502778445,17.478305432052682
1861,-6.018823471031216,17.12675570015255
1866,-5.910528140422359,18.26312118336316
1871,-5.904569294202277,18.27927772675965
1876,-6.237433955211768,18.10378790723443
1881,-6.006951120235957,17.553774190610653
1886,-6.778052834435094,17.760471366509435
1891,-5.849306994047144,18.234024935710707
1896,-6.341029967881468,17.610076454410148
1901,-6.810155375955165,17.802185257901662
1906,-6.286755416902808,18.19135719124628
1911,-5.797620244239418,18.036491108874507
1916,-5.402947846017479,18.34538672710112
1921,-6.04696188849651,17.672367494360213
1926,-5.940368391287814,18.98103096913946
1931,-5.899995239150575,18.263000458292357
1936,-5.82474736390985,18.12159648886445
1941,-6.371641692524926,18.008698619457665
1946,-6.245176935274632,17.691563042665575
1951,-5.734112359282248,17.788070948159792
1956,-5.91956273765653,18.476909339228484


==> plots2/dermamnist.csv <==
step,min,max
1,-0.3164474510456165,0.3564707420593611
6,-1.3457770981726018,3.634754748367929
11,-1.992156093833222,4.857722630814804
16,-2.233296420467686,5.587418825460821
21,-2.3247087524745025,5.782899448594276
26,-2.4949173448137443,6.21464115914005
31,-2.818496971097112,6.458520102675676
36,-3.171675940490445,6.675821706759967
41,-3.699780978231379,7.589248152494052
46,-4.0437630401886455,7.385445223838157
51,-4.530934912385852,7.31886510052503
56,-4.447005846268295,7.456903169097883
61,-4.837306548477863,7.672688612140563
66,-5.14949718241335,7.838376558602654
71,-5.000161270191296,8.77235450479726
76,-5.71250505338824,8.333666702964214
81,-6.343627304403324,8.827333937037123
86,-6.204585192693039,9.58824147817316
91,-6.817325824038821,8.746578089649725
96,-7.084768421196204,9.100339506389629
101,-6.562633498620542,9.23952714541068
106,-6.959334841033051,10.349523993481634
111,-7.733796229102888,9.662884755100787
116,-7.977492518829566,9.72909965066478
121,-8.148517020188521,9.846490113140897
126,-7.835951118688725,10.046581837498
131,-8.357904224012842,9.603352774877983
136,-8.362822933437469,10.744778497809964
141,-8.964347262762953,10.401221184076585
146,-8.347552573178747,10.279872822723217
151,-8.777838916120547,11.611812554239233
156,-9.698831690499608,10.66247004459401
161,-9.707783396276511,10.99767020001232


==> plots2/dermamnist_sgd.csv <==
step,min,max
1,-0.3164475059429852,0.3564709884951943
6,-1.3483473002606652,3.596046862091156
11,-1.6643722770547709,4.1647059480723705
16,-1.829620072660354,4.495231531251468
21,-1.8687691566106408,4.608995411634832
26,-1.9417142337425408,4.749759330085985
31,-2.061703398391078,5.208827613051069
36,-2.120725133077541,5.190126116657858
41,-2.143910719600974,5.412456948505691
46,-2.1400177638112323,5.43785079502245
51,-2.1765365438588904,5.464804332423343
56,-2.1174009149243167,5.6528833312043165
61,-2.2408716125539976,5.539522726496554
66,-2.261710294534227,5.5357696103388925
71,-2.2193510679352904,5.9335693156289615
76,-2.203642262270421,5.665387576197569
81,-2.4274916415528183,5.978200188474414
86,-2.2395005102610064,6.132091310874346
91,-2.496414956239968,6.010070176420884
96,-2.531934892037758,6.050305839180669
101,-2.3950460577079022,6.1874607719109065
106,-2.3910646475415342,6.392784913921626
111,-2.4220976559570078,6.1287923459258415
116,-2.446942561029635,6.124930351077651
121,-2.703402661979906,6.204591566425702
126,-2.719922897056005,6.022330419458974
131,-2.8233687999733847,6.343553848798809
136,-2.595710631868159,6.205142272678221
141,-2.629159578404483,6.158865443650763
146,-2.7441105929038496,6.507881335712677
151,-2.8150978279366794,6.736933078723561
156,-3.0160114228889188,6.429052535880301
161,-2.771626091672932,6.336089141813761
166,-3.0751891525939343,6.546615917578451
171,-3.0838146723491486,6.552657761940488
176,-3.099177538046523,6.527049968691743
181,-2.8702678764617287,6.344430575924158
186,-2.9384827745885804,6.405357986493076
191,-2.9557558779550805,6.398601294719851
196,-3.1191579983309,7.044020843450864
201,-3.3228625596495918,6.659546147916302
206,-3.0543880383015707,6.415913250227476
211,-3.3361983420221133,6.699483088572048
216,-3.123274685431808,6.436500566321392
221,-3.135890234723837,6.463104865437444
226,-3.1494503830300253,6.460754159984461
231,-3.479846773184849,6.831458745117944
236,-3.2568305328761857,7.062486425654459
241,-3.5512151132669176,6.848971622198915
246,-3.2661190750602014,6.523241013472447
251,-3.5643104437365785,6.978871612933565
256,-3.340028982692877,6.749500800089773
261,-3.644381450531723,6.956434221936644
266,-3.628274088459692,6.606752301302251
271,-3.3920013181270376,7.205687380750304
276,-3.428808571712642,6.69448105637116
281,-3.4433462302205644,6.91108856090203
286,-3.801683988472745,7.00967335693943
291,-3.727683467027666,6.656999197248762
296,-3.619653934533542,7.5069835829766784
301,-3.78120314176373,7.180180154239116
306,-3.896810851377672,7.076939735540609
311,-3.570451901471342,6.812272606428591
316,-3.698364933499605,7.707759742387277
321,-3.85784008472304,6.780041629960345
326,-3.8803400203719214,6.844889480474745
331,-3.7525923018208553,7.756191977882474
336,-3.700907359148416,7.045080004780454
341,-3.913130541421986,7.197129330234718
346,-3.940459323405749,6.897904971244234
351,-4.091685914428389,7.178801960401239
356,-3.960787873129602,6.932642972631445
361,-3.872283494277188,7.798223795953608
366,-3.659298257399038,7.55610706026604
371,-4.006656824113867,6.952259419875895
376,-3.927431304339307,7.84219402431799
381,-4.214896808890261,7.281477884571746
386,-3.8751283590417023,7.040071913968033
391,-3.95836689703944,7.943795388285565
396,-3.97356232742215,7.927273956053424
401,-3.9635341454382624,7.271223690666141
406,-3.754993578565816,7.696551466594709
411,-3.956359232151988,7.101492098351399
416,-3.9783903508834255,7.13267956344674
421,-4.390893608459612,7.392669412204935
426,-3.798968979019122,7.713299921514503
431,-3.833032736663825,7.732094716906286
436,-4.171461543353958,7.463420494320115
441,-4.46256915238801,7.401396045290673
446,-4.192833235138912,7.176173458943033
451,-4.191773114018539,7.520314082683065
456,-3.869473271769776,7.797031449332925
461,-4.137055850006318,7.226185785990131
466,-4.223438809836091,8.165978163435398
471,-4.57890626324998,7.537481940942882
476,-4.241946014511412,8.20008484913837
481,-4.202156047379366,7.261216085759445
486,-4.260390984472355,7.562251604659377
491,-4.316344969728739,7.271369992708455
496,-4.319170064954143,8.26935590516403
501,-4.368539733436223,7.388828102633338
506,-4.30363279173283,7.53374106566319
511,-4.368519348857794,7.320758799667989
516,-4.028558834558845,7.950972675963486
521,-4.35173858754824,7.359244780020313
526,-4.363845228535345,7.388661808545193
531,-4.449022462638933,7.671403094106461
536,-4.476249046431465,7.403377325573343
541,-4.470773718938919,7.682808663127097
546,-4.138776944366459,7.972792663746779
551,-4.446695966585535,7.635338052928096
556,-4.462044706961317,7.410515343538954
561,-4.189099670880896,8.120428193657265
566,-4.858047147578094,7.66402918912261
571,-4.577327989159274,7.491787837669426
576,-4.5208178558375725,7.450190869328774
581,-4.547998854926718,7.747131618469664
586,-4.25649816480168,8.084951001407092
591,-4.6152268768926366,8.47800051127944
596,-4.617606897869926,8.493231022412012
601,-4.595371461833852,7.750382578166335
606,-4.308841361514448,8.123516178097926
611,-4.683404923419271,7.810546902103067
616,-4.693910647518409,7.651424225471438
621,-4.728901286362076,7.840150446291373
626,-4.707988247512734,7.558946026764624
631,-4.740820796392512,7.5985052004133316
636,-4.72698356496856,7.580233715322393
641,-4.4077158069301525,8.14768871455886
646,-5.062981127293279,7.819708213077609
651,-4.430488819748144,8.14892936251745
656,-4.451779381260365,8.200810338285233
661,-4.834381009548797,7.960920656813793
666,-4.471139327678263,8.204013243354675
671,-4.845947774542396,7.637216808889397
676,-4.817020925791407,8.735486374108737
681,-4.904151524679607,7.916361360288483
686,-4.5214963293966255,8.23429130080086
691,-4.827723268107405,7.956999926154425
696,-4.900568178563663,7.720675011419789
701,-4.94374037913099,7.943412123924656
706,-4.8713731420207225,8.722965289120893
711,-4.989525510420283,7.943718920231012
716,-4.957263663484147,7.741238203864539
721,-4.962047656959843,7.862241431559108
726,-4.905920937640365,7.975571791008235
731,-4.919062301746639,8.00267924093928
736,-5.039393931872896,8.004950833607335
741,-4.955751967739333,8.122534982192597
746,-5.026475772516328,7.841946457422832
751,-4.997751479361584,8.80432314633872
756,-5.101372356942217,8.106573426093538
761,-4.707300130270346,8.35282838977533
766,-4.99840204692313,8.166171089818587
771,-5.073317213859653,7.829304586564472
776,-5.376688124479626,8.029489967059401
781,-5.127729174221437,7.799331447941304
786,-5.388589683745533,8.018444071239353
791,-4.769403516022195,8.389717027948409
796,-5.05792193707358,8.159822706132266
801,-5.196877954911643,8.115233327787593
806,-5.192982292959643,7.831437460148479
811,-5.089160155050026,8.200832132274051
816,-5.237265124675764,8.110051302047744
821,-5.139816740651264,8.999252367015558
826,-5.129395422721916,8.165032403338646
831,-5.290233265562712,8.075972922428395
836,-5.156782875135781,8.95951306269742
841,-5.300867717174247,8.121554529575679
846,-5.223302201082102,8.005520305661483
851,-4.9243567222776825,8.482206233232517
856,-5.202094940961309,9.00788488825985
861,-5.26974251875456,8.078116394765761
866,-5.282840832081219,8.034699871526769
871,-5.547277002076247,8.089963449674158
876,-5.385498934639453,8.243215854854276
881,-5.316470917548605,8.066982042675441
886,-5.417008584695581,8.199200461198352
891,-5.417960688704749,8.196546890588557
896,-5.623541784853176,8.224835363452039
901,-5.627653363272991,8.158455252429098
906,-5.288217670899529,9.188442168361828
911,-5.375508908392132,8.146487376267768
916,-5.478840909769275,8.287670994460674
921,-5.377096815122766,8.145013526951828
926,-5.335316629371178,9.165565479559142
931,-5.51194445644372,8.310378262331486
936,-5.493451315842579,8.068826372960793
941,-5.352700848776969,9.091504227773047
946,-5.387346790947457,8.455773092574601
951,-5.544262453176368,8.302725865387831
956,-5.467583133871377,8.215980301323171
961,-5.3991096151454805,9.179125266195484
966,-5.5821355336921625,8.307358818696938
971,-5.566234642232475,8.036910331678424
976,-5.438498961450673,8.502246218379835
981,-5.157516671498357,8.567032423081873
986,-5.639293172388289,8.277587604455768
991,-5.440152359294679,9.19342134337282
996,-5.48539083386606,8.519497426958129
1001,-5.190583695391142,8.603380073511238
1006,-5.652432950235623,8.343695825361273
1011,-5.673687373409965,8.325589684053206
1016,-5.822811538719287,8.245346718898006
1021,-5.2154147827463175,8.580296934956577
1026,-5.682869139526645,8.092835025887231
1031,-5.578417063022761,8.258866887664151
1036,-5.566236383836084,8.553048307800674
1041,-5.607242971847487,8.352117202566639
1046,-5.747241899349634,8.123794012712064
1051,-5.537305626325763,9.355927369128292
1056,-5.614840756514127,8.288432018525203
1061,-5.61449887606972,8.582887727156045
1066,-5.560108466230103,9.34447547400766
1071,-5.630656394346637,8.589943594624307
1076,-5.64576281667586,8.408370417608296
1081,-5.572979448599779,9.351539100079169
1086,-5.594187223549472,9.460524982128751
1091,-5.362161067332309,8.701636430543104
1096,-5.974236700079629,8.397537076308664
1101,-5.612435141011981,9.39805843109497
1106,-5.850825523887881,8.269669726551573
1111,-5.863180737136529,8.445570976810814
1116,-5.738908446125194,8.443739299628108
1121,-5.866551873410378,8.496089950726972
1126,-5.885321823779013,8.2147112235291
1131,-5.887834436627839,8.21539475586696
1136,-5.900187150693106,8.453860550094149
1141,-5.435032044821316,8.719969312415643
1146,-5.666816041739566,9.437357784295138
1151,-5.695417592122773,9.480420515494687
1156,-6.035729245625532,8.51151254145903
1161,-5.688761609656703,9.422368931454551
1166,-5.801206575234015,8.499250836467436
1171,-5.716957874267662,9.515657300273368
1176,-5.978921623401334,8.481717842357572
1181,-5.996762771591742,8.470189876880308
1186,-5.739818947043685,9.4889914568389
1191,-5.999441520033111,8.269048260164547
1196,-5.851336693807003,8.719470561210574
1201,-6.044753143696171,8.312349393363341
1206,-6.11774213650898,8.5040986802499
1211,-6.03415943128128,8.501880997021246
1216,-6.0322013319121925,8.585487176550405
1221,-6.053200311579294,8.283859830515269
1226,-6.13317696400045,8.49586531472291
1231,-5.574106117576546,8.788407236481063
1236,-6.163825055795343,8.517233243090141
1241,-5.925283299082913,8.820844394943204
1246,-6.096935169394655,8.533427208448662
1251,-5.957216113318095,8.886161328496229
1256,-6.177222680382714,8.499302093884014
1261,-5.958110450982244,8.800681425443734
1266,-5.636715498857955,8.770776156071308
1271,-6.2069357042812605,8.608294819442822
1276,-6.146686064437181,8.52388456627409
1281,-6.203021010224626,8.486485296859348
1286,-5.996181713894631,8.937776365741474
1291,-6.17525731387151,8.458753261026866
1296,-5.680375795694268,8.821391396859736
1301,-5.977730270000931,8.648110929654006
1306,-6.049631690215629,8.886263086175028
1311,-6.188463292462691,8.650286712725954
1316,-6.044276789215493,8.869297542561666
1321,-6.019844525465668,8.660623228822619
1326,-6.212597586918933,8.616601122970382
1331,-6.2218316054285125,8.571535897249818
1336,-6.26385535478087,8.572945735851695
1341,-6.273913847173944,8.479812963947394
1346,-5.93260669450589,9.637901611753218
1351,-6.101987418112712,8.950573420291747
1356,-5.959606495541411,9.829222260175236
1361,-5.955910739312984,9.80780313356142
1366,-5.968823775180441,9.748319427213332
1371,-6.294321890943786,8.679095692780777
1376,-6.156472340084345,9.03453444004212
1381,-6.336914118958975,8.611160134015897
1386,-6.31170471847851,8.654905227333156
1391,-6.331357997479861,8.631683923547179
1396,-6.1509631134342095,9.007552773348344
1401,-6.110141483390109,8.7737368792616
1406,-6.175139651581063,8.996041657088243
1411,-6.190891311345503,9.071486757290206
1416,-6.366589461087656,8.711476614516899
1421,-6.373471177341704,8.647704288164524
1426,-6.018036663681002,9.753113256642743
1431,-6.38635583792039,8.694548239615118
1436,-6.048775589331555,9.795162740920176
1441,-5.888926883905329,8.871633093355873
1446,-5.901633027404922,8.944823598434708
1451,-6.41470628855458,8.680434436149408
1456,-6.057376564799828,9.804613626745478
1461,-6.411138830529112,8.630189410909415
1466,-6.459021260339648,8.607745256585208
1471,-6.271415005331388,9.082701109615089
1476,-6.484690560827293,8.609918992712915
1481,-6.282454503084049,9.054036367608925
1486,-6.10402899037647,9.903082405458338
1491,-6.21005292944373,8.896264123078923
1496,-6.201016867186325,8.916443570071234
1501,-6.239066054919716,8.905508474974617
1506,-6.518947185820911,8.620129032170656
1511,-6.482207682084573,8.739846701786579
1516,-6.463796178269139,8.69765855611811
1521,-6.142885287683313,10.020653854296102
1526,-6.5473389275879175,8.736147598714219
1531,-6.478931588048008,8.679001697767013
1536,-6.352556956592316,9.15591577379001
1541,-6.367007888817054,9.09472074445405
1546,-6.2759134326372354,8.963664877418442


==> plots2/facial-mask-detection.csv <==
step,min,max
1,-0.375593174422948,0.3110272463307935
6,-2.477571820679354,3.32162077466894
11,-2.775340010548162,3.8994714841645863
16,-3.647165348569487,5.088548568538427
21,-4.483140474179749,5.279060510412213
26,-5.316563734933094,6.0845068884960645
31,-6.025047073024421,6.227407762250088
36,-6.471332622880031,6.900384304728423
41,-6.910863113990283,6.82552270600047
46,-6.724105213365708,7.183956550658618
51,-7.4463382823261615,7.674119512440933
56,-8.211262592621303,8.284526344561181
61,-8.350568585713386,8.498248241403685
66,-7.897348618861414,8.24887785518876
71,-8.142993014281252,8.657217575880669
76,-8.478971564449138,9.118938089794677
81,-9.689213022301514,9.647217299233157
86,-8.541941245836387,10.132734223162272
91,-8.732584121985354,10.451685597984184
96,-9.707504575576335,10.566880785069122
101,-9.659775565844395,11.310570125101933
106,-9.81710915400724,12.175941027281644
111,-10.841715994283549,12.34097497042205
116,-10.233223363902368,13.040969609714391
121,-11.466087233169606,12.152420201001028
126,-10.303647247381814,13.361464426099522
131,-11.680139589592772,12.734117062701


==> plots2/facial-mask-detection_sgd.csv <==
step,min,max
1,-0.3755934671280465,0.3110270115207403
6,-2.5190671786062,3.2878145086125885
11,-2.202321105251352,3.5842440277365704
16,-2.422545045007304,3.987940682545769
21,-2.729483992130453,4.032782824533637
26,-2.942344435391128,4.284619489755158
31,-3.356311487629742,4.403454063247745
36,-3.362289392208212,4.634002995653445
41,-3.764373028444725,4.533856287054834
46,-3.4817916602247747,4.560802214922651
51,-3.782377225278492,4.80475890596818
56,-4.044028251434863,5.020546502496471
61,-4.028370241131396,4.921837313947566
66,-4.170235866192231,4.598192627240123
71,-4.25976823332684,4.644425781064924
76,-4.356147683909809,4.706770074431837
81,-4.420395781882789,5.087521424123365
86,-4.366581776517586,5.152172487578306
91,-4.445411304119456,5.2276110345534725
96,-4.917654834222013,5.356797703782851
101,-4.603353161470228,5.005769085707795
106,-4.895829454898728,5.312878764428844
111,-5.115956168538324,5.8781548835361495
116,-5.002504874799333,5.363353437336696
121,-4.934717690056677,5.539849348805381
126,-4.873783504478303,5.2226622916655305
131,-5.033510936135468,5.608830280334032
136,-5.2612999813156245,5.653947991251931
141,-5.044096823300992,5.6834434193192696
146,-5.515264258719835,5.820710475507554
151,-5.417865408108029,5.633823602135682
156,-5.670780748517742,6.287565306138576
161,-5.148450926412801,5.495905695866194
166,-5.715914453922203,5.8975303347290895
171,-5.75141012209878,5.946048818658639
176,-5.526650824328041,5.968628724010813
181,-5.44789600659896,5.974356660854866
186,-5.942135533898594,6.5441036882300345
191,-6.005351834820097,6.580078248787901
196,-5.72479783980854,6.108321082001387
201,-5.773017241901449,6.131876755063244
206,-5.6307578435621,6.114113090604862
211,-6.162540149836099,6.733203654702253
216,-5.917795564145427,6.169781339937192
221,-5.961486331012352,6.183579117064745
226,-6.024612899945133,6.166410635343098
231,-5.992942188374743,6.251450907245763
236,-5.820614596869531,6.310855302083324
241,-5.847508541469992,6.362114324518634
246,-6.263904563689643,6.4815856114611154
251,-6.439770874321312,6.981584335925953
256,-6.171383950876054,6.462576503729906
261,-6.374276096242461,6.510039486126731
266,-6.260415683295793,6.49987744820877
271,-6.332398032300242,6.476375419953592
276,-5.887757068044616,6.175605929397289
281,-6.026474151710494,6.632771372335943
286,-6.460688589286799,6.5182907040980025
291,-6.4986038589033335,6.707270776331438
296,-6.147994043309831,6.641436461650679
301,-6.442259828104625,6.739052113154565
306,-6.153820108981155,6.72894019772747
311,-6.609969850718482,6.828875014566325
316,-6.552093345652283,6.834342744795358
321,-6.1167005864732005,6.381071726507405
326,-6.247068524471151,6.801605896309273
331,-6.987389327003042,7.393677350132126
336,-6.734182840337652,6.906017323584339
341,-6.345111494375514,6.899734826398391
346,-6.681494377072427,6.991346587010431
351,-7.07649188579847,7.478215908701616
356,-6.737155328697529,7.046490754516988
361,-6.756091762039093,7.096349586302079
366,-6.3456475401341566,6.540808331659327
371,-7.1581206359281655,7.576175947524866
376,-7.194939516258194,7.558734450882733
381,-7.010508237103159,7.05062758542903
386,-6.417944379927034,6.657051247329831
391,-6.541267664740898,7.055279942995998
396,-6.480857654969556,6.657506039145391
401,-6.545788325452559,7.169464484236388
406,-7.370737382675631,7.652304796928277
411,-6.957295571218038,7.397320690050184
416,-7.404013776015844,7.719192013900919
421,-6.580893992794005,6.788543028961289
426,-7.447102416650671,7.756898779887525
431,-7.144105028809672,7.241429201787186
436,-7.29739055518375,7.200014204678473
441,-7.1504901420417255,7.356706896340781
446,-7.341690599696102,7.283976051158499
451,-7.117477486763195,7.542471167057434
456,-7.571719092784511,7.848409178243123
461,-7.424455727579225,7.287416445974752
466,-7.276368729001651,7.467870325242956
471,-7.449543747341814,7.352111491672563
476,-7.661647259167427,7.979011273218106
481,-7.482773124832037,7.385682775464105
486,-7.697931025177336,7.99303992343872
491,-6.845290162996963,7.530548641035962
496,-7.582304783493921,7.391574579821443
501,-7.298657029635664,7.812210309450752
506,-7.737952442112399,8.062635499056938
511,-6.921322374815809,7.073404216701341
516,-7.442394544365218,7.583424468907087
521,-6.954434956990555,7.079276917432364
526,-6.980717465441876,7.061098508488946
531,-7.390854541173652,7.9230581005744
536,-7.410090701120012,7.928234157232053
541,-7.41334168771245,7.962935904025932
546,-7.042042840105209,7.172710949846289
551,-7.947861528965174,8.194000608044645
556,-7.795820417154564,7.665532650585714
561,-7.8166464689445245,7.652404017215066
566,-7.073930606922331,7.717697980399579
571,-8.009177171341731,8.284834321399135
576,-7.532036853029698,8.10467386230829
581,-7.557761287387228,8.102715738910812
586,-7.566071747512235,8.168257756795297
591,-7.661206112170629,7.763871619066914
596,-7.122144395351896,7.854231373127587
601,-7.15561930879319,7.8919723403352355
606,-7.608789467513946,8.22663712020299
611,-7.245777728030131,7.465444969773028
616,-8.134606067872276,8.45594134637025
621,-7.78462826033377,7.831664257078696
626,-7.277629886003975,7.545335369193479
631,-7.216676712296854,7.940670993192811
636,-7.811864574605385,7.950672472201768
641,-7.7035782889528095,8.36629188238315
646,-8.252712087751112,8.466620013459444
651,-7.865770259932176,7.904962077012215
656,-7.254473575167944,8.05345251630041
661,-8.299787037410972,8.546199827480327
666,-7.39932445168737,7.679441677144953
671,-8.212110203844961,7.931201636579623
676,-8.326879755057442,8.536341876675408
681,-7.427496192373457,7.7824329294187775
686,-7.459721112829304,7.776836628734949
691,-7.956861998661452,8.054344858025026
696,-8.387727609902125,8.625994746921108
701,-8.296245686500576,7.981363525326793
706,-7.870534129647359,8.610530305429759
711,-8.4473883422822,8.685343594577878
716,-7.924058676363126,8.582141364912918
721,-7.541658193031554,7.904189576221582
726,-8.478233185467126,8.688814419605485
731,-8.501593590891176,8.69024423908973
736,-7.586096096798652,7.933077073296455
741,-7.985394812289358,8.67341064813789
746,-8.11069999660605,8.190981621581322
751,-8.54152415646333,8.743221654179484
756,-7.475999534438131,8.344878615746632
761,-8.03172334440267,8.725969067410428
766,-7.502251858876889,8.358829421397592
771,-8.154326689389524,8.26644924437513
776,-7.674442122426139,8.11418463984441
781,-8.536489384206362,8.141419487870863
786,-7.543907451095456,8.430267788658771
791,-8.212579566930813,8.278091954850078
796,-8.691285887648716,8.898149842940274
801,-7.745425707324762,8.152444009534767
806,-7.755724040866814,8.202191265125311
811,-7.596038744409863,8.451728348526622
816,-8.716090218080915,8.919371406165315
821,-8.667500276199343,8.193956772138218
826,-8.751848194900823,8.956157361669995
831,-8.16766207287587,9.016809520082251
836,-7.640597759928077,8.55633086937297
841,-7.825359294232465,8.312034611826725
846,-7.663362985892726,8.558342575914034
851,-7.846732040088503,8.323783818465355
856,-8.827931537899444,9.006820741484114
861,-8.834460536768898,9.060065529366632
866,-8.768646299802569,8.291385398068865
871,-8.279219890420212,9.063629472907008
876,-8.804077939897049,8.31821701692935
881,-8.412997122520732,8.482073845856348
886,-8.308826063396245,9.093579161551148
891,-8.928871002113143,9.067693560501922
896,-7.749345142760452,8.744357598440173
901,-7.773423790969148,8.691921658877169
906,-8.482046058028569,8.531624481767373
911,-8.483097680905978,8.554136741000585
916,-7.965586269293729,8.544757140782565
921,-8.385289641799403,9.244745038154848
926,-8.908989852873347,8.424431849006865
931,-8.937376348899406,8.39348861420525
936,-7.837202931432218,8.78959126330943
941,-7.859094029000984,8.791421303260488
946,-8.42424821124746,9.25057139019552
951,-8.556225880948883,8.666329895460397
956,-8.58420364703893,8.642439180552035
961,-8.071580478830828,8.691653853329194
966,-9.074815914322294,9.20579140019962
971,-9.083962416155996,9.245919491671394
976,-8.633810464010491,8.634699482674513
981,-8.10941709356449,8.73060468100329
986,-7.909581264823044,8.935362608552367
991,-8.664209630987955,8.668922223611808
996,-8.52623546231014,9.414908434189575
1001,-8.677862203846871,8.718449979452746
1006,-9.17919418971224,9.317567354337786
1011,-8.698068708014564,8.713816413148248
1016,-9.192209522430732,9.286730884708913
1021,-8.184727255406338,8.887666281409194
1026,-7.975671414101823,8.995007247657274
1031,-9.167876465988437,8.5655326730498
1036,-8.62579869354434,9.478710547608076
1041,-8.207358171068561,8.94569952083906
1046,-7.999621390914326,9.032718016466564
1051,-8.785300186029342,8.774787410116492
1056,-8.024121764419263,9.049992741215023
1061,-9.2422573318848,8.617071185290401
1066,-9.251292842030448,8.620310624422984
1071,-9.335450895447227,9.42025349942624
1076,-9.262157324632096,8.581137555563249
1081,-8.294088564392801,9.049583886153204
1086,-8.851282745109883,8.831330499027018
1091,-8.853226874016933,8.844184140540467
1096,-9.348161758585295,9.500175437674262
1101,-8.889552001706953,8.810456577974843
1106,-8.747338369831013,9.666198146243172
1111,-8.10605212748894,9.150211345898878
1116,-9.35890818179617,8.688585767381378
1121,-8.354479620610114,9.137592481485443
1126,-8.36272007849815,9.166151868142444
1131,-8.124254067505696,9.250184845640243
1136,-9.404516516827195,8.699532608874122
1141,-8.951661722606762,8.896957910678012
1146,-8.160214935413507,9.234103748856992
1151,-8.826544735358427,9.78453804785286
1156,-8.817864982940435,9.784514015926463
1161,-8.204745152206362,9.257074653247155
1166,-8.830452458006027,9.83424184189082
1171,-8.205923747219924,9.271475570960352
1176,-9.516198612609571,9.626448347129442
1181,-8.865488475709775,9.876648920963254
1186,-9.032632006337549,8.972544601076187
1191,-9.49319860277,8.780811425583714
1196,-8.911473343387684,9.864219905673677
1201,-8.25117816563714,9.359186597816205
1206,-9.576161833984164,9.682295808616807
1211,-8.915704038541266,9.940227214378044
1216,-9.07750806828275,9.014847327869486
1221,-9.58809552397513,9.736959703315756
1226,-9.573240429835552,8.817108419006992
1231,-9.12203384873088,9.050188585412643
1236,-8.290123954136945,9.41688512595972
1241,-9.640777477120084,9.67409738211487
1246,-9.618851160662103,8.85724561997846
1251,-8.299047006358077,9.453431538109088
1256,-9.687857739023656,9.757678646988936
1261,-9.68340701842811,9.770406197515992
1266,-8.588925400878729,9.495518655051765
1271,-8.596615568230694,9.522326496366157
1276,-9.01819930398915,10.10254580865326
1281,-9.037862555400244,10.063216671109087
1286,-9.692608896855123,8.96592272456356
1291,-8.362803032865333,9.50313970022944
1296,-9.222423462670983,9.151977879363969
1301,-9.715140582549656,8.98168775764978
1306,-8.656502885271276,9.570885334836944
1311,-9.267675711946046,9.14485898445284
1316,-8.401956185802476,9.56459311397566
1321,-9.74876444098296,9.049451490916995
1326,-9.276432286395218,9.208617751447685
1331,-8.696666976839401,9.622997407507697
1336,-9.304912138736388,9.165165300803384
1341,-9.289548175973865,9.221860736130395
1346,-8.431173657226214,9.671737574061371
1351,-9.319987138901435,9.218957960005463
1356,-9.154223875761524,10.224773887838628
1361,-9.337667167190924,9.261039163386062
1366,-8.459889736586543,9.692740955227968
1371,-9.846007847048025,9.095214007642674
1376,-8.747635577645763,9.749105323203487
1381,-9.863354123910804,9.142292437570273
1386,-8.762846847323155,9.745924678378843
1391,-9.206820761201534,10.300953320317522
1396,-9.880515976948493,9.1648268793503
1401,-8.796889588452173,9.789481999082138
1406,-9.229986501486154,10.321641828438288
1411,-9.250422109406797,10.317844990695388
1416,-9.92037709702076,9.186624765470606
1421,-9.957421848061184,9.999274849459097
1426,-9.97054915671018,10.020999759477908
1431,-9.28740142420776,10.330491227381188
1436,-9.994046089083774,10.04969203487057
1441,-9.468992194815089,9.321297946206943
1446,-10.005325858740974,10.014815151423932
1451,-9.30781876736049,10.425962973289082
1456,-8.869182970281695,9.910128111260445
1461,-9.331796083902136,10.405940791304769
1466,-10.033697156657482,10.083026247509546
1471,-10.00952022480554,9.30238513159114
1476,-8.596367444468143,9.879737890192988
1481,-8.594161719516801,9.896258321368665
1486,-10.06895502358332,10.109821650072984
1491,-9.539150138164722,9.413973817669753
1496,-10.106432507782618,10.082951542473475
1501,-10.062571191088027,9.351487834196822
1506,-8.630074305067858,9.92808402710806
1511,-8.636678025385258,9.890676631759378
1516,-8.62665756362534,9.968440235994215


==> plots2/mnist.csv <==
step,min,max
1,-0.3226249359299099,0.3782732655510551
6,-7.618245373705075,6.302012597308214
11,-21.40463320836348,14.9976768081798
16,-13.218906293283531,16.164627067471674
21,-10.148424205744348,18.868196498817937
26,-11.36759463629351,20.16766329401756
31,-12.711022764258257,23.23507547314702
36,-12.55118654976134,22.16636659906775
41,-12.519133088617552,22.70771205294752
46,-12.510313762651116,24.057525524305508
51,-13.97663509612094,21.709696274239416
56,-12.91801370347753,23.39747436039588
61,-12.94746607212289,23.876799523868023
66,-15.073041134734629,24.35993666592344
71,-14.917848810614004,24.11103507888859
76,-16.257943455239147,24.32340835960561
81,-16.732554158028982,24.60284475508578
86,-15.952314206160276,24.777012174469363
91,-17.160192796883578,26.414584176389837
96,-17.152222035784256,26.78070435982986
101,-18.10857557745718,27.717162686043736
106,-18.46158580405528,27.50049903011265
111,-17.40518604737911,29.466307824828892
116,-17.42599367109345,31.145575391574354
121,-19.31476818144099,31.83586623916682
126,-18.361145306109904,32.651435639462335
131,-20.316790606176895,33.475349176924155
136,-20.49229206043433,36.25962069541636
141,-21.446959280277238,38.38595093485991
146,-20.79945523066476,40.32874856093582
151,-20.61589691899737,39.96762149903901
156,-22.922736844387693,41.33120801272138
161,-24.881700426969893,40.88801853461942
166,-24.51894410203147,45.571591835406295
171,-22.72629072653992,45.856614391727774
176,-24.27928505543409,46.205052884136606
181,-24.909229664365963,48.51857237117184
186,-26.74585095994333,50.40816119036643
191,-29.22933533682685,52.51205890832664
196,-27.70891917972295,53.881970051705885
201,-27.81217262067317,56.97969143920716
206,-30.583303719658268,52.55547001762652
211,-29.61468787100556,55.66064876363646
216,-29.938174980610363,55.90613854423011
221,-29.41628545613948,59.44184944997161
226,-32.13344392718102,60.922700084439086
231,-30.933780314612257,64.1222085444842
236,-36.23846452735292,63.701707576020944
241,-33.0531453751767,64.2237776146383
246,-37.98442712063626,66.97070272480657
251,-32.17127796998753,67.9391878242198
256,-34.62125907332767,70.55974306957359
261,-35.85254779207877,72.70014164236753
266,-38.9805861515017,68.96360604348727
271,-37.02355593042905,76.57516549578966
276,-37.63365937042509,77.53547558630888
281,-39.69282035766629,74.94688063304254
286,-40.61055159877764,79.8981934544956
291,-41.78553290714318,78.33617429611368
296,-38.30275736481983,81.39712051140617
301,-40.016115202032594,82.3082228705234
306,-41.12734686166306,86.27222619597327
311,-37.84554504015591,85.21339050602577
316,-40.22919666984139,85.72205873118882
321,-42.73371600359896,87.04837041902643
326,-45.71660351331983,90.84691666204144
331,-42.11363383278786,90.72060220685128
336,-45.57766021359218,91.06489023641234
341,-41.93812873895919,96.11397148096032
346,-41.49356487019324,97.30160350907632
351,-42.55122737208763,100.248559399801
356,-43.95279936018564,97.91947041693852
361,-48.65232334248731,100.97992560173054


==> plots2/mnist_sgd.csv <==
step,min,max
1,-0.3226247440843736,0.3782731031293599
6,-4.014958806768853,5.178518531821799
11,-4.071273101371406,6.62337970963679
16,-4.1253781001980006,7.082616637610196
21,-5.56690278933517,7.855754942483808
26,-5.600732701988711,8.064377293242282
31,-4.112012294928893,9.08022097732576
36,-5.116783404328622,9.028801261479
41,-5.143828103581171,8.799785565526097
46,-4.927675320729571,9.366939030563223
51,-5.52162805285805,8.824150420710472
56,-4.946239444422759,9.801163444718572
61,-5.527841173326125,9.770479921054424
66,-5.356492136680156,10.07235447912591
71,-5.746747118480438,10.371079002480457
76,-5.848715636752171,10.426635016096302
81,-5.873570796689149,10.79614645816534
86,-6.378075636049411,10.127930817964511
91,-6.718913184454029,11.236759083447264
96,-6.104179724450917,10.45221465247949
101,-6.079540173173676,11.140387140113482
106,-6.716645495723864,10.34135085495354
111,-6.410286130549366,11.401048063473878
116,-6.19693200367171,11.352490084106837
121,-6.726187152455688,11.383771554231764
126,-6.54987313966954,10.908763998512915
131,-6.372397925552457,10.965784740460348
136,-6.629113690258056,11.028200784110965
141,-7.1478797799700144,11.359234951589432
146,-7.224989054781035,11.484537290417837
151,-7.207491758203821,11.576765922860917
156,-6.7023683123756985,11.455677640654754
161,-7.472942913122169,12.498281426281457
166,-7.286140205663107,12.565454231416444
171,-7.1057684383293385,12.43620969329993
176,-7.301982411153967,12.430935777239242
181,-7.363147851342608,11.502810775675943
186,-7.558786229983201,12.48462102450757
191,-7.1483353409455646,11.866998232292351
196,-6.997599439526301,11.987273881377426
201,-6.921121473952088,12.228533877828204
206,-8.419782398252773,11.708545781616614
211,-8.030418004392716,12.527733042698632
216,-7.867823202515673,12.630228885553036
221,-7.805743947012013,11.972549248779956
226,-8.686989620404312,11.832509675733164
231,-7.591647315665979,12.41252503803226
236,-7.517451146309566,12.23072155435553
241,-8.455752176746586,12.85527362528586
246,-7.497366175433563,12.560620420506604
251,-7.870920108246295,12.375416127361405
256,-8.463284797997208,13.281185344820468
261,-8.395725378247295,13.26693847514384
266,-8.619723974901708,13.152751233958725
271,-8.43818463268154,12.473264245873878
276,-8.390647366799655,13.449243056492037
281,-8.653686066657551,13.057382284240122
286,-8.569789665628466,13.36683185538054
291,-9.077608015408808,12.43936653413994
296,-8.661567661991846,13.213612862253772
301,-8.189937362153335,13.214729487819152
306,-8.6755667468968,13.909325488077398
311,-8.642146789325338,12.69519428492739
316,-8.90773574216778,13.203733562568548
321,-8.825901533226935,13.94808276991986
326,-8.798383552759969,13.291572141856944
331,-8.968857058730208,12.678080714532785
336,-8.565901648449644,13.750505568470556
341,-9.600048617269731,13.696785704835712
346,-8.378370508337673,13.332244591169104
351,-9.401458853388728,13.339117350871769
356,-8.938560355609642,14.116188314915306
361,-9.511523047797295,13.215948982393115
366,-9.369585783422554,13.648574136896617
371,-8.96993472386445,13.409808976138557
376,-8.642147607805747,13.621935482265568
381,-8.395904562867615,13.474470948120604
386,-8.538150388259005,13.56535044362798
391,-10.938451597642622,14.692934585556204
396,-10.220717507199604,13.406066643364742
401,-9.271826167040896,13.735040305107743
406,-8.926612953092437,13.98906655743548
411,-9.800311082721054,13.540713702029093
416,-8.9650456077203,14.48465112353626
421,-8.659924761132327,13.658956080159545
426,-9.055999553432269,13.436074462213089
431,-9.294608605214473,14.340923170878437
436,-9.066426473092513,14.65752605377662
441,-8.897970210051241,13.886755973112948
446,-9.981586318342847,14.030252626823344
451,-10.670615836620488,14.640699528158668
456,-10.804391629936196,14.996737285953152
461,-10.364527647970812,14.718843416448951
466,-9.673957721194384,15.078027689440312
471,-9.785110028735016,14.000445359198231
476,-10.794006650122968,13.697597801631744
481,-10.482378560709108,13.312885527738365
486,-10.543477820725071,14.70001261795746
491,-11.012125226740483,15.239557920520886
496,-10.29556452033074,14.495390842033236
501,-10.765455644617315,14.505248125560062
506,-10.189310245067002,14.287934026416934
511,-9.30045933603538,14.267652855344174
516,-9.43387483369677,15.250208949425131
521,-11.165632282328463,13.918313715133005
526,-10.207314740209632,14.539472149321677
531,-10.65850323213568,14.812961172581751
536,-9.62026086762766,14.955263504439994
541,-10.810623251099036,14.908782046065507
546,-11.0375133293704,15.38866235739216
551,-10.242579690019376,14.134808778718284
556,-9.646312339623146,14.976974281100595
561,-10.049895325315568,14.150501418131558
566,-10.605208176067103,14.613656051312525
571,-11.479045154908052,13.969364555045072
576,-11.087623344155352,14.898614110826005
581,-10.033468282680309,14.419226087382691
586,-10.76448827216995,14.724715602826564
591,-10.643382237905826,14.977009015967829
596,-10.432452574017011,14.429950887052003
601,-10.710095104375036,15.180162057457352
606,-9.729052760272957,14.59166942102057
611,-10.005076113360204,14.893555850979991
616,-10.93745563759864,14.66166360756721
621,-9.873743187474188,14.533006658249857
626,-11.222965006623449,14.559626201489785
631,-10.7732917165374,14.730718484926436
636,-11.141196341755546,14.153759170165973
641,-10.742875708767093,14.763002450344704
646,-11.125298782358833,14.733174123610343
651,-11.150120494852205,14.658985419247038
656,-11.224819192678709,15.003987874024318
661,-9.90507604205309,15.336836439196784
666,-10.01130750097215,14.868217579326911
671,-10.838458540607627,15.033058126406402
676,-12.07894731837616,14.372371033893348
681,-10.606840045551069,14.85668181206696
686,-11.286533235593248,16.296574051596387
691,-11.422344131084117,15.230071146056886
696,-10.63191229872182,16.36006828655117
701,-11.817142846065869,15.775337739588478
706,-10.57391309533469,15.232915185101158
711,-11.164347034410683,14.924005448118804
716,-11.140176674708384,15.403614436800176
721,-11.447031614436424,15.16043583121195
726,-12.19618135606201,16.060538063989654
731,-10.450629205772618,16.413842576739114
736,-10.335397105210625,15.34556047026176
741,-11.63618929101582,15.132185067604064
746,-10.449216018630434,15.0702978549091
751,-10.854444777594797,15.302094972623298
756,-11.704339634960292,15.267607088055916
761,-10.787559753850868,16.772598735971275
766,-13.5548515103542,16.081266681173865
771,-11.358425623704854,15.274446547752092
776,-10.495610177256411,15.697467154189685
781,-12.53463597556134,16.476918033765546
786,-11.963413989262502,15.80217122241004
791,-12.401420438006973,15.399463792480642
796,-11.789007540844722,15.746901609854527
801,-10.900853117124676,16.30709509468811
806,-13.807010512829123,16.228634856897088
811,-11.844344591646788,15.016456245146514
816,-12.557466435826344,16.15594766360026
821,-12.865312307520906,16.432536705353634
826,-11.783142734625583,16.557118204631344
831,-12.5579896169254,16.076636781422845
836,-11.841806554491129,15.593757069993144
841,-12.06996835249844,16.085190674358387
846,-12.42476609413126,15.39800055798704
851,-10.678938947944744,16.180570002834983
856,-12.146431021949638,15.885693460170872
861,-12.498566505363556,15.8236214927601
866,-11.950846276463132,16.348814195367225
871,-11.781331668758078,16.036582762214927
876,-10.731314327228295,16.53255666850559
881,-10.952698985006892,15.487151244416784
886,-11.867713157426792,15.939142564215484
891,-14.19309132180388,16.47957009384966
896,-11.01634380845606,15.957047684679756
901,-12.305964875770414,15.78291524666312
906,-12.245446049365672,15.927548547824957
911,-11.558331578036192,16.490152207434587
916,-11.145699636134378,16.488761590581785
921,-12.95201611021058,15.926047495482171
926,-12.340747595045904,15.724959378695042
931,-11.473016051704542,16.641651663705012
936,-11.190866830299043,17.687768835435122
941,-11.940792772819927,16.11185243505095
946,-11.202737719902515,17.72184386099505
951,-12.912519732885812,15.082527260208966
956,-11.291908331590031,16.62164570769696
961,-14.443435125178208,16.432142960017494
966,-12.143882780640537,16.2741590096566
971,-11.627009583994411,15.839417996069828
976,-12.877278420841469,15.859526960329088
981,-12.40123780031035,16.084884171436585
986,-12.030779818175125,15.982887590982283
991,-12.699071389652984,16.784517950632786
996,-11.588555733681703,15.866340960657912
1001,-12.964135155736995,15.482461258444872
1006,-11.541890118017117,16.705186695339883
1011,-12.800831029467616,16.56801742333221
1016,-11.596838174630584,17.48094731849395
1021,-12.43454102533293,16.008920703626135
1026,-11.913871108430724,15.990396282535116
1031,-13.517313269569264,15.715744348002495
1036,-12.600436139692931,16.275943639903765
1041,-12.511081001836466,17.190665741039563
1046,-14.872535494778012,16.605041087114245
1051,-11.563256198445243,16.22512683497896
1056,-13.579328560343267,16.646801300422897
1061,-11.626490644169207,17.79959293661917
1066,-12.0273595125447,16.321990607569724
1071,-11.501754422353804,16.424400182614086
1076,-13.547034523560722,15.6478253036476
1081,-11.903863376790206,16.22362558869429
1086,-13.293893204235811,15.78518492069042
1091,-13.566539495628636,16.55058856731275
1096,-12.00058427802252,16.302165991094647
1101,-12.236272885337772,16.248575709994427
1106,-13.565213937394535,15.900586144057158
1111,-15.194119089018235,16.85149215790493
1116,-13.710829596199536,17.139872241191178
1121,-13.57353148034329,15.722163954155471
1126,-14.080330894904296,16.934666740106472
1131,-12.490293069476326,16.64640090836835
1136,-13.969391833715544,15.999216482748604
1141,-13.37488744910094,17.368137218264287
1146,-12.353082174442548,17.03574209823906
1151,-13.122563661808815,16.839082360990066
1156,-11.970547707749075,17.37418464219942
1161,-12.459826276752109,16.558106135236113
1166,-13.76488635174695,16.47063520931657
1171,-11.825130449621296,16.60110349596555
1176,-13.018800028802774,17.117879984916655
1181,-13.313035388653605,16.975479224961056
1186,-13.83404212824389,17.40255855954417
1191,-14.34147909039602,17.321378281682623
1196,-12.669132808759972,16.76416118676445
1201,-12.47956315209954,17.435714867292905
1206,-14.288727139961765,16.091181523616076
1211,-13.90836340579486,17.51427694617447
1216,-13.995842039565378,16.000946572899046
1221,-12.66426384148734,17.354962001499686
1226,-14.297147381869324,18.284726916618855
1231,-13.413835610764211,17.060861134523044
1236,-12.3698689828103,16.764381173082977
1241,-14.484189262143335,17.317993578773482
1246,-13.269080883705266,17.28921249984382
1251,-12.40732566991229,16.831403867146015
1256,-13.47385744242137,17.1468705375573
1261,-12.378468526006086,16.942380192394815
1266,-14.519710017238154,17.061751614673774
1271,-13.538144307908452,16.704233506937364
1276,-14.378393573033105,16.50063610161606
1281,-13.534816675933088,17.314954575036573
1286,-12.241999722693054,17.335948885635773
1291,-12.275984205317442,17.241151949521786
1296,-13.695951202077246,17.14553057930002
1301,-14.420371105128016,17.792522976673816
1306,-13.09260326716309,17.2588754021441
1311,-12.25537981542328,17.56763480375892
1316,-14.036868472450712,17.968420636264174
1321,-12.53818305663999,17.1842957164531
1326,-13.987366831283584,16.874032901738524
1331,-13.669408510836414,17.45113960776743
1336,-13.344552841886214,17.456137877439975
1341,-13.7154175828004,17.583112661219474
1346,-12.497715384160085,17.97540651532841
1351,-14.143086845821587,17.735087030035572
1356,-13.952220942519997,17.02142395915584
1361,-12.989490241437483,17.36260213443883
1366,-14.371697022845307,17.98047087795888
1371,-13.898048561534647,17.570707516127797
1376,-12.717852305724962,16.988417177091605
1381,-14.256196705967971,18.1090777310972
1386,-13.234996067007472,17.955008965210812
1391,-12.532219967639405,17.08667548888034
1396,-14.240842483053228,17.853050781356526
1401,-14.695550436002396,17.38929259702497
1406,-13.555797412733805,17.656009192743078
1411,-14.178333717374771,17.19003553957496
1416,-14.522504532982,17.48779445394508
1421,-12.660220488821745,18.315794560544678
1426,-13.355900214822643,17.623403808746847
1431,-12.56747260201142,19.35040307857389
1436,-13.207013622177303,17.505507487655645
1441,-14.97024579957006,16.937532514051203
1446,-14.262893701529595,17.654560045757478
1451,-13.366882444149288,17.006658780970962
1456,-14.651773312527478,17.194884119960033
1461,-13.773258780663552,17.56805406413802
1466,-14.257464246644622,17.886884346412213
1471,-13.457962144032612,17.025672469414125
1476,-12.78073576504586,17.414149106547526
1481,-14.567602903662284,18.19783975639059
1486,-14.521614109856872,17.20967897989027
1491,-13.22072815152074,17.436518920484055
1496,-13.26684377563944,18.491884177821383
1501,-14.772345433886764,17.594684039667325
1506,-12.75320120458029,19.632449256304486
1511,-12.706449518795244,17.681501746184303
1516,-12.871787246704566,18.79935577774121
1521,-14.862428445219855,17.17313911137345
1526,-12.786153578454533,18.340070128045458
1531,-15.052138678405909,18.632486948013334
1536,-15.197754947372225,17.911657199956977
1541,-13.351383552718172,18.70940004813045
1546,-14.44662693220552,18.25281560585989
1551,-14.857280341749425,17.73407987555623
1556,-12.929975345084998,18.03448226513756
1561,-14.72636202932586,18.318690464239893
1566,-14.291457340943444,18.575571263888666
1571,-14.973426904502652,17.726881835311275
1576,-13.47031709516118,18.774573353969487
1581,-15.42028484178605,18.28621736512282
1586,-13.432858864038996,19.394242454045607
1591,-13.383560659813297,17.52441852502816
1596,-12.969768228187943,18.54169931495697
1601,-13.843895039297784,18.059218265241903
1606,-14.968527652575911,18.62120979377415
1611,-15.13290202758754,18.143961847622027
1616,-15.289298779041928,18.829102212296704
1621,-15.000405992339694,18.5150137500186
1626,-13.827456818874342,18.205362292578503
1631,-13.553804369571894,17.723369789710933
1636,-15.249952409374798,18.008048551921632
1641,-13.972112950022034,18.31524359324019
1646,-13.770209060347764,17.728891903681358
1651,-13.12810154910681,18.08053674734909
1656,-15.173196867414331,18.698044627028
1661,-17.389178420451675,18.00469219350542
1666,-16.049407635020458,18.31553162484979
1671,-14.084058766705724,18.470220813923767
1676,-15.504761890037248,18.736682707656243
1681,-15.908625487726722,17.87927364442607
1686,-15.283885381306174,18.97086289154235
1691,-13.86586515589596,18.763240384484558
1696,-13.286802367427534,18.857546989008128
1701,-15.291100763781458,18.46792812708535
1706,-15.784366567193866,18.405850601345204
1711,-14.914013184283084,18.959045656880384
1716,-15.15705721620309,19.03495371529347
1721,-13.386437809924574,20.232136124646548
1726,-16.293940308302354,18.46317301881125
1731,-15.844116717358148,18.517543555548688
1736,-13.35508347063928,18.2605191808596
1741,-13.46367396849118,19.6820450864169
1746,-14.899097445657912,18.349330266736253
1751,-14.128657387594838,18.10591639359314
1756,-14.1979399786874,17.99304711807682
1761,-15.678868694696824,18.85576019197813
1766,-14.35310377652305,18.92657027554152
1771,-13.61884279930651,18.37891130324521
1776,-15.075378655244258,18.41967262209928
1781,-17.95017462240079,18.46906453947294
1786,-15.790319103684944,18.65316357077809
1791,-15.759260381240956,19.35997094806394
1796,-15.33873376870641,19.57376750731256
1801,-13.64605998597439,20.466472455521043
1806,-15.183585926995068,19.49522742992817
1811,-13.586472755696118,18.740425347271167
1816,-15.38879362204187,18.94406571723469
1821,-14.034831631041577,20.181303338322024
1826,-14.807805294961463,19.405179668697404
1831,-14.34252938308178,18.725173959521754
1836,-15.3754489412552,19.506104398123167
1841,-15.32969415820433,19.305966380937697
1846,-14.47342409801484,19.26100274734584
1851,-16.19953241117809,19.351793327075903
1856,-13.625919622185371,19.584029679751445
1861,-15.288713408740206,19.920109177761187
1866,-16.41318700906116,18.65208989183224
1871,-15.966155040795233,19.133082008770817
1876,-14.547823795316123,19.50663509214879
1881,-16.279275375852926,19.281709716520204
1886,-14.341146304288694,19.88048128518832
1891,-15.990699937838697,19.2795854769296
1896,-15.588150342331076,19.84222268499925
1901,-14.50836050046523,18.989060919054133
1906,-14.386277258998444,20.31751034913607
1911,-15.554512875908046,20.047778074974502
1916,-16.05016426617771,19.82461071130328
1921,-13.891282990674032,19.42588105981247
1926,-15.5101126091592,19.87215935747655
1931,-14.045508944613156,20.456484405613555
1936,-16.42905985669587,19.433082495078267
1941,-14.079041562620608,19.29495661765172
1946,-15.988193096231663,19.415668633945863
1951,-15.029593113218471,19.389508546102967
1956,-16.848185053198545,20.37880485842975
1961,-14.940787155216691,20.20739889472999
1966,-14.640353069966828,19.11214911809802
1971,-13.974354578334758,19.649624070800453
1976,-14.097525313280824,19.28324298213421
1981,-14.75695167673456,19.130226191571435
1986,-15.8955194673308,20.150174566701843
1991,-14.732437599652952,19.929478168251137
1996,-16.117492955760543,19.78910795982039
2001,-15.075431507353326,19.730793881154437
2006,-17.011782773549367,20.601736555223923
2011,-15.759612183159051,19.424167642013188
2016,-14.172952502690691,19.69306807527559
2021,-17.40472681052578,19.279551646510043
2026,-15.321475744888708,19.90763934748881
2031,-15.262574877535226,19.94610981991189
2036,-14.797272365938618,20.255947103845223
2041,-14.29814365044448,20.597878488170696
2046,-15.898408197369552,19.620968796524185
2051,-16.06985911520499,19.769883771018232
2056,-15.104289585461167,20.10967726534937
2061,-15.97803889408237,20.68324195988713
2066,-14.903822017276884,19.98669198465841
2071,-17.006535964091213,20.23892775682551
2076,-15.45210060051754,21.29426403296778
2081,-15.264377933324564,20.594770395136585
2086,-16.51794290766605,21.55292845487013
2091,-16.645913740939378,19.70423153954983
2096,-16.430547322016505,20.804583985376347
2101,-17.107596992510956,20.42295042071141
2106,-14.322747296305314,20.13461800896892
2111,-15.284278000666909,20.417928120001505
2116,-15.076497627225256,20.692381112445695
2121,-19.185954581722036,20.007604313190114
2126,-16.821888403961886,20.34577892782857
2131,-17.38227342329258,20.439041744728357
2136,-16.40663993905502,20.99243720021954
2141,-14.484446434064472,20.124981973017903
2146,-15.014367453544155,21.10601661030476
2151,-16.392310989794517,21.066608768918226
2156,-16.601057084565795,20.60503554380265
2161,-14.635203206517565,21.252846567140864
2166,-17.42076451688917,20.49894082076105
2171,-16.9580804423717,20.46878759752199
2176,-16.513280150236067,21.04935119060868
2181,-17.013298792252634,20.50041333384386
2186,-15.025675296510034,20.438554707210727
2191,-15.549212673858891,19.85625962210228
2196,-16.932660531798284,20.65187346229009
2201,-15.052720536437832,21.510799691965712
2206,-15.39502273893399,21.249244747035128
2211,-14.910966430239432,21.94595581425711
2216,-16.390729400289267,21.016963454895013
2221,-14.619224106485907,20.615090722815715
2226,-17.75304778185068,21.64344846923285
2231,-15.44173525764026,20.605916811195456
2236,-17.215765051019453,20.387999113060904
2241,-16.520536419648657,21.63520114043097
2246,-17.62790154828402,20.428419848581814
2251,-15.391875416576164,21.339720354399432
2256,-17.29244758119481,20.53218802995816
2261,-17.097514258325283,21.03322564320688
2266,-14.976622090395,21.902782492991484
2271,-15.81389523209373,20.61329778158276
2276,-16.667473538683765,21.608939603237623
2281,-16.562642831958556,20.91264917894272
2286,-15.685051183602562,20.969518761871115
2291,-17.45997949927938,20.84084598661165
2296,-16.063863049914687,22.588487970993185
2301,-16.62523716771282,21.373703938635774
2306,-17.141970501757495,22.804763431789738
2311,-15.645593207999852,21.09484616515519
2316,-15.475289619311312,21.77354916752713
2321,-15.322073659802424,22.09452067004254
2326,-15.14615817013331,22.201127119020377
2331,-16.862311873986677,21.89191740264806
2336,-17.395533106004336,21.385600979669277
2341,-18.21952517206758,22.29481329230054
2346,-17.57634794665956,21.37338591164115
2351,-16.414771932166392,21.81691568569871
2356,-17.43011670138297,21.470670713812236
2361,-15.861833013145294,21.801121722550924
2366,-15.429017269787463,22.289015722598403
2371,-15.80626254982302,21.371020025162625
2376,-18.09888920525028,22.299959121129582
2381,-16.454658249434722,23.130933682213083
2386,-15.667419641882615,22.13878343376536
2391,-18.63942841331413,20.675262817647987
2396,-17.538774647763915,21.8100652399412
2401,-15.65950873861247,22.366786063651315
2406,-17.160461845471293,21.689223157902216
2411,-20.280354516875175,21.672794938545067
2416,-18.21877678941065,22.096916469266983
2421,-16.20727272776283,21.726731758348876
2426,-18.067230816720997,21.47084339172214
2431,-15.655730509044798,22.708853739978863
2436,-17.028191911349154,21.81959496931138
2441,-16.473735588805,22.63684152355833
2446,-17.664710605311942,21.997054773782544
2451,-15.879152837752178,23.076179490590672
2456,-18.362266324474117,22.62072048231059
2461,-17.823213081573115,23.667742392996573
2466,-15.893956052578368,22.717301495178205
2471,-18.4609249022722,21.585446747326923
2476,-17.899381738264,22.77014040588533
2481,-16.345380120416745,21.71366340547392
2486,-17.406369324694236,22.88506629675071
2491,-16.29855722337372,22.8150775325474
2496,-17.3137566135618,22.745773301622748
2501,-18.61423279944809,22.20623391884304
2506,-16.089446534536556,22.8418053545708
2511,-16.484209374385095,22.800009605443314
2516,-16.579839716716915,23.14250439797363
2521,-16.037402015450063,23.71242771498593
2526,-18.019214332224784,22.52021875331988
2531,-18.720217878864844,21.932435830477743
2536,-17.645993229928443,22.43249246350134
2541,-17.49347273670323,22.50771783020164
2546,-16.769916596716836,22.460739042407265
2551,-16.758461402012923,22.375731515314182
2556,-17.19398080994554,23.08166963634089
2561,-17.328207077548264,23.536165992925884
2566,-17.914353583916164,22.892219013574923
2571,-17.022136954557876,23.255938960760037
2576,-18.142099632025804,24.413129474881032
2581,-17.652694560373142,23.022908824315344
2586,-17.70531997849192,23.44822686480376
2591,-18.919818023082883,23.244494611025893
2596,-16.28475171740887,23.811470734269708
2601,-17.086280281615952,23.70413037214329
2606,-19.15823891406558,22.44777312985688
2611,-17.999686049385943,22.12788793697074
2616,-16.669407598381174,22.49374903577479
2621,-17.033939280645434,22.74130810354624
2626,-18.64490690582869,22.66392676205976
2631,-18.57043624511212,22.758274650100056
2636,-17.171027424142355,23.782316792539696
2641,-19.199515707308684,22.552404982364425
2646,-17.93684221394163,23.888517944178453
2651,-18.6617734991957,23.923062362554983
2656,-18.37822338775201,23.3351889835093
2661,-18.330489037990223,23.496770661860857
2666,-21.331192359681616,23.173329005316813
2671,-17.95310911896918,23.52229155609247
2676,-17.253280384659725,23.135160808846187
2681,-19.39390280218844,22.813634976073917
2686,-17.53633786994115,22.856840148070123
2691,-17.95312512868764,24.216345058261563
2696,-16.95092918978628,23.559765787781995
2701,-17.78028774069334,23.975489424020207
2706,-16.797817190160615,24.22967679406652
2711,-18.611367171419214,23.64444892582417
2716,-18.56295652692489,23.742696544737058
2721,-17.120526575576477,23.810947643357267
2726,-18.04627720356876,24.108546142239256
2731,-19.49298830992213,23.970683388113592
2736,-17.76184145288385,23.13808723647896
2741,-17.40965784395206,24.289806659552937
2746,-16.68660140462056,24.40193847914844
2751,-18.630786670782364,25.464313828477827
2756,-19.90407823542556,22.78824462767567
2761,-17.58247458563829,24.56652170973544
2766,-17.693408993200652,24.47024158542829
2771,-18.391480122517464,23.285165723259627
2776,-18.754056966086026,24.18972744076385
2781,-18.20559765348297,24.772352776923857
2786,-17.725359352333776,25.731062126380664
2791,-18.292248454939667,24.11979365439808
2796,-17.474015861081615,25.17376730892451
2801,-18.79075444484802,24.426956222685615
2806,-19.579319244211945,25.01111070149365
2811,-18.431406907393797,25.224820290463448
2816,-16.316913189131746,23.787416926606294
2821,-18.61418200032422,23.51958475478025
2826,-19.690751064665825,24.6199880669938
2831,-19.1950464441818,24.21994212806512
2836,-17.965248946100974,24.065341102786665
2841,-19.29867261499413,24.957136409124367
2846,-19.842990084670383,25.55520894018227
2851,-20.225036994048185,23.329313178709867
2856,-17.360380964000893,24.44481205630309
2861,-19.4126392749914,24.395556439272895
2866,-19.130894878135784,24.47207748458507
2871,-19.40420748945661,23.980664330256488
2876,-17.670890144475845,24.41827170710122
2881,-19.27504589965966,26.32764658097218
2886,-20.05258280712972,25.778285734328023
2891,-22.19986183424692,24.47446482007097
2896,-18.76501821315499,25.62986353435612
2901,-18.32248640473084,25.271468574090285
2906,-19.874807915071475,25.40881132862222
2911,-18.110796398085,24.763099928815564
2916,-19.840413075948703,25.816063787437777
2921,-19.371334540262342,24.547095736251897
2926,-17.564087883557526,25.07529173920669
2931,-17.61101496818869,25.808438622529486
2936,-17.64812812038978,25.555199345217588
2941,-19.624568165841534,24.58647978322084
2946,-18.903077750701616,24.99926776411801
2951,-18.62500941144368,25.48757558530906
2956,-18.029010975343084,25.78353766275479
2961,-19.28894576057612,25.122071272862808
2966,-19.498393113479416,25.37215507253037
2971,-19.44278405336365,27.180815175980523
2976,-18.93825544447227,26.41139461329005
2981,-19.36844116541264,25.456666066356316
2986,-18.696676595757552,24.889669593261694
2991,-19.64855835083187,25.28814448031609
2996,-18.62391235996544,25.099425873048475
3001,-17.621316910761863,27.02401949335648
3006,-22.74472500571184,25.34090628455881
3011,-19.70026177547125,25.21995783599064
3016,-18.871890250525382,25.626912760437776
3021,-19.747496119675294,26.15466139358864
3026,-18.92877877741651,25.743393195534992
3031,-19.173189889056268,25.77966470566596
3036,-18.176861137830144,26.162143631608977
3041,-22.7654816617984,25.62172289718697
3046,-18.436335011749648,26.38870689018701
3051,-18.889393655577663,25.475847785554457
3056,-20.41321176823115,26.37753943505214
3061,-17.907616197475637,25.76359932725489
3066,-18.729146085899,26.60055206277256
3071,-18.44507041594696,27.06592591169812
3076,-18.65754676332548,26.59861288740557
3081,-18.753178913679637,26.472084557037466
3086,-18.730835809103944,26.84779420788643
3091,-19.394872948154468,25.526642292358822
3096,-18.1475188274684,26.24764714780859
3101,-19.24707627938178,25.593388259365
3106,-18.056009790689743,26.20819241965568
3111,-20.017424448836323,25.963458456546096
3116,-19.922701431834007,26.289150000391658
3121,-19.96875238891288,28.069423170057267
3126,-18.846372993121044,26.84843591610296
3131,-19.398830565707637,25.78370848933531
3136,-20.21274992564834,27.12410317004469
3141,-18.643891720483012,26.20012076199941
3146,-19.07590729586544,27.192265953801204
3151,-20.84260106483798,26.1660567380836
3156,-18.27850533961667,26.365989085649225
3161,-19.348961922764985,26.29377823609032
3166,-18.775430884234595,27.23259301561058
3171,-18.36025122957519,26.752391944597445
3176,-20.363735562371364,27.33883597474492
3181,-18.971458179065174,26.594568018414517
3186,-18.89797246583396,27.890717510410663
3191,-19.058421731224385,27.44093754922528
3196,-19.488977089203225,26.561170563971388
3201,-20.41923457330697,26.547481016848177
3206,-18.945017423046902,27.305263622861705
3211,-21.55569380099689,25.62319961564988
3216,-20.21796795511348,27.356981726801337
3221,-19.939574663119267,26.791776068234935
3226,-18.791624418858312,27.918247579898956
3231,-18.81295867356736,26.96185102245017
3236,-19.10137317092719,28.286523324184856
3241,-19.742860956757266,27.68020281221362
3246,-18.21923316025241,28.02665623983248
3251,-21.20886111418505,26.811152236198645
3256,-20.48209515418589,27.115547284409583
3261,-20.58222008028792,26.536586992339814
3266,-18.392350514110703,29.1472244544087
3271,-20.00689826069741,26.659181163023227
3276,-18.582084660141646,27.32592032640024
3281,-20.635967616350207,26.94360426833452
3286,-21.603594046100472,26.832806873582065
3291,-21.06147511736576,27.24902987344669
3296,-19.586345195988017,27.22846012708837
3301,-19.50238771842787,29.45356249541552
3306,-21.38656902133738,26.994749859836325
3311,-23.94040490749254,27.38595684113936
3316,-20.66956011021445,26.953935445514745
3321,-20.019273759254855,28.428040738134747
3326,-21.427438578405017,28.9791688892636
3331,-21.659343162392734,27.37044372736686
3336,-20.54567121926067,27.777666629726145
3341,-19.538385702125417,29.118619608896918
3346,-19.551612108462585,29.152793371791013
3351,-19.417314097610635,29.394141942292045
3356,-20.21072558807224,27.698330232031232
3361,-19.399525803374463,27.661391782959104
3366,-20.46464474493689,28.038899232366216
3371,-20.00461523921588,27.817942351760124
3376,-18.660098854509137,28.90906213426896
3381,-18.639461216265964,28.94292397114576
3386,-19.963171737725563,29.01847662281681
3391,-19.77712607013003,29.460113629115103
3396,-22.19627469409559,26.73679592668886
3401,-18.99650069705828,28.14448475168206
3406,-21.34083332166509,27.971413138310663
3411,-20.96363809738796,28.67330085878817
3416,-20.650881782750037,27.63536748895392
3421,-20.165725702214385,28.07906014483661
3426,-20.943589901380705,28.173193807760413
3431,-19.01076498849327,27.62107518660632
3436,-21.7615713034724,29.19663756640185
3441,-24.446183251300837,28.22536261405694
3446,-20.61574331022923,29.636555156094715
3451,-19.759172670897257,29.81054360108656
3456,-19.26271498091672,28.582860248728856
3461,-21.80811600628852,29.14499555370337
3466,-19.43296121902442,28.518031505342048
3471,-21.346189684744864,29.269786316951027
3476,-20.3956523316511,29.76195464718755
3481,-19.112539634893764,29.61009870068349
3486,-21.69165760358113,28.51426946084613
3491,-21.08489310779858,28.59378893212742
3496,-19.1128604049618,30.95629259932436
3501,-20.762710953353256,28.293333736207536
3506,-20.63725611014357,29.970059863397992
3511,-19.23807008475236,28.304022143674743
3516,-20.457694923077817,29.04483683864569
3521,-22.04552213420375,29.79759891367237
3526,-22.381461530290885,28.41276816813016
3531,-19.979595322063336,29.65637689939242
3536,-19.833403223265584,28.93377575845829
3541,-20.67060853708702,30.08976802515684
3546,-22.1179587844202,28.821563773312985
3551,-24.896358737153072,28.80916342448553
3556,-20.93194624972884,28.613702076473125
3561,-20.58934398605195,28.89185507765437
3566,-21.22326796218727,29.12937453345292
3571,-19.876361760285413,29.20234047933589
3576,-22.173184993029995,30.320626368930768
3581,-21.40929439927817,29.955185931681186
3586,-21.85539466262247,29.91958040073685
3591,-20.829839633423028,30.65766986057507
3596,-22.66265389840301,28.779557682508774
3601,-20.95340888430857,30.194442879768808
3606,-21.6408482251067,29.34888293150411
3611,-22.365375455776903,30.65186192533629
3616,-20.108416787774157,29.52786908317509
3621,-21.501104728709947,29.04966803528643
3626,-19.79144546135793,28.94787007695059
3631,-21.72674948853765,30.57609797789598
3636,-21.663492615926835,29.64492152920896
3641,-20.568801804852757,30.6704063862476
3646,-20.322620021311995,31.35624966805178
3651,-21.45604415164925,29.628810076632487
3656,-20.655422524177546,31.08849286526541
3661,-21.35851273847224,31.027438123084377
3666,-21.164908013419645,30.393461221635395
3671,-21.27594274715868,31.07383581876623
3676,-20.53613172127296,29.678283575305542
3681,-21.87117619971807,28.859983650806104
3686,-21.872350834515803,29.95370444350664
3691,-23.317582606215357,28.51813411232561
3696,-22.47365982952271,29.966670081858634
3701,-21.80228297340122,32.16983291639059
3706,-20.395402721488043,29.88522458480172
3711,-20.36518443148771,30.170878899795618
3716,-19.780950858679358,32.4658998720282
3721,-21.33227273658981,31.642430396251036
3726,-22.071057983728792,30.2481940211531
3731,-20.56267633514171,30.89715587027002
3736,-20.886022851370186,31.744922277921983
3741,-21.60695977838584,31.288658351629262
3746,-22.09452077280019,30.825839822029558
3751,-23.04740755926011,29.910811028354257
3756,-21.50109447784288,30.22269161818211
3761,-21.313793354611317,31.15350420804465
3766,-19.728351682588222,33.038699626815735
3771,-25.728306973819592,30.510175607633748
3776,-20.58891301852374,30.29578851862973
3781,-23.133139021925608,30.32309564787118
3786,-22.656260533280367,31.269684910341063
3791,-22.428743676264208,29.607026735909454
3796,-21.57280906953412,31.30674071730879
3801,-21.10983334225711,30.397413027669003
3806,-21.57889960679972,31.19077141342288
3811,-20.326405698255414,30.68072682289973
3816,-21.96926364052901,30.679323788899573
3821,-22.173099151397672,30.533962248698423
3826,-22.022752580820416,30.785726349199848
3831,-21.353130154822157,31.09554263464637
3836,-21.808061798607493,31.46031648839275
3841,-21.025607041496457,31.60747985225712
3846,-22.7925682060572,31.83885870806086
3851,-20.74896013056657,30.70304654937299
3856,-22.007261500111227,30.96994437380364
3861,-22.09354655224569,32.11242298042569
3866,-20.72794366509735,30.43110943710706
3871,-21.51307368363462,32.50718689757082
3876,-21.25878237653548,33.655772007055305
3881,-22.491657513966743,30.975390359441462
3886,-22.033183712169997,32.758603374174896
3891,-22.12645893092766,30.964680836123108
3896,-23.45752471838125,31.153487458447017
3901,-22.62590833961451,30.20697553498035
3906,-21.84124957647664,32.22673628056196
3911,-22.6205303548871,30.97232031657846
3916,-22.106477629375405,32.62941359969682
3921,-22.077088214788173,32.16654451556734
3926,-21.441803358761074,31.29852442031094
3931,-23.26727056318604,31.2865607380096
3936,-23.42993067945207,32.8196915436205
3941,-22.36843875982304,31.636237353626584
3946,-22.657382166654934,32.10069757996306
3951,-21.24563534813864,30.69732701585155
3956,-21.093342450410795,31.067266343440643
3961,-23.084768907933928,31.90122608443648
3966,-22.776430770976333,31.966774229405555
3971,-21.37922550160975,30.72742536611124
3976,-23.36682161800036,30.82696368448171
3981,-26.547357618762504,31.56543882307582
3986,-22.73456707347649,32.73864250778009
3991,-22.505560234692645,33.39439397975139
3996,-22.209443620253147,32.707394358124986
4001,-23.738910527071376,33.29379055684551
4006,-20.87098784729553,32.12720188951042
4011,-24.339220091903776,30.267625523766448
4016,-22.089909270478383,33.42595818264073
4021,-21.777163374573878,32.0695102533528
4026,-21.0814884705211,31.539967937347345
4031,-21.35138282526357,31.64382262230812
4036,-21.13332606703179,34.544987808421084
4041,-22.625346914784096,32.79604362231083
4046,-22.218639009750827,32.86107350875798
4051,-23.40820325036545,32.723859929747235
4056,-22.81463816534745,33.762034900735166
4061,-22.79183762710049,32.33684252686771
4066,-22.66350151641189,32.219143772168515
4071,-21.94316276940638,34.832998259118554
4076,-24.02062318795918,32.176104673479735
4081,-22.88153232098663,31.832148989084992
4086,-23.99584213426296,33.6675385909353
4091,-21.5390476351365,31.881130081992925
4096,-24.0702653805955,33.2847749807085
4101,-23.67550626372244,32.88345468274238
4106,-23.17192272897168,32.01974808253833
4111,-22.01135638971196,31.40174255670156
4116,-22.975995391806208,32.32319563889148
4121,-21.31279030832149,32.66536396231736
4126,-24.11696222912804,33.225808057008166
4131,-22.243669476857725,33.30057605166802
4136,-23.202886988533457,32.82108139700671
4141,-23.28512763354075,34.96376954821274
4146,-23.889669751060996,31.97695796781676
4151,-24.841334149342437,30.856809963554177
4156,-23.312567646765437,32.44428983887911
4161,-23.50383221570181,34.18030614909088
4166,-21.45850311898779,32.87463911639027
4171,-23.843522564270096,33.29882043607211
4176,-24.424062856547163,33.541451556445075
4181,-23.56486323906725,33.66716853870147
4186,-23.884559900941984,32.95885377060293
4191,-22.418747121686074,32.876416842479074
4196,-24.54271039239254,33.89968424870223
4201,-23.539734594486625,33.90267412408583
4206,-24.18429985713588,32.26447267453447
4211,-22.26805528593081,34.213723273864545
4216,-23.637147544812503,33.71689166022245
4221,-23.847472111462345,34.07760020785577
4226,-23.387657770439866,32.97329593704961
4231,-25.23943642413329,32.17364023932287
4236,-22.553306575818183,33.33301305524727
4241,-24.26362804192875,33.1668066135334
4246,-23.942856123031504,34.5832232560059
4251,-23.678462177309072,34.879709064023025
4256,-22.578480013519656,35.948583759536625
4261,-22.151834117012253,32.73051483127699
4266,-24.052523096165928,34.68300593307514
4271,-24.30302934261473,33.22893858546687
4276,-23.628817196639865,32.89378586540012
4281,-22.140534114102948,32.87633216124384
4286,-23.303962690795228,35.172906677289724
4291,-23.23026925740842,33.96271208678886
4296,-24.651080920917007,34.796213638713844
4301,-24.034670389349145,32.80971889148831
4306,-23.796856190358213,33.512611019823154
4311,-27.74658269861923,33.44098291973682
4316,-24.96672944732517,34.696582848113295
4321,-23.641757827133908,33.76315124388914
4326,-24.33664596537964,32.593252971014245
4331,-23.947812642657887,34.246608814911745
4336,-23.77680175963984,33.84245263618266
4341,-24.06412363867748,34.26429496606529
4346,-22.799249545289115,34.99368129623645
4351,-24.625964714193387,33.54265801420335
4356,-25.103240582547805,33.193016022200304
4361,-24.31735943460369,34.97125202335735
4366,-23.009112658769464,33.88390799536461


==> plots2/snips.csv <==
step,min,max
1,-0.2453694333044661,0.2596504126563093
6,-1.3032855465143296,2.4155868216286933
11,-2.489748868483165,4.815058258941262
16,-3.17389492921483,6.745170331030523
21,-4.17263048276395,7.432514484214517
26,-4.510974550383875,9.046097983328927
31,-4.988805327095996,9.29041625404983
36,-4.91395793429464,9.764172151799368
41,-5.226132024249333,10.03022053456692
46,-6.010420249736892,10.699287912563015
51,-5.726410495484187,11.36888157019553
56,-6.110987622616995,11.236185240088986
61,-6.720668428891944,12.072988532428482
66,-6.880132596298303,12.38687849317969
71,-7.144114648820128,12.528750216054664
76,-7.108338165560033,12.49090128716018
81,-7.416153920240019,13.766330794834325
86,-7.675719354365266,13.667441245651348
91,-7.744640930044589,14.194229775966214
96,-7.973887708597302,13.80011550848837
101,-8.050499159484684,15.154633135851167
106,-8.353375026559275,14.45949390700235
111,-8.35852939929488,16.360409537665785
116,-8.773583858262738,15.943912989517754
121,-9.246467162580258,16.295817181051078
126,-9.11399966835669,17.11831022155676
131,-9.405858450825464,17.36941363166069
136,-9.174088929702243,17.108185508550708
141,-9.029724279829626,17.752295268863165
146,-9.862192583984356,18.09619119967197
151,-10.219433611317648,19.0545972563874
156,-10.66943501113848,19.0206966256938
161,-10.79970951687481,19.47836480894393
166,-10.80977650864509,20.61321311255176
171,-11.040223643933926,21.13783912652824
176,-10.977211178890984,22.336916872250303
181,-11.61454695015393,21.523214265564896


==> plots2/snips_sgd.csv <==
step,min,max
1,-0.2453694160033598,0.2596505560824071
6,-1.283014771918683,2.421885964318918
11,-1.8041757871069517,3.611345795636588
16,-2.0998203285914943,4.3397663978122685
21,-2.641288899044937,4.592279367924661
26,-2.790043922201146,5.347009641109974
31,-2.9775692135923766,5.514421641598732
36,-2.79402690221062,5.629706057438987
41,-2.910688529343042,5.777505579595513
46,-3.40488235504104,6.013790097182805
51,-3.210803719922156,6.45332659799803
56,-3.193587068849213,6.333365678786782
61,-3.6522006328451098,6.660458107499293
66,-3.702885193585393,6.764382882623215
71,-3.795614617942393,6.933772936838165
76,-3.4841375267646213,6.916307686948529
81,-3.643579189526791,7.440534037171229
86,-3.9687100618380846,7.324511164052207
91,-3.975079160109376,7.658057576955002
96,-3.7190136579586177,7.3158743660067325
101,-4.091590932528672,8.112517263971842
106,-3.804538612415975,7.519811561740022
111,-4.183115964662417,7.771870994388108
116,-4.267028060915939,7.920856952612537
121,-4.372495392312645,7.864014909653443
126,-4.340807440709494,8.009140376992235
131,-4.423110548319438,8.109565105375273
136,-3.995274468644576,8.936204686665764
141,-4.155044200744607,8.473079147099131
146,-4.45164650443433,8.601486642531052
151,-4.575843886940172,8.394586817546692
156,-4.278453979341117,8.309395197383662
161,-4.307652824155266,8.354786297871684
166,-4.635212883349036,8.518367493500953
171,-4.666929155914147,8.581987671657092
176,-4.650396640245002,8.651762621589327
181,-4.424640965281643,8.592099502992696
186,-4.4053689486892775,8.500451324131381
191,-4.71931466979416,9.139815091374864
196,-4.496945653086228,8.775376067316227
201,-4.783380309015014,9.27642216227555
206,-4.868927988708712,9.033512343735776
211,-4.577444638710384,9.469538910954745
216,-4.954589264282992,9.136812308721446
221,-4.6506297066357485,9.038776349761058
226,-5.00746907051014,9.209070618018826
231,-4.926018957185961,9.513233830009456
236,-4.665937623674621,8.983916656830141
241,-5.041477637495877,9.287608877443432
246,-5.097513668120651,9.353179025749958
251,-4.726742475989882,9.116997350773046
256,-4.736154519424285,9.613420360567105
261,-5.128827291252117,9.372484511684448
266,-4.729655012189124,10.28954634434648
271,-5.102846398840569,9.837508608791206
276,-5.2298397450794845,9.58856551794717
281,-4.979261598440404,9.518146460149495
286,-5.162594975629127,9.967199885585693
291,-5.176057162228461,9.691348931340713
296,-4.973470186510985,10.152619412868477
301,-4.938870004980747,9.538073174929302
306,-5.374948346469246,9.567711777485137
311,-5.254255961335534,10.109576892598552
316,-5.275737430061517,10.146958147506776
321,-5.413412608115154,9.87352628657482
326,-4.993467320925318,10.059726633042889
331,-5.461409857463065,9.73913451356389
336,-5.233755385081852,9.842862865244795
341,-5.109209831953304,9.675356325767243
346,-5.056957060533351,10.160620902962116
351,-5.1581360781966445,9.826959459784335
356,-5.534213406396979,10.10946246856631
361,-5.199261204830258,9.892689556888126
366,-5.529493622116316,10.079990524613867
371,-5.580681783268173,10.171330943851611
376,-5.179312916908158,11.003206859990309
381,-5.634193218492795,9.998355977289668
386,-5.307971217327564,10.007275273452372
391,-5.533093580912263,10.946180378974969
396,-5.676468644151809,10.084391879816843
401,-5.402485408950288,10.766629532057811
406,-5.292131213695045,11.145316523230631
411,-5.593163842425739,11.069019600482006
416,-5.556398094025157,10.232443530467718
421,-5.600677354358695,10.51616781752831
426,-5.765213450905599,10.204862690146657
431,-5.781362435681787,10.223310086465553
436,-5.660484429023814,11.183300943119775
441,-5.4583517569830935,10.197752319178502
446,-5.531354928017493,10.24333266042676
451,-5.336438279470715,10.656613206047538
456,-5.506436651921214,10.284239516867274
461,-5.467624253050916,11.370977916844854
466,-5.608696901402041,10.35742633202054
471,-5.839036965867924,10.578690231053905
476,-5.9016952180332085,10.404813984521915
481,-5.760016182163124,10.822964586562094
486,-5.798941960579432,10.556118850683584
491,-5.884625911834713,10.663195226860497
496,-5.805800757557761,11.032622063587436
501,-5.635267529002989,10.474122088354282
506,-5.918818461114454,10.730837283041613
511,-5.652480245337403,10.498213218986818
516,-5.948548104073902,10.789286240912896
521,-5.636489254003065,11.636784192397354
526,-5.509397659151358,10.970785006181718
531,-5.989978675251154,10.784372736271758
536,-5.726555935178518,10.607504795405356
541,-5.951196390471583,10.77342574155783
546,-5.702184673290713,11.714278231545356
551,-5.766550472757466,10.67641555078888
556,-5.875783914100239,11.434513482995426
561,-5.909606130667727,10.703423166287338
566,-5.9877548868881485,11.743484237078505
571,-5.912790565581483,11.441301623531754
576,-6.145998837038386,10.745115494995511
581,-5.94337436970477,11.456956391951293
586,-6.081509159376943,10.895431578715822
591,-6.136717523358902,10.967768308474412
596,-5.657993908599816,11.180541386218772
601,-6.022031652206107,10.852380409348182
606,-6.125480070463388,10.968121859288988
611,-6.1811465327844655,11.0337729180487
616,-6.063290059469243,10.862835149224155
621,-6.173805301670763,11.002080869926813
626,-6.218964425455624,11.069299194289576
631,-6.126549691322124,11.525812094320106
636,-6.132207117450412,10.947355378355152
641,-5.931591835070649,12.031516738613686
646,-5.755824958322914,11.351039888403983
651,-6.250231831136001,11.114121796383714
656,-6.1168619772476776,11.732660649399978
661,-6.190501957800247,12.0291060037775
666,-6.177867024117184,11.62175405907145
671,-6.35481183465307,11.083064529983314
676,-6.223933273882696,12.09030831510546
681,-6.369930882379753,11.12527845252323
686,-6.03487216096473,12.181999989921728
691,-6.267245898907833,11.12289638508302
696,-6.404356519295494,11.305836036589795
701,-6.117840533217297,11.149974225488933
706,-6.081386125226041,12.259087873981002
711,-6.293642323910106,12.239713108289957
716,-6.326372980978713,11.188419256021618
721,-6.403291695880735,11.309145080297014
726,-6.270093434993486,11.908910700283556
731,-6.468928819479301,11.296104781951016
736,-6.127851152153889,12.309612580837031
741,-6.203079991657083,11.272766626272706
746,-6.474350957614661,11.36803761010808
751,-6.336988743490292,11.937449425757048
756,-6.519634271859523,11.368952639791704
761,-6.37789655555242,11.898573986104742
766,-6.1996574543406,12.408740558989493
771,-6.491858212558679,11.68042912168864
776,-5.973868913280089,11.739996046052028
781,-6.482354982563443,11.389893349161376
786,-6.536899931427854,11.511189195181066
791,-6.000933965878815,11.75497728658041
796,-6.012610188892365,11.770357401117774
801,-6.31536535502294,11.459555542356332
806,-6.574291608536398,11.56949857637452
811,-6.44503913475744,12.14013216816399
816,-6.560955198471975,11.470616982812931

